Dissipative Landau-Zener transition with decoherence rate

An innovative microscopic model with a minimal number of parameters: tunneling splitting gap, external field sweeping velocity, and decoherence rate is used to describe dynamics of the dissipative Landau-Zener transition in the presence of the decoherence. In limiting cases, the derived equation of motion gives rise to the well-known Landau-Zener and Kayanuma formula. In a general case, the description demonstrates a non-monotonic flipping probability with respect to the sweeping velocity, which is also found in some other models. This non-monotony can be explained by considering the competition and timescale of the quantum tunneling, crossing period, and decoherence process. The simplicity and robustness of the theory offer a practical and novel description of the Landau-Zener transition. In addition, it promises an alternative method to the electron paramagnetic resonance in measuring the effective decoherence rate of relevant quantum systems.

==> Figures/LZ_damping.dat <==
(* Created with the Wolfram Language : www.wolfram.com *)
{{{0.01, -1.}, {0.02, -1.}, {0.03, -1.}, {0.04, -1.}, {0.05, 
 -0.9999999999999546}, {0.060000000000000005, -0.9999999999914645}, 
 {0.06999999999999999, -0.9999999996406773}, {0.08, -0.999999994061486}, 
 {0.09, -0.9999999473787254}, {0.09999999999999999, -0.9999996985965449}, 
 {0.11, -0.9999987430462546}, {0.12, -0.9999958683024625}, {0.13, 
 -0.9999886908846252}, {0.14, -0.9999731924389702}, {0.15000000000000002, 
 -0.9999433618817096}, {0.16, -0.9998910182217696}, {0.17, 
 -0.9998058406243797}, {0.18000000000000002, -0.9996755889195034}, {0.19, 
 -0.9994864698973567}, {0.2, -0.9992235935921465}, {0.21000000000000002, 
 -0.998871465429318}, {0.22, -0.9984144693346547}, {0.23, 
 -0.9978373091449333}, {0.24000000000000002, -0.9971253878391849}, {0.25, 
 -0.9962651145365841}, {0.26, -0.9952441372234256}, {0.27, 
 -0.9940515047630024}, {0.28, -0.9926777652277747}, {0.29000000000000004, 
 -0.9911150094178992}, {0.3, -0.9893568690423988}, {0.31, 
 -0.987398478830642}, {0.32, -0.9852364111253127}, {0.33, 
 -0.9828685905176386}, {0.34, -0.9802941949862356}, {0.35000000000000003, 
 -0.9775135489018901}, {0.36000000000000004, -0.9745280122292498}, {0.37, 
 -0.9713398693296479}, {0.38, -0.9679522199632081}, {0.39, 
 -0.9643688744053428}, {0.4, -0.9605942540267658}, {0.41000000000000003, 
 -0.956633298226552}, {0.42000000000000004, -0.9524913782417976}, {0.43, 
 -0.9481742180717821}, {0.44, -0.9436878225364129}, {0.45, 
 -0.9390384123264153}, {0.46, -0.9342323657857955}, {0.47000000000000003, 
 -0.9292761670865413}, {0.48000000000000004, -0.9241763604036964}, {0.49, 
 -0.9189395096694482}, {0.5, -0.9135721634724555}, {0.51, 
 -0.9080808246690331}, {0.52, -0.9024719242825499}, {0.53, 
 -0.8967517992837719}, {0.54, -0.8909266738657196}, {0.55, 
 -0.8850026438502484}, {0.56, -0.8789856638887336}, {0.5700000000000001, 
 -0.8728815371449552}, {0.5800000000000001, -0.866695907173855}, {0.59, 
 -0.8604342517347319}, {0.6, -0.8541018783013218}, {0.61, 
 -0.8477039210538161}, {0.62, -0.8412453391590784}, {0.63, 
 -0.8347309161650442}, {0.64, -0.8281652603535166}, {0.65, 
 -0.8215528059123021}, {0.66, -0.8148978148029509}, {0.67, 
 -0.8082043792142757}, {0.68, -0.8014764245044717}, {0.6900000000000001, 
 -0.7947177125460614}, {0.7000000000000001, -0.7879318453981837}, 
 {0.7100000000000001, -0.7811222692399822}, {0.72, -0.7742922785071357}, 
 {0.73, -0.7674450201809841}, {0.74, -0.7605834981863109}, {0.75, 
 -0.7537105778597337}, {0.76, -0.7468289904558902}, {0.77, 
 -0.7399413376632427}, {0.78, -0.7330500961054409}, {0.79, 
 -0.7261576218078134}, {0.8, -0.7192661546117596}, {0.81, 
 -0.7123778225226398}, {0.8200000000000001, -0.7054946459792348}, 
 {0.8300000000000001, -0.6986185420350208}, {0.8400000000000001, 
 -0.6917513284434064}, {0.85, -0.6848947276407354}, {0.86, 
 -0.6780503706223042}, {0.87, -0.6712198007078912}, {0.88, 
 -0.6644044771943847}, {0.89, -0.6576057788940235}, {0.9, 
 -0.6508250075575723}, {0.91, -0.6440633911824329}, {0.92, 
 -0.6373220872062801}, {0.93, -0.6306021855872981}, {0.9400000000000001, 
 -0.6239047117725118}, {0.9500000000000001, -0.6172306295560447}, 
 {0.9600000000000001, -0.6105808438294192}, {0.97, -0.6039562032262478}, 
 {0.98, -0.5973575026638349}, {0.99, -0.5907854857843702}, {1., 
 -0.5842408472984761}, {1.01, -0.5777242352339736}, {1.02, 
 -0.5712362530927622}, {1.03, -0.5647774619187489}, {1.04, 
 -0.5583483822797652}, {1.05, -0.5519494961664035}, {1.06, 
 -0.5455812488106855}, {1.07, -0.5392440504274392}, {1.08, 
 -0.5329382778812195}, {1.09, -0.5266642762815583}, {1.1, 
 -0.5204223605092673}, {1.11, -0.514212816676461}, {1.12, 
 -0.5080359035228964}, {1.1300000000000001, -0.5018918537511539}, 
 {1.1400000000000001, -0.4957808753031183}, {1.1500000000000001, 
 -0.4897031525801382}, {1.1600000000000001, -0.48365884760917033}, {1.17, 
 -0.4776481011571394}, {1.18, -0.47167103379566977}, {1.19, 
 -0.46572774691826746}, {1.2, -0.4598183237119603}, {1.21, 
 -0.45394283008532677}, {1.22, -0.44810131555477706}, {1.23, 
 -0.4422938140908743}, {1.24, -0.43652034492641767}, {1.25, 
 -0.43078091332794144}, {1.26, -0.4250755113322173}, {1.27, 
 -0.4194041184492858}, {1.28, -0.41376670233347645}, {1.29, 
 -0.40816321942382183}, {1.3, -0.40259361555521034}, {1.31, 
 -0.39705782654156196}, {1.32, -0.3915557787322669}, {1.33, 
 -0.3860873895430643}, {1.34, -0.3806525679624976}, {1.35, 
 -0.37525121503502556}, {1.36, -0.3698832243218273}, {1.37, 
 -0.3645484823402959}, {1.3800000000000001, -0.35924686898316505}, 
 {1.3900000000000001, -0.3539782579181814}, {1.4000000000000001, 
 -0.3487425169691848}, {1.4100000000000001, -0.3435395084794335}, {1.42, 
 -0.33836908965796086}, {1.43, -0.3332311129097274}, {1.44, 
 -0.3281254261502906}, {1.45, -0.32305187310568717}, {1.46, 
 -0.31801029359818656}, {1.47, -0.3130005238185545}, {1.48, 
 -0.3080223965854254}, {1.49, -0.3030757415923657}, {1.5, 
 -0.29816038564317804}, {1.51, -0.29327615287597464}, {1.52, 
 -0.28842286497652303}, {1.53, -0.28360034138134804}, {1.54, 
 -0.27880839947104574}, {1.55, -0.2740468547542527}, {1.56, 
 -0.2693155210426882}, {1.57, -0.2646142106176721}, {1.58, 
 -0.259942734388498}, {1.59, -0.25530090204303224}, {1.6, 
 -0.25068852219088444}, {1.61, -0.2461054024994852}, {1.62, 
 -0.241551349823391}, {1.6300000000000001, -0.23702617032711704}, 
 {1.6400000000000001, -0.23252966960179489}, {1.6500000000000001, 
 -0.2280616527759275}, {1.6600000000000001, -0.22362192462051178}, 
 {1.6700000000000002, -0.2192102896487783}, {1.68, -0.21482655221079505}, 
 {1.69, -0.21047051658316285}, {1.7, -0.20614198705402664}, {1.71, 
 -0.20184076800361284}, {1.72, -0.19756666398049516}, {1.73, 
 -0.19331947977378083}, {1.74, -0.18909902048140448}, {1.75, 
 -0.18490509157470336}, {1.76, -0.1807374989594418}, {1.77, 
 -0.17659604903345005}, {1.78, -0.17248054874102625}, {1.79, 
 -0.16839080562425146}, {1.8, -0.1643266278713582}, {1.81, 
 -0.16028782436228473}, {1.82, -0.15627420471154607}, {1.83, 
 -0.1522855793085428}, {1.84, -0.14832175935542435}, {1.85, 
 -0.14438255690262036}, {1.86, -0.14046778488214662}, {1.87, 
 -0.13657725713878666}, {1.8800000000000001, -0.13271078845924977}, 
 {1.8900000000000001, -0.12886819459939425}, {1.9000000000000001, 
 -0.12504929230961204}, {1.9100000000000001, -0.12125389935845254}, 
 {1.9200000000000002, -0.11748183455457328}, {1.93, -0.11373291776709404}, 
 {1.94, -0.11000696994442449}, {1.95, -0.1063038131316465}, {1.96, 
 -0.10262327048650854}, {1.97, -0.0989651662941049}, {1.98, 
 -0.0953293259802993}, {1.99, -0.09171557612395143}, {2., 
 -0.08812374446800753}, {2.01, -0.08455365992950381}, {2.02, 
 -0.08100515260854002}, {2.03, -0.0774780537962706}, {2.04, 
 -0.07397219598195881}, {2.05, -0.07048741285914684}, {2.0599999999999996, 
 -0.06702353933097449}, {2.07, -0.06358041151469862}, {2.0799999999999996, 
 -0.060157866745446875}, {2.09, -0.056755743579245066}, {2.0999999999999996, 
 -0.05337388179535607}, {2.11, -0.050012122397962266}, {2.1199999999999997, 
 -0.04667030761722901}, {2.13, -0.043348280909775716}, {2.1399999999999997, 
 -0.04004588695858935}, {2.15, -0.0367629716724065}, {2.1599999999999997, 
 -0.03349938218459447}, {2.17, -0.030254966851554044}, {2.1799999999999997, 
 -0.027029575250674398}, {2.19, -0.023823058177859013}, {2.1999999999999997, 
 -0.020635267644650512}, {2.21, -0.017466056874973268}, {2.2199999999999998, 
 -0.01431528030151663}, {2.23, -0.011182793561778093}, {2.2399999999999998, 
 -0.008068453493787153}, {2.25, -0.00497211813152576}, {2.26, 
 -0.0018936467000663093}, {2.27, 0.0011671003895592502}, {2.28, 
 0.00421026154573978}, {2.29, 0.007235974001903678}, {2.3, 
 0.010244373822355657}, {2.31, 0.013235595908323239}, {2.32, 
 0.016209774004195987}, {2.3299999999999996, 0.01916704070394526}, {2.34, 
 0.022107527457713827}, {2.3499999999999996, 0.025031364578560478}, {2.36, 
 0.027938681249353836}, {2.3699999999999997, 0.030829605529798076}, {2.38, 
 0.0337042643635872}, {2.3899999999999997, 0.036562783585671}, {2.4, 
 0.03940528792963116}, {2.4099999999999997, 0.04223190103515262}, {2.42, 
 0.04504274545558484}, {2.4299999999999997, 0.047837942665584166}, {2.44, 
 0.05061761306883006}, {2.4499999999999997, 0.05338187600580602}, {2.46, 
 0.05613084976164351}, {2.4699999999999998, 0.05886465157401455}, {2.48, 
 0.06158339764107312}, {2.4899999999999998, 0.06428720312943748}, {2.5, 
 0.06697618218220658}, {2.51, 0.06965044792700481}, {2.52, 
 0.07231011248405439}, {2.53, 0.07495528697426312}, {2.54, 
 0.07758608152733126}, {2.55, 0.08020260528986456}, {2.56, 
 0.08280496643349733}, {2.57, 0.0853932721630144}, {2.5799999999999996, 
 0.08796762872447439}, {2.59, 0.09052814141332655}, {2.5999999999999996, 
 0.09307491458251782}, {2.61, 0.0956080516505915}, {2.6199999999999997, 
 0.09812765510976718}, {2.63, 0.10063382653400588}, {2.6399999999999997, 
 0.1031266665870545}, {2.65, 0.10560627503046449}, {2.6599999999999997, 
 0.1080727507315895}, {2.67, 0.11052619167155164}, {2.6799999999999997, 
 0.11296669495317979}, {2.69, 0.11539435680891463}, {2.6999999999999997, 
 0.11780927260868101}, {2.71, 0.12021153686772457}, {2.7199999999999998, 
 0.12260124325440924}, {2.73, 0.124978484597978}, {2.7399999999999998, 
 0.12734335289627174}, {2.75, 0.12969593932340695}, {2.76, 
 0.13203633423740824}, {2.77, 0.13436462718780073}, {2.78, 
 0.13668090692315094}, {2.79, 0.13898526139856626}, {2.8, 
 0.14127777778314354}, {2.81, 0.1435585424673702}, {2.82, 
 0.14582764107047663}, {2.8299999999999996, 0.14808515844773606}, {2.84, 
 0.15033117869771662}, {2.8499999999999996, 0.15256578516947905}, {2.86, 
 0.15478906046972285}, {2.8699999999999997, 0.1570010864698821}, {2.88, 
 0.1592019443131636}, {2.8899999999999997, 0.16139171442153533}, {2.9, 
 0.16357047650265932}, {2.9099999999999997, 0.16573830955676838}, {2.92, 
 0.16789529188349195}, {2.9299999999999997, 0.17004150108862204}, {2.94, 
 0.17217701409082875}, {2.9499999999999997, 0.17430190712831672}, {2.96, 
 0.17641625576542808}, {2.9699999999999998, 0.17852013489918805}, {2.98, 
 0.18061361876579607}, {2.9899999999999998, 0.18269678094706077}, {3., 
 0.18476969437677804}, {3.01, 0.18683243134705418}, {3.02, 
 0.18888506351457313}, {3.03, 0.19092766190680743}, {3.04, 
 0.19296029692817274}, {3.05, 0.19498303836612796}, {3.06, 
 0.19699595539722026}, {3.07, 0.19899911659307068}, {3.08, 
 0.2009925899263112}, {3.09, 0.20297644277645888}, {3.0999999999999996, 
 0.2049507419357417}, {3.11, 0.20691555361486635}, {3.1199999999999997, 
 0.20887094344873036}, {3.13, 0.21081697650208397}, {3.1399999999999997, 
 0.21275371727513392}, {3.15, 0.2146812297090961}, {3.1599999999999997, 
 0.21659957719169198}, {3.17, 0.21850882256259618}, {3.1799999999999997, 
 0.22040902811882512}, {3.19, 0.22230025562007927}, {3.1999999999999997, 
 0.22418256629402755}, {3.21, 0.22605602084154364}, {3.2199999999999998, 
 0.22792067944188843}, {3.23, 0.22977660175784242}, {3.2399999999999998, 
 0.23162384694078475}, {3.25, 0.2334624736357258}, {3.26, 
 0.2352925399862844}, {3.27, 0.2371141036396187}, {3.28, 
 0.23892722175130632}, {3.29, 0.24073195099017464}, {3.3, 
 0.24252834754308306}, {3.31, 0.2443164671196567}, {3.32, 
 0.24609636495697096}, {3.33, 0.24786809582418923}, {3.34, 
 0.24963171402715423}, {3.3499999999999996, 0.25138727341292944}, {3.36, 
 0.25313482737429727}, {3.3699999999999997, 0.25487442885420863}, {3.38, 
 0.2566061303501883}, {3.3899999999999997, 0.258329983918693}, {3.4, 
 0.2600460411794272}, {3.4099999999999997, 0.2617543533196114}, {3.42, 
 0.26345497109820837}, {3.4299999999999997, 0.26514794485010396}, {3.44, 
 0.2668333244902463}, {3.4499999999999997, 0.2685111595177401}, {3.46, 
 0.2701814990198992}, {3.4699999999999998, 0.2718443916762572}, {3.48, 
 0.2734998857625355}, {3.4899999999999998, 0.27514802915457004}, {3.5, 
 0.27678886933219826}, {3.51, 0.278422453383103}, {3.52, 0.280048828006618}, 
 {3.53, 0.28166803951749353}, {3.54, 0.2832801338496205}, {3.55, 
 0.2848851565597188}, {3.56, 0.28648315283098347}, {3.57, 
 0.2880741674766949}, {3.58, 0.2896582449437901}, {3.59, 
 0.29123542931639634}, {3.5999999999999996, 0.2928057643193287}, {3.61, 
 0.29436929332154804}, {3.6199999999999997, 0.29592605933958693}, {3.63, 
 0.29747610504093447}, {3.6399999999999997, 0.29901947274739005}, {3.65, 
 0.30055620443837827}, {3.6599999999999997, 0.3020863417542303}, {3.67, 
 0.30360992599943115}, {3.6799999999999997, 0.3051269981458322}, {3.69, 
 0.30663759883582875}, {3.6999999999999997, 0.3081417683855061}, {3.71, 
 0.30963954678775063}, {3.7199999999999998, 0.31113097371532894}, {3.73, 
 0.31261608852393485}, {3.7399999999999998, 0.31409493025520274}, {3.75, 
 0.31556753763969114}, {3.76, 0.3170339490998326}, {3.77, 
 0.3184942027528548}, {3.78, 0.3199483364136686}, {3.79, 0.3213963875977277}, 
 {3.8, 0.3228383935238559}, {3.81, 0.32427439111704714}, {3.82, 
 0.32570441701123376}, {3.83, 0.3271285075520265}, {3.84, 
 0.3285466987994261}, {3.8499999999999996, 0.3299590265305059}, {3.86, 
 0.3313655262420654}, {3.8699999999999997, 0.33276623315325815}, {3.88, 
 0.33416118220818847}, {3.8899999999999997, 0.335550408078485}, {3.9, 
 0.33693394516584374}, {3.9099999999999997, 0.33831182760454626}, {3.92, 
 0.33968408926395144}, {3.9299999999999997, 0.34105076375095944}, {3.94, 
 0.34241188441245196}, {3.9499999999999997, 0.34376748433770543}, {3.96, 
 0.34511759636077977}, {3.9699999999999998, 0.34646225306288136}, {3.98, 
 0.3478014867747019}, {3.9899999999999998, 0.3491353295787327}, {4., 
 0.3504638133115545}, {4.01, 0.3517869695661031}, {4.02, 
 0.35310482969391255}, {4.03, 0.3544174248073342}, {4.04, 
 0.3557247857817307}, {4.05, 0.35702694325765205}, {4.06, 
 0.3583239276429826}, {4.07, 0.3596157691150723}, {4.08, 
 0.36090249762283944}, {4.09, 0.36218414288885636}, {4.1, 
 0.3634607344114118}, {4.109999999999999, 0.3647323014665509}, {4.12, 
 0.3659988731100958}, {4.13, 0.36726047817964314}, {4.14, 
 0.36851714529654434}, {4.1499999999999995, 0.3697689028678608}, {4.16, 
 0.3710157790883031}, {4.17, 0.3722578019421472}, {4.18, 0.3734949992051335}, 
 {4.1899999999999995, 0.3747273984463433}, {4.2, 0.37595502703005823}, {4.21, 
 0.3771779121176}, {4.22, 0.37839608066915065}, {4.2299999999999995, 
 0.37960955944555486}, {4.24, 0.3808183750101033}, {4.25, 
 0.38202255373029725}, {4.26, 0.38322212177959636}, {4.27, 
 0.38441710513914784}, {4.28, 0.3856075295994972}, {4.29, 
 0.38679342076228296}, {4.3, 0.3879748040419131}, {4.31, 0.3891517046672246}, 
 {4.32, 0.3903241476831263}, {4.33, 0.39149215795222436}, {4.34, 
 0.3926557601564329}, {4.35, 0.3938149787985654}, {4.36, 
 0.39496983820391307}, {4.37, 0.3961203625218048}, {4.38, 
 0.3972665757271523}, {4.39, 0.39840850162198094}, {4.3999999999999995, 
 0.3995461638369415}, {4.41, 0.4006795858328107}, {4.42, 
 0.40180879090197386}, {4.43, 0.4029338021698936}, {4.4399999999999995, 
 0.40405464259656454}, {4.45, 0.4051713349779513}, {4.46, 
 0.40628390194741404}, {4.47, 0.40739236597711814}, {4.4799999999999995, 
 0.4084967493794318}, {4.49, 0.40959707430830705}, {4.5, 
 0.41069336276064927}, {4.51, 0.41178563657767087}, {4.52, 
 0.4128739174462339}, {4.53, 0.41395822690017714}, {4.54, 
 0.4150385863216304}, {4.55, 0.41611501694231756}, {4.56, 
 0.41718753984484347}, {4.57, 0.41825617596397113}, {4.58, 
 0.4193209460878844}, {4.59, 0.4203818708594387}, {4.6, 0.4214389707773989}, 
 {4.61, 0.42249226619766667}, {4.62, 0.4235417773344927}, {4.63, 
 0.42458752426168034}, {4.64, 0.4256295269137744}, {4.6499999999999995, 
 0.42666780508724034}, {4.66, 0.42770237844163117}, {4.67, 
 0.4287332665007424}, {4.68, 0.42976048865375627}, {4.6899999999999995, 
 0.43078406415637427}, {4.7, 0.4318040121319402}, {4.71, 
 0.43282035157254883}, {4.72, 0.4338331013401482}, {4.7299999999999995, 
 0.4348422801676266}, {4.74, 0.43584790665989304}, {4.75, 
 0.43684999929494395}, {4.76, 0.4378485764249218}, {4.77, 
 0.43884365627716293}, {4.78, 0.43983525695523307}, {4.79, 
 0.4408233964399566}, {4.8, 0.44180809259043285}, {4.81, 0.4427893631450437}, 
 {4.82, 0.44376722572245186}, {4.83, 0.444741697822588}, {4.84, 
 0.44571279682763065}, {4.85, 0.4466805400029743}, {4.86, 
 0.4476449444981905}, {4.87, 0.4486060273479773}, {4.88, 0.4495638054731017}, 
 {4.89, 0.4505182956813323}, {4.8999999999999995, 0.4514695146683625}, {4.91, 
 0.4524174790187261}, {4.92, 0.4533622052067019}, {4.93, 0.4543037095972129}, 
 {4.9399999999999995, 0.45524200844671503}, {4.95, 0.45617711790407656}, 
 {4.96, 0.4571090540114511}, {4.97, 0.458037832705142}, {4.9799999999999995, 
 0.45896346981645664}, {4.99, 0.45988598107255574}, {5., 
 0.46080538209729127}, {5.01, 0.46172168841203964}, {5.02, 
 0.4626349154365246}, {5.03, 0.4635450784896342}, {5.04, 
 0.46445219279022854}, {5.05, 0.4653562734579404}, {5.06, 
 0.46625733551396986}, {5.07, 0.4671553938818689}, {5.08, 
 0.46805046338832046}, {5.09, 0.4689425587639102}, {5.1, 
 0.46983169464388985}, {5.11, 0.4707178855689347}, {5.12, 
 0.4716011459858933}, {5.13, 0.47248149024853037}, {5.14, 
 0.47335893261826345}, {5.1499999999999995, 0.47423348726489123}, {5.16, 
 0.47510516826731686}, {5.17, 0.4759739896142632}, {5.18, 
 0.4768399652049822}, {5.1899999999999995, 0.47770310884995815}, {5.2, 
 0.47856343427160275}, {5.21, 0.47942095510494553}, {5.22, 
 0.4802756848983176}, {5.2299999999999995, 0.48112763711402784}, {5.24, 
 0.48197682512903506}, {5.25, 0.48282326223561145}, {5.26, 
 0.4836669616420026}, {5.27, 0.48450793647307977}, {5.28, 
 0.4853461997709856}, {5.29, 0.4861817644957769}, {5.3, 0.48701464352605783}, 
 {5.31, 0.4878448496596106}, {5.32, 0.488672395614018}, {5.33, 
 0.4894972940272817}, {5.34, 0.49031955745843425}, {5.35, 0.491139198388147}, 
 {5.36, 0.49195622921932936}, {5.37, 0.49277066227772615}, {5.38, 
 0.4935825098125075}, {5.39, 0.4943917839968548}, {5.3999999999999995, 
 0.495198496928539}, {5.41, 0.4960026606304968}, {5.42, 0.4968042870513998}, 
 {5.43, 0.49760338806621807}, {5.4399999999999995, 0.49839997547678117}, 
 {5.45, 0.4991940610123309}, {5.46, 0.49998565633007175}, {5.47, 
 0.5007747730157153}, {5.4799999999999995, 0.5015614225840193}, {5.49, 
 0.5023456164793239}, {5.5, 0.50312736607608}, {5.51, 0.5039066826793765}, 
 {5.52, 0.5046835775254599}, {5.53, 0.5054580617822511}, {5.54, 
 0.5062301465498562}, {5.55, 0.5069998428610754}, {5.56, 0.5077671616819031}, 
 {5.57, 0.5085321139120287}, {5.58, 0.5092947103853285}, {5.59, 
 0.5100549618703565}, {5.6, 0.5108128790708288}, {5.61, 0.5115684726261052}, 
 {5.62, 0.5123217531116653}, {5.63, 0.5130727310395815}, {5.64, 
 0.5138214168589879}, {5.6499999999999995, 0.5145678209565434}, {5.66, 
 0.515311953656894}, {5.67, 0.5160538252231268}, {5.68, 0.5167934458572245}, 
 {5.6899999999999995, 0.5175308257005131}, {5.7, 0.5182659748341061}, {5.71, 
 0.5189989032793447}, {5.72, 0.5197296209982372}, {5.7299999999999995, 
 0.5204581378938895}, {5.74, 0.5211844638109357}, {5.75, 0.5219086085359639}, 
 {5.76, 0.522630581797938}, {5.77, 0.5233503932686161}, {5.78, 
 0.5240680525629657}, {5.79, 0.5247835692395748}, {5.8, 0.5254969528010598}, 
 {5.81, 0.5262082126944692}, {5.82, 0.5269173583116857}, {5.83, 
 0.5276243989898228}, {5.84, 0.5283293440116184}, {5.85, 0.5290322026058267}, 
 {5.86, 0.5297329839476053}, {5.87, 0.5304316971588978}, {5.88, 
 0.5311283513088174}, {5.89, 0.5318229554140221}, {5.8999999999999995, 
 0.5325155184390902}, {5.91, 0.5332060492968917}, {5.92, 0.5338945568489564}, 
 {5.93, 0.5345810499058381}, {5.9399999999999995, 0.5352655372274777}, {5.95, 
 0.5359480275235622}, {5.96, 0.5366285294538795}, {5.97, 0.5373070516286722}, 
 {5.9799999999999995, 0.5379836026089879}, {5.99, 0.5386581909070256}, {6., 
 0.5393308249864797}, {6.01, 0.5400015132628824}, {6.02, 0.5406702641039414}, 
 {6.03, 0.5413370858298756}, {6.04, 0.5420019867137482}, {6.05, 
 0.5426649749817969}, {6.06, 0.5433260588137605}, {6.07, 0.5439852463432051}, 
 {6.08, 0.5446425456578441}, {6.09, 0.5452979647998599}, {6.1, 
 0.5459515117662184}, {6.11, 0.5466031945089844}, {6.12, 0.5472530209356323}, 
 {6.13, 0.5479009989093562}, {6.14, 0.5485471362493755}, {6.15, 
 0.5491914407312384}, {6.16, 0.5498339200871241}, {6.17, 0.5504745820061421}, 
 {6.18, 0.5511134341346275}, {6.1899999999999995, 0.5517504840764362}, {6.2, 
 0.5523857393932359}, {6.21, 0.5530192076047957}, {6.22, 0.5536508961892734}, 
 {6.2299999999999995, 0.5542808125834997}, {6.24, 0.5549089641832607}, {6.25, 
 0.555535358343578}, {6.26, 0.5561600023789868}, {6.27, 0.5567829035638105}, 
 {6.28, 0.5574040691324356}, {6.29, 0.5580235062795811}, {6.3, 
 0.558641222160569}, {6.31, 0.5592572238915898}, {6.32, 0.5598715185499683}, 
 {6.33, 0.5604841131744254}, {6.34, 0.5610950147653384}, {6.35, 
 0.5617042302850004}, {6.36, 0.562311766657875}, {6.37, 0.5629176307708521}, 
 {6.38, 0.5635218294734994}, {6.39, 0.5641243695783122}, {6.4, 
 0.5647252578609623}, {6.41, 0.5653245010605443}, {6.42, 0.5659221058798192}, 
 {6.43, 0.5665180789854571}, {6.4399999999999995, 0.5671124270082786}, {6.45, 
 0.5677051565434914}, {6.46, 0.5682962741509285}, {6.47, 0.5688857863552832}, 
 {6.4799999999999995, 0.5694736996463399}, {6.49, 0.5700600204792083}, {6.5, 
 0.5706447552745502}, {6.51, 0.571227910418808}, {6.52, 0.571809492264431}, 
 {6.53, 0.5723895071300982}, {6.54, 0.5729679613009406}, {6.55, 
 0.573544861028763}, {6.56, 0.5741202125322615}, {6.57, 0.574694021997241}, 
 {6.58, 0.5752662955768302}, {6.59, 0.5758370393916956}, {6.6, 
 0.5764062595302539}, {6.61, 0.5769739620488816}, {6.62, 0.5775401529721245}, 
 {6.63, 0.5781048382929037}, {6.64, 0.5786680239727229}, {6.65, 
 0.5792297159418711}, {6.66, 0.5797899200996246}, {6.67, 0.5803486423144497}, 
 {6.68, 0.5809058884241998}, {6.6899999999999995, 0.5814616642363144}, {6.7, 
 0.5820159755280156}, {6.71, 0.5825688280465016}, {6.72, 0.5831202275091412}, 
 {6.7299999999999995, 0.5836701796036645}, {6.74, 0.5842186899883544}, {6.75, 
 0.5847657642922344}, {6.76, 0.5853114081152562}, {6.77, 0.5858556270284867}, 
 {6.78, 0.586398426574291}, {6.79, 0.5869398122665166}, {6.8, 
 0.5874797895906751}, {6.81, 0.5880183640041226}, {6.82, 0.5885555409362377}, 
 {6.83, 0.5890913257886012}, {6.84, 0.589625723935171}, {6.85, 
 0.5901587407224571}, {6.86, 0.5906903814696962}, {6.87, 0.5912206514690235}, 
 {6.88, 0.5917495559856434}, {6.89, 0.5922771002580003}, {6.9, 
 0.5928032894979469}, {6.91, 0.5933281288909105}, {6.92, 0.5938516235960607}, 
 {6.93, 0.5943737787464722}, {6.9399999999999995, 0.5948945994492911}, {6.95, 
 0.5954140907858938}, {6.96, 0.595932257812051}, {6.97, 0.5964491055580867}, 
 {6.9799999999999995, 0.5969646390290362}, {6.99, 0.5974788632048054}, {7., 
 0.5979917830403247}, {7.01, 0.5985034034657073}, {7.02, 0.5990137293864009}, 
 {7.03, 0.5995227656833413}, {7.04, 0.6000305172131049}, {7.05, 
 0.600536988808059}, {7.06, 0.6010421852765113}, {7.07, 0.6015461114028584}, 
 {7.08, 0.6020487719477334}, {7.09, 0.6025501716481525}, {7.1, 
 0.6030503152176594}, {7.11, 0.6035492073464708}, {7.12, 0.6040468527016183}, 
 {7.13, 0.6045432559270911}, {7.14, 0.6050384216439773}, {7.15, 
 0.6055323544506037}, {7.16, 0.6060250589226746}, {7.17, 0.6065165396134102}, 
 {7.18, 0.6070068010536835}, {7.1899999999999995, 0.6074958477521561}, {7.2, 
 0.607983684195414}, {7.21, 0.6084703148481008}, {7.22, 0.6089557441530504}, 
 {7.2299999999999995, 0.6094399765314211}, {7.24, 0.6099230163828251}, {7.25, 
 0.6104048680854586}, {7.26, 0.6108855359962324}, {7.27, 0.6113650244508995}, 
 {7.28, 0.6118433377641825}, {7.29, 0.6123204802299}, {7.3, 
 0.612796456121093}, {7.31, 0.6132712696901488}, {7.32, 0.6137449251689253}, 
 {7.33, 0.614217426768874}, {7.34, 0.6146887786811619}, {7.35, 
 0.6151589850767927}, {7.36, 0.6156280501067268}, {7.37, 0.6160959779020023}, 
 {7.38, 0.6165627725738514}, {7.39, 0.6170284382138203}, {7.4, 
 0.6174929788938845}, {7.41, 0.6179563986665664}, {7.42, 0.6184187015650497}, 
 {7.43, 0.6188798916032938}, {7.4399999999999995, 0.6193399727761486}, {7.45, 
 0.6197989490594662}, {7.46, 0.6202568244102136}, {7.47, 0.6207136027665838}, 
 {7.4799999999999995, 0.6211692880481068}, {7.49, 0.6216238841557589}, {7.5, 
 0.6220773949720717}, {7.51, 0.6225298243612407}, {7.52, 0.6229811761692325}, 
 {7.53, 0.6234314542238917}, {7.54, 0.6238806623350466}, {7.55, 
 0.6243288042946149}, {7.56, 0.6247758838767077}, {7.57, 0.6252219048377343}, 
 {7.58, 0.6256668709165034}, {7.59, 0.6261107858343273}, {7.6, 
 0.6265536532951232}, {7.61, 0.6269954769855131}, {7.62, 0.6274362605749249}, 
 {7.63, 0.627876007715692}, {7.64, 0.628314722043152}, {7.65, 
 0.6287524071757449}, {7.66, 0.6291890667151105}, {7.67, 0.6296247042461853}, 
 {7.68, 0.6300593233372986}, {7.6899999999999995, 0.6304929275402686}, {7.7, 
 0.6309255203904964}, {7.71, 0.6313571054070608}, {7.72, 0.6317876860928111}, 
 {7.7299999999999995, 0.6322172659344618}, {7.74, 0.6326458484026829}, {7.75, 
 0.6330734369521924}, {7.76, 0.6335000350218474}, {7.77, 0.6339256460347351}, 
 {7.78, 0.6343502733982609}, {7.79, 0.6347739205042395}, {7.8, 
 0.6351965907289825}, {7.81, 0.6356182874333864}, {7.82, 0.6360390139630205}, 
 {7.83, 0.6364587736482132}, {7.84, 0.6368775698041387}, {7.85, 
 0.6372954057309017}, {7.86, 0.6377122847136243}, {7.87, 0.6381282100225281}, 
 {7.88, 0.6385431849130201}, {7.89, 0.6389572126257757}, {7.9, 
 0.6393702963868202}, {7.91, 0.6397824394076128}, {7.92, 0.6401936448851273}, 
 {7.93, 0.6406039160019334}, {7.94, 0.6410132559262776}, {7.95, 
 0.6414216678121627}, {7.96, 0.6418291547994279}, {7.97, 0.6422357200138278}, 
 {7.9799999999999995, 0.6426413665671109}, {7.99, 0.6430460975570966}, {8., 
 0.6434499160677545}, {8.01, 0.6438528251692792}, {8.02, 0.6442548279181686}, 
 {8.03, 0.6446559273572989}, {8.04, 0.6450561265159998}, {8.05, 
 0.6454554284101304}, {8.06, 0.6458538360421524}, {8.07, 0.6462513524012048}, 
 {8.08, 0.6466479804631777}, {8.09, 0.647043723190784}, {8.1, 
 0.6474385835336331}, {8.11, 0.6478325644283027}, {8.12, 0.6482256687984098}, 
 {8.13, 0.6486178995546821}, {8.14, 0.6490092595950288}, {8.15, 
 0.64939975180461}, {8.16, 0.6497893790559082}, {8.17, 0.6501781442087948}, 
 {8.18, 0.6505660501106014}, {8.19, 0.6509530995961872}, {8.2, 
 0.651339295488006}, {8.209999999999999, 0.651724640596175}, {8.22, 
 0.6521091377185413}, {8.23, 0.6524927896407484}, {8.24, 0.6528755991363027}, 
 {8.25, 0.6532575689666384}, {8.26, 0.6536387018811838}, {8.27, 
 0.6540190006174256}, {8.28, 0.6543984679009736}, {8.29, 0.6547771064456245}, 
 {8.3, 0.6551549189534258}, {8.31, 0.655531908114739}, {8.32, 
 0.6559080766083021}, {8.33, 0.6562834271012921}, {8.34, 0.656657962249388}, 
 {8.35, 0.6570316846968307}, {8.36, 0.6574045970764855}, {8.37, 
 0.6577767020099026}, {8.38, 0.6581480021073771}, {8.39, 0.6585184999680105}, 
 {8.4, 0.6588881981797678}, {8.41, 0.6592570993195397}, {8.42, 
 0.6596252059531995}, {8.43, 0.6599925206356625}, {8.44, 0.6603590459109443}, 
 {8.45, 0.6607247843122177}, {8.459999999999999, 0.6610897383618712}, {8.47, 
 0.6614539105715656}, {8.48, 0.6618173034422907}, {8.49, 0.6621799194644218}, 
 {8.5, 0.6625417611177755}, {8.51, 0.6629028308716656}, {8.52, 
 0.6632631311849586}, {8.53, 0.6636226645061278}, {8.54, 0.6639814332733089}, 
 {8.55, 0.6643394399143538}, {8.56, 0.6646966868468844}, {8.57, 
 0.6650531764783467}, {8.58, 0.6654089112060635}, {8.59, 0.6657638934172876}, 
 {8.6, 0.6661181254892543}, {8.61, 0.6664716097892338}, {8.62, 
 0.6668243486745833}, {8.63, 0.6671763444927983}, {8.64, 0.6675275995815639}, 
 {8.65, 0.6678781162688057}, {8.66, 0.6682278968727411}, {8.67, 
 0.6685769437019289}, {8.68, 0.6689252590553196}, {8.69, 0.6692728452223056}, 
 {8.7, 0.6696197044827696}, {8.71, 0.6699658391071348}, {8.72, 
 0.6703112513564129}, {8.73, 0.6706559434822532}, {8.74, 0.6709999177269905}, 
 {8.75, 0.671343176323693}, {8.76, 0.6716857214962102}, {8.77, 
 0.6720275554592197}, {8.78, 0.6723686804182747}, {8.79, 0.6727090985698512}, 
 {8.8, 0.6730488121013933}, {8.81, 0.6733878231913599}, {8.82, 
 0.6737261340092713}, {8.83, 0.674063746715754}, {8.84, 0.6744006634625859}, 
 {8.85, 0.6747368863927421}, {8.86, 0.6750724176404395}, {8.87, 
 0.6754072593311811}, {8.88, 0.6757414135818001}, {8.89, 0.6760748825005041}, 
 {8.9, 0.6764076681869189}, {8.91, 0.6767397727321323}, {8.92, 
 0.6770711982187363}, {8.93, 0.677401946720871}, {8.94, 0.6777320203042667}, 
 {8.95, 0.6780614210262865}, {8.96, 0.6783901509359687}, {8.97, 
 0.678718212074068}, {8.98, 0.6790456064730983}, {8.99, 0.6793723361573727}, 
 {9., 0.679698403143046}, {9.01, 0.6800238094381545}, {9.02, 
 0.6803485570426577}, {9.03, 0.6806726479484777}, {9.04, 0.6809960841395402}, 
 {9.05, 0.6813188675918138}, {9.06, 0.6816410002733504}, {9.07, 
 0.6819624841443237}, {9.08, 0.6822833211570698}, {9.09, 0.6826035132561248}, 
 {9.1, 0.6829230623782643}, {9.11, 0.6832419704525419}, {9.12, 
 0.6835602394003271}, {9.13, 0.6838778711353446}, {9.14, 0.68419486756371}, 
 {9.15, 0.6845112305839696}, {9.16, 0.6848269620871363}, {9.17, 
 0.6851420639567283}, {9.18, 0.6854565380688038}, {9.19, 0.6857703862920004}, 
 {9.2, 0.6860836104875694}, {9.21, 0.6863962125094139}, {9.22, 
 0.6867081942041229}, {9.23, 0.6870195574110096}, {9.24, 0.6873303039621452}, 
 {9.25, 0.6876404356823951}, {9.26, 0.6879499543894543}, {9.27, 
 0.6882588618938819}, {9.28, 0.6885671599991363}, {9.29, 0.6888748505016105}, 
 {9.3, 0.6891819351906654}, {9.31, 0.6894884158486643}, {9.32, 
 0.689794294251008}, {9.33, 0.6900995721661676}, {9.34, 0.6904042513557178}, 
 {9.35, 0.690708333574372}, {9.36, 0.6910118205700138}, {9.37, 
 0.6913147140837312}, {9.38, 0.6916170158498491}, {9.39, 0.6919187275959622}, 
 {9.4, 0.6922198510429667}, {9.41, 0.6925203879050941}, {9.42, 
 0.6928203398899417}, {9.43, 0.6931197086985061}, {9.44, 0.6934184960252137}, 
 {9.45, 0.6937167035579526}, {9.46, 0.6940143329781048}, {9.47, 
 0.6943113859605763}, {9.48, 0.6946078641738289}, {9.49, 0.6949037692799105}, 
 {9.5, 0.6951991029344864}, {9.51, 0.6954938667868695}, {9.52, 
 0.6957880624800505}, {9.53, 0.6960816916507282}, {9.54, 0.6963747559293394}, 
 {9.55, 0.6966672569400891}, {9.56, 0.6969591963009794}, {9.57, 
 0.6972505756238403}, {9.58, 0.6975413965143569}, {9.59, 0.6978316605721011}, 
 {9.6, 0.6981213693905586}, {9.61, 0.6984105245571584}, {9.62, 
 0.6986991276533014}, {9.63, 0.6989871802543899}, {9.64, 0.6992746839298536}, 
 {9.65, 0.6995616402431801}, {9.66, 0.6998480507519418}, {9.67, 
 0.7001339170078238}, {9.68, 0.7004192405566521}, {9.69, 0.7007040229384203}, 
 {9.7, 0.7009882656873176}, {9.71, 0.7012719703317565}, {9.72, 
 0.7015551383943985}, {9.73, 0.7018377713921826}, {9.74, 0.7021198708363505}, 
 {9.75, 0.7024014382324746}, {9.76, 0.7026824750804841}, {9.77, 
 0.7029629828746906}, {9.78, 0.7032429631038153}, {9.79, 0.7035224172510144}, 
 {9.8, 0.7038013467939053}, {9.81, 0.7040797532045922}, {9.82, 
 0.7043576379496916}, {9.83, 0.7046350024903585}, {9.84, 0.7049118482823102}, 
 {9.85, 0.7051881767758537}, {9.86, 0.7054639894159085}, {9.87, 
 0.7057392876420325}, {9.88, 0.7060140728884479}, {9.89, 0.706288346584063}, 
 {9.9, 0.7065621101524999}, {9.91, 0.7068353650121164}, {9.92, 
 0.7071081125760319}, {9.93, 0.7073803542521504}, {9.94, 0.707652091443185}, 
 {9.95, 0.7079233255466815}, {9.96, 0.7081940579550421}, {9.97, 
 0.7084642900555493}, {9.98, 0.7087340232303889}, {9.99, 0.7090032588566739}, 
 {10., 0.7092719983064668}, {10.01, 0.7095402429468036}}, 
 {{0.01, -0.938585840361548}, {0.02, -0.968889927331336}, 
  {0.03, -0.9792134904636169}, {0.04, -0.9843688994039502}, 
  {0.05, -0.9875542279280737}, {0.060000000000000005, -0.9896135898391384}, 
  {0.06999999999999999, -0.9910396061357044}, {0.08, -0.9922103850570759}, 
  {0.09, -0.9930845913999164}, {0.09999999999999999, -0.9937897473270791}, 
  {0.11, -0.9918214261561525}, {0.12, -0.9948614783231191}, 
  {0.13, -0.9951502793304541}, {0.14, -0.9955487647470257}, 
  {0.15000000000000002, -0.9958352129945137}, {0.16, -0.9959783709525956}, 
  {0.17, -0.9960968116928516}, {0.18000000000000002, -0.9960351195118745}, 
  {0.19, -0.9962876003991626}, {0.2, -0.9958904170427701}, 
  {0.21000000000000002, -0.9957224404683508}, {0.22, -0.9954706952033388}, 
  {0.23, -0.9953012257418691}, {0.24000000000000002, -0.9912120668050887}, 
  {0.25, -0.9936476908483739}, {0.26, -0.9925838140425414}, 
  {0.27, -0.991474722453717}, {0.28, -0.9901840623135036}, 
  {0.29000000000000004, -0.9887208855547486}, {0.3, -0.9873899729623399}, 
  {0.31, -0.9849676573824927}, {0.32, -0.9839905453646745}, 
  {0.33, -0.9809530036064452}, {0.34, -0.9778660977553305}, 
  {0.35000000000000003, -0.976495974108745}, {0.36000000000000004, 
   -0.9735113813351237}, {0.37, -0.9706981306511258}, 
  {0.38, -0.9662684088378609}, {0.39, -0.9634204978624549}, 
  {0.4, -0.9677998643857012}, {0.41000000000000003, -0.9555075096669262}, 
  {0.42000000000000004, -0.9520915213199492}, {0.43, -0.9480174189659037}, 
  {0.44, -0.945311786551061}, {0.45, -0.9389794980074523}, 
  {0.46, -0.9341901048802816}, {0.47000000000000003, -0.9296181883759519}, 
  {0.48000000000000004, -0.9214698163307937}, {0.49, -0.9186039352031669}, 
  {0.5, -0.9107580591783122}, {0.51, -0.9084455371383845}, 
  {0.51, -0.9092490293089167}, {0.52, -0.9035140168855744}, 
  {0.53, -0.8976696900923635}, {0.54, -0.891723310324526}, 
  {0.55, -0.8856818108416354}, {0.56, -0.8795518101588048}, 
  {0.5700000000000001, -0.8733396249500978}, {0.5800000000000001, 
   -0.8670512824793207}, {0.59, -0.8606925325730137}, 
  {0.6, -0.8542688591500576}, {0.61, -0.847785491321959}, 
  {0.62, -0.8412474140774937}, {0.63, -0.8346593785650406}, 
  {0.64, -0.8280259119855812}, {0.65, -0.8213513271090042}, 
  {0.66, -0.8146397314260123}, {0.67, -0.8078950359475949}, 
  {0.68, -0.8011209636637165}, {0.69, -0.7943210576725532}, 
  {0.7, -0.7874986889912972}, {0.71, -0.7806570640592465}, 
  {0.72, -0.7737992319436063}, {0.73, -0.7669280912581317}, 
  {0.74, -0.7600463968044663}, {0.75, -0.7531567659457559}, 
  {0.76, -0.7462616847218202}, {0.77, -0.7393635137149407}, 
  {0.78, -0.7324644936750367}, {0.79, -0.7255667509127536}, 
  {0.8, -0.7186723024687434}, {0.81, -0.7117830610671723}, 
  {0.8200000000000001, -0.7049008398612506}, {0.8300000000000001, 
   -0.6980273569783783}, {0.8400000000000001, -0.6911642398722041}, 
  {0.8500000000000001, -0.6843130294887769}, {0.8600000000000001, 
   -0.6774751842536547}, {0.87, -0.6706520838866753}, 
  {0.88, -0.6638450330509184}, {0.89, -0.6570552648420973}, 
  {0.9, -0.6502839441245244}, {0.91, -0.6435321707195251}, 
  {0.92, -0.6368009824520381}, {0.9299999999999999, -0.6300913580609497}, 
  {0.94, -0.6234042199784924}, {0.95, -0.6167404369839394}, 
  {0.96, -0.6101008267365772}, {0.97, -0.6034861581928422}, 
  {0.98, -0.5968971539123236}, {0.99, -0.5903344922571317}, 
  {1., -0.5837988094890867}, {1.01, -0.5772907017689038}, 
  {1.02, -0.5708107270615423}, {1.03, -0.5643594069516022}, 
  {1.04, -0.557937228372656}, {1.05, -0.5515446452541951}, 
  {1.06, -0.5451820800896815}, {1.07, -0.538849925429251}, 
  {1.08, -0.5325485453002959}, {1.0899999999999999, -0.5262782765591464}, 
  {1.1, -0.5200394301769363}, {1.1099999999999999, -0.5138322924625991}, 
  {1.12, -0.5076571262259163}, {1.13, -0.5015141718832127}, 
  {1.1400000000000001, -0.4954036485085589}, {1.15, -0.48932575483284596}, 
  {1.1600000000000001, -0.48328067019326526}, {1.17, -0.47726855543557195}, 
  {1.1800000000000002, -0.4712895537712911}, {1.19, -0.46534379159218187}, 
  {1.2000000000000002, -0.45943137924393096}, {1.21, -0.45355241176112876}, 
  {1.22, -0.44770696956546324}, {1.23, -0.44189511912894}, 
  {1.24, -0.4361169136039321}, {1.25, -0.4303723934217528}, 
  {1.26, -0.42466158686132605}, {1.27, -0.41898451058956526}, 
  {1.28, -0.41334117017495703}, {1.29, -0.40773156057567694}, 
  {1.3, -0.40215566660373653}, {1.31, -0.3966134633663539}, 
  {1.32, -0.39110491668580105}, {1.33, -0.3856299834990018}, 
  {1.34, -0.3801886122378686}, {1.35, -0.3747807431916016}, 
  {1.3599999999999999, -0.36940630885184866}, {1.37, -0.3640652342417795}, 
  {1.38, -0.3587574372300278}, {1.3900000000000001, -0.3534828288302284}, 
  {1.4, -0.3482413134872777}, {1.4100000000000001, -0.3430327893507562}, 
  {1.42, -0.33785714853658644}, {1.4300000000000002, -0.3327142773774263}, 
  {1.44, -0.3276040566626421}, {1.4500000000000002, -0.32252636186832195}, 
  {1.46, -0.31748106337819926}, {1.47, -0.3124680266956573}, 
  {1.48, -0.3074871126478996}, {1.49, -0.3025381775822389}, 
  {1.5, -0.2976210735553823}, {1.51, -0.29273564851603834}, 
  {1.52, -0.2878817464811959}, {1.53, -0.28305920770653864}, 
  {1.54, -0.2782678688514864}, {1.55, -0.2735075631389786}, 
  {1.56, -0.268778120510522}, {1.57, -0.2640793677766444}, 
  {1.58, -0.25941112876329725}, {1.59, -0.25477322445416867}, 
  {1.6, -0.2501654731292782}, {1.61, -0.2455876905002448}, 
  {1.62, -0.24103968984217822}, {1.6300000000000001, -0.2365212821224225}, 
  {1.6400000000000001, -0.23203227612668223}, 
  {1.6500000000000001, -0.22757247858206947}, 
  {1.6600000000000001, -0.22314169427794356}, {1.67, -0.21873972618387533}, 
  {1.68, -0.21436637556584598}, {1.69, -0.2100214420997243}, 
  {1.7, -0.20570472398301753}, {1.71, -0.20141601804438614}, 
  {1.72, -0.1971551198513946}, {1.73, -0.19292182381631368}, 
  {1.74, -0.18871592330021392}, {1.75, -0.18453721071522866}, 
  {1.76, -0.18038547762526136}, {1.77, -0.1762605148449526}, 
  {1.78, -0.17216211253709324}, {1.79, -0.1680900603085109}, 
  {1.8, -0.16404414730420241}, {1.81, -0.16002416230022135}, 
  {1.82, -0.15602989379480062}, {1.83, -0.1520611300981615}, 
  {1.84, -0.14811765942064387}, {1.85, -0.14419926995940577}, 
  {1.86, -0.14030574998360681}, {1.87, -0.1364368879181272}, 
  {1.8800000000000001, -0.13259247242566868}, 
  {1.8900000000000001, -0.1287722924875091}, {1.9000000000000001, 
   -0.12497613748230813}, {1.9100000000000001, -0.12120379726396424}, 
  {1.92, -0.11745506223732334}, {1.93, -0.11372972343261395}, 
  {1.94, -0.11002757257821642}, {1.95, -0.10634840217193024}, 
  {1.96, -0.10269200555009834}, {1.97, -0.09905817695585754}, 
  {1.98, -0.09544671160502557}, {1.99, -0.09185740575044629}, 
  {2., -0.0882900567451697}, {2.01, -0.08474446310284814}, 
  {2.02, -0.08122042455741377}, {2.0300000000000002, -0.0777177421202884}, 
  {2.04, -0.07423621813608672}, {2.05, -0.07077565633637659}, 
  {2.06, -0.06733586189193641}, {2.0700000000000003, -0.06391664146251005}, 
  {2.08, -0.06051780324569105}, {2.09, -0.05713915702265602}, 
  {2.1, -0.053780514203400825}, {2.1100000000000003, -0.05044168786892771}, 
  {2.12, -0.047122492812318326}, {2.13, -0.04382274557760344}, 
  {2.14, -0.04054226449628146}, {2.1500000000000004, -0.03728086972312441}, 
  {2.16, -0.03403838326860033}, {2.17, -0.030814629030587938}, 
  {2.1799999999999997, -0.027609432823159818}, {2.19, -0.024422622404690637}, 
  {2.2, -0.021254027502548286}, {2.21, -0.018103479837157533}, 
  {2.2199999999999998, -0.014970813143440589}, {2.23, -0.011855863191025164}, 
  {2.24, -0.008758467801388656}, {2.25, -0.005678466864303475}, 
  {2.26, -0.0026157023524284347}, {2.27, 0.0004299816672467249}, 
  {2.2800000000000002, 0.0034587390221857387}, {2.29, 0.006470721425711638}, 
  {2.3, 0.009466078470409154}, {2.31, 0.01244495762262421}, 
  {2.3200000000000003, 0.015407504218961024}, {2.33, 0.018353861464890805}, 
  {2.34, 0.021284170434515377}, {2.35, 0.024198570072328642}, 
  {2.3600000000000003, 0.027097197196051612}, {2.37, 0.02998018650251039}, 
  {2.38, 0.032847670572694804}, {2.39, 0.03569977988085531}, 
  {2.4000000000000004, 0.03853664280359436}, {2.41, 0.04135838563072908}, 
  {2.42, 0.04416513257793452}, {2.4299999999999997, 0.046957005800289546}, 
  {2.44, 0.04973412540763227}, {2.45, 0.05249660948140388}, 
  {2.46, 0.0552445740911186}, {2.4699999999999998, 0.05797813331555496}, 
  {2.48, 0.060697399260910556}, {2.49, 0.06340248208353226}, 
  {2.5, 0.06609349001217989}, {2.51, 0.06877052937099902}, 
  {2.5200000000000005, 0.07143370460533878}, {2.5300000000000002, 
   0.07408311830640414}, {2.54, 0.07671887123848528}, 
  {2.55, 0.07934106236638873}, {2.5599999999999996, 0.08194978888353054}, 
  {2.5700000000000003, 0.0845451462420258}, {2.58, 0.08712722818115659}, 
  {2.59, 0.08969612676008626}, {2.5999999999999996, 0.09225193238783432}, 
  {2.6100000000000003, 0.09479473385574032}, {2.62, 0.0973246183706467}, 
  {2.63, 0.09984167158747727}, {2.6399999999999997, 0.1023459776430653}, 
  {2.6500000000000004, 0.10483761919137152}, {2.66, 0.10731667743664475}, 
  {2.67, 0.1097832321695968}, {2.6799999999999997, 0.11223736180250454}, 
  {2.6900000000000004, 0.11467914340363516}, {2.7, 0.11710865273661351}, 
  {2.71, 0.11952596429192532}, {2.7199999999999998, 0.1219311513266201}, 
  {2.7300000000000004, 0.12432428589905256}, {2.74, 0.1267054389071518}, 
  {2.75, 0.12907468012301154}, {2.76, 0.13143207822977587}, 
  {2.7700000000000005, 0.13377770086042137}, {2.7800000000000002, 
   0.13611161462995822}, {2.79, 0.13843388517609895}, 
  {2.8, 0.1407445771938794}, {2.8100000000000005, 0.14304375447022924}, 
  {2.8200000000000003, 0.145331479921529}, {2.83, 0.1476078156286558}, 
  {2.84, 0.14987282287288417}, {2.8499999999999996, 0.15212656216917925}, 
  {2.8600000000000003, 0.1543690933031926}, {2.87, 0.15660047536246266}, 
  {2.88, 0.15882076677278012}, {2.8899999999999997, 0.16103002533157532}, 
  {2.9000000000000004, 0.16322830823938764}, {2.91, 0.16541567213217914}, 
  {2.92, 0.1675921731147488}, {2.9299999999999997, 0.16975786679197624}, 
  {2.9400000000000004, 0.1719128082976905}, {2.95, 0.17405705232607174}, 
  {2.96, 0.17619065316367036}, {2.9699999999999998, 0.1783136647122827}, 
  {2.9800000000000004, 0.18042614052588807}, {2.99, 0.18252813382744112}, 
  {3., 0.18461969754827692}, {3.01, 0.186700884342848}, 
  {3.0200000000000005, 0.18877174662257498}, {3.0300000000000002, 
   0.1908323365744913}, {3.04, 0.19288270619152686}, 
  {3.05, 0.1949229072895521}, {3.0600000000000005, 0.1969529915350768}, 
  {3.0700000000000003, 0.1989730104623691}, {3.08, 0.2009830154985541}, 
  {3.09, 0.2029830579820623}, {3.0999999999999996, 0.2049731891791282}, 
  {3.1100000000000003, 0.20695346030827763}, {3.12, 0.20892392255228284}, 
  {3.13, 0.21088462707981642}, {3.1399999999999997, 0.212835625058122}, 
  {3.1500000000000004, 0.21477696766758514}, {3.16, 0.2167087061204619}, 
  {3.17, 0.21863089167011782}, {3.1799999999999997, 0.22054357562670462}, 
  {3.1900000000000004, 0.22244680936679356}, {3.2, 0.22434064434587614}, 
  {3.21, 0.22622513210833345}, {3.2199999999999998, 0.22810032429654675}, 
  {3.2300000000000004, 0.22996627265993042}, {3.24, 0.23182302906355548}, 
  {3.25, 0.23367064549332417}, {3.26, 0.23550917406150734}, 
  {3.2700000000000005, 0.23733866701693335}, {3.2800000000000002, 
   0.23915917674595968}, {3.29, 0.2409707557742584}, 
  {3.3, 0.242773456776302}, {3.3100000000000005, 0.24456733257081598}, 
  {3.3200000000000003, 0.2463524361300701}, {3.33, 0.2481288205743014}, 
  {3.34, 0.24989653917149085}, {3.3499999999999996, 0.2516556453452451}, 
  {3.3600000000000003, 0.25340619266357084}, {3.37, 0.2551482348441298}, 
  {3.38, 0.2568818257520374}, {3.3899999999999997, 0.25860701938679}, 
  {3.4000000000000004, 0.2603238698954268}, {3.41, 0.26203243155086825}, 
  {3.42, 0.2637327587594845}, {3.4299999999999997, 0.26542490604923874}, 
  {3.4400000000000004, 0.2671089280684833}, {3.45, 0.26878487957417047}, 
  {3.46, 0.27045281543014615}, {3.4699999999999998, 0.27211279059307614}, 
  {3.4800000000000004, 0.27376486011137324}, {3.49, 0.27540907911529167}, 
  {3.5, 0.2770455028009823}, {3.51, 0.2786741864336974}, 
  {3.5200000000000005, 0.28029518532628267}, {3.5300000000000002, 
   0.28190855483970145}, {3.54, 0.2835143503569307}, 
  {3.55, 0.28511262729446163}, {3.5600000000000005, 0.2867034410720385}, 
  {3.5700000000000003, 0.28828684710963687}, {3.58, 0.2898629008171114}, 
  {3.59, 0.29143165758028133}, {3.5999999999999996, 0.29299317274096537}, 
  {3.6100000000000003, 0.2945475016004538}, {3.62, 0.29609469939965183}, 
  {3.63, 0.29763482129973784}, {3.6399999999999997, 0.29916792237735423}, 
  {3.6500000000000004, 0.30069405761163903}, {3.66, 0.30221328186469876}, 
  {3.67, 0.30372564987771716}, {3.6799999999999997, 0.30523121624781124}, 
  {3.6900000000000004, 0.3067300354291055}, {3.7, 0.30822216169620253}, 
  {3.71, 0.3097076491566472}, {3.7199999999999998, 0.3111865517127635}, 
  {3.7300000000000004, 0.3126589230816906}, {3.74, 0.31412481673439213}, 
  {3.75, 0.31558428593475085}, {3.76, 0.31703738368995316}, 
  {3.7700000000000005, 0.31848416273917274}, {3.7800000000000002, 
   0.3199246755723059}, {3.79, 0.32135897437616506}, 
  {3.8, 0.32278711104683117}, {3.8100000000000005, 0.3242091371706429}, 
  {3.8200000000000003, 0.32562510401120626}, {3.83, 0.32703506250459746}, 
  {3.84, 0.3284390632297972}, {3.8499999999999996, 0.32983715641715183}, 
  {3.8600000000000003, 0.3312293919170347}, {3.87, 0.3326158192067237}, 
  {3.88, 0.333996487373756}, {3.8899999999999997, 0.33537144509082195}, 
  {3.9000000000000004, 0.3367407406302949}, {3.91, 0.3381044218314055}, 
  {3.92, 0.3394625361061946}, {3.9299999999999997, 0.34081513041712785}, 
  {3.9400000000000004, 0.3421622512814779}, {3.95, 0.3435039447461711}, 
  {3.96, 0.34484025638812055}, {3.9699999999999998, 0.3461712313137487}, 
  {3.9800000000000004, 0.3474969141408504}, {3.99, 0.34881734897650973}, 
  {4., 0.3501325794470287}, {4.01, 0.3514426486545065}, 
  {4.0200000000000005, 0.3527475992034387}, {4.03, 0.35404747314661167}, 
  {4.04, 0.35534231204021094}, {4.05, 0.35663215689122274}, 
  {4.0600000000000005, 0.3579170481681627}, {4.07, 0.35919702580123924}, 
  {4.08, 0.36047212917137683}, {4.09, 0.36174239711911826}, 
  {4.1, 0.36300786789952666}, {4.11, 0.3642685792572583}, 
  {4.12, 0.3655245683237085}, {4.13, 0.3667758717245968}, 
  {4.14, 0.36802252547762127}, {4.15, 0.3692645650444968}, 
  {4.16, 0.37050202532588994}, {4.17, 0.37173494066308477}, 
  {4.18, 0.3729633448165941}, {4.19, 0.37418727097621995}, 
  {4.2, 0.37540675177988647}, {4.21, 0.37662181928644656}, 
  {4.22, 0.37783250499981746}, {4.23, 0.3790388398459559}, 
  {4.24, 0.38024085419996867}, {4.25, 0.3814385778777223}, 
  {4.26, 0.38263204013478225}, {4.2700000000000005, 0.3838212696963328}, 
  {4.28, 0.38500629468467973}, {4.29, 0.3861871427319705}, 
  {4.3, 0.3873638408940807}, {4.3100000000000005, 0.3885364157118649}, 
  {4.32, 0.38970489317070944}, {4.33, 0.3908692987505009}, 
  {4.34, 0.3920296574011204}, {4.35, 0.3931859935416573}, 
  {4.36, 0.39433833111725836}, {4.37, 0.395486693521641}, 
  {4.38, 0.39663110369267107}, {4.39, 0.3977715840462408}, 
  {4.4, 0.3989081565259198}, {4.41, 0.40004084263271755}, 
  {4.42, 0.4011696633333579}, {4.43, 0.40229463918005237}, 
  {4.44, 0.4034157902775637}, {4.45, 0.40453313623716936}, 
  {4.46, 0.4056466962876022}, {4.47, 0.4067564892019657}, 
  {4.48, 0.4078625333304631}, {4.49, 0.4089648466486264}, 
  {4.5, 0.41006344669237293}, {4.51, 0.4111583506059455}, 
  {4.52, 0.4122495751741644}, {4.53, 0.4133371368103136}, 
  {4.54, 0.4144210515568707}, {4.55, 0.41550133506332987}, 
  {4.56, 0.4165780027223618}, {4.57, 0.417651069510681}, 
  {4.58, 0.41872055010549714}, {4.59, 0.4197864589000715}, 
  {4.6, 0.42084880995509444}, {4.609999999999999, 0.4219076170523577}, 
  {4.62, 0.42296289364082895}, {4.63, 0.4240146529736739}, 
  {4.64, 0.4250629080055335}, {4.6499999999999995, 0.42610767141521055}, 
  {4.66, 0.42714895566647826}, {4.67, 0.4281867729788038}, 
  {4.68, 0.42922113534040474}, {4.6899999999999995, 0.4302520545573154}, 
  {4.7, 0.43127954221065945}, {4.71, 0.4323036096777573}, 
  {4.72, 0.4333242681421119}, {4.7299999999999995, 0.43434152869928244}, 
  {4.74, 0.4353554021621733}, {4.75, 0.4363658992751507}, 
  {4.76, 0.4373730305649479}, {4.77, 0.438376806478435}, 
  {4.78, 0.43937723734724976}, {4.79, 0.4403743333557868}, 
  {4.8, 0.441368104550234}, {4.81, 0.4423585609082741}, 
  {4.82, 0.44334571236875764}, {4.83, 0.44432956867340767}, 
  {4.84, 0.4453101395671748}, {4.85, 0.4462874347296184}, 
  {4.86, 0.44726146375119225}, {4.87, 0.4482322362111608}, 
  {4.88, 0.449199761553416}, {4.89, 0.4501640493120389}, 
  {4.8999999999999995, 0.4511251088968278}, {4.91, 0.4520829497243737}, 
  {4.92, 0.45303758127702487}, {4.93, 0.4539890128221309}, 
  {4.9399999999999995, 0.45493725388864625}, {4.95, 0.45588231375123733}, 
  {4.96, 0.45682420190133044}, {4.97, 0.4577629277351907}, 
  {4.9799999999999995, 0.4586985007209883}, {4.99, 0.45963093025974366}, 
  {5., 0.4605602259370425}, {5.01, 0.46148639722327367}, 
  {5.02, 0.4624094537302348}, {5.03, 0.4633294050632486}, 
  {5.04, 0.46424626090692733}, {5.05, 0.4651600309191277}, 
  {5.06, 0.4660707249512086}, {5.07, 0.4669783528024709}, 
  {5.08, 0.4678829243658864}, {5.09, 0.4687844496102773}, 
  {5.1, 0.46968293851943166}, {5.11, 0.47057840124539574}, 
  {5.12, 0.4714708479107568}, {5.13, 0.4723602887960201}, 
  {5.14, 0.47324673417737095}, {5.1499999999999995, 0.4741301944633953}, 
  {5.16, 0.4750106801273386}, {5.17, 0.4758882017112871}, 
  {5.18, 0.4767627697997643}, {5.1899999999999995, 0.47763439513619055}, 
  {5.2, 0.4785030885181918}, {5.21, 0.47936886082009345}, 
  {5.22, 0.48023172296121075}, {5.2299999999999995, 0.4810916858710925}, 
  {5.24, 0.48194876083866234}, {5.25, 0.4828029589159648}, 
  {5.26, 0.48365429137258253}, {5.27, 0.48450276958324956}, 
  {5.28, 0.48534840497930354}, {5.29, 0.4861912089467868}, 
  {5.3, 0.48703119317549515}, {5.31, 0.48786836907842357}, 
  {5.32, 0.4887027486081301}, {5.33, 0.4895343433193169}, 
  {5.34, 0.4903631652002485}, {5.35, 0.4911892259827315}, 
  {5.36, 0.4920125377445963}, {5.37, 0.4928331123928871}, 
  {5.38, 0.4936509619891414}, {5.39, 0.49446609870418534}, 
  {5.3999999999999995, 0.4952785346384001}, {5.41, 0.4960882820043828}, 
  {5.42, 0.4968953530418858}, {5.43, 0.4976997600828099}, 
  {5.4399999999999995, 0.49850151541991394}, {5.45, 0.4993006312742576}, 
  {5.46, 0.5000971201642557}, {5.47, 0.5008909944389899}, 
  {5.4799999999999995, 0.5016822665962817}, {5.49, 0.5024709489114088}, 
  {5.5, 0.5032570539784356}, {5.51, 0.5040405942059678}, 
  {5.52, 0.5048215820988098}, {5.53, 0.5056000301496599}, 
  {5.54, 0.5063759507456389}, {5.55, 0.5071493564221452}, 
  {5.56, 0.5079202595608177}, {5.57, 0.5086886727342854}, 
  {5.58, 0.5094546082553926}, {5.59, 0.5102180785864885}, 
  {5.6, 0.5109790961930623}, {5.61, 0.5117376733218499}, 
  {5.62, 0.5124938223541236}, {5.63, 0.5132475556159672}, 
  {5.64, 0.5139988852707251}, {5.6499999999999995, 0.5147478236883409}, 
  {5.66, 0.5154943828127228}, {5.67, 0.5162385750367138}, 
  {5.68, 0.5169804122317556}, {5.6899999999999995, 0.5177199065936815}, 
  {5.7, 0.5184570699786075}, {5.71, 0.519191914313387}, 
  {5.72, 0.5199244513345409}, {5.7299999999999995, 0.5206546929862288}, 
  {5.74, 0.5213826510073059}, {5.75, 0.5221083367464789}, 
  {5.76, 0.522831761956585}, {5.77, 0.5235529382385042}, 
  {5.78, 0.5242718766684433}, {5.79, 0.5249885888976671}, 
  {5.8, 0.5257030860051444}, {5.81, 0.526415379166778}, 
  {5.82, 0.527125479366159}, {5.83, 0.5278333977213947}, 
  {5.84, 0.5285391450066079}, {5.85, 0.529242732074998}, 
  {5.86, 0.5299441696860541}, {5.87, 0.530643468386792}, 
  {5.88, 0.5313406384820709}, {5.89, 0.5320356906692894}, 
  {5.8999999999999995, 0.532728635179545}, {5.91, 0.5334194822083731}, 
  {5.92, 0.5341082419854217}, {5.93, 0.5347949243533705}, 
  {5.9399999999999995, 0.5354795392501686}, {5.95, 0.5361620967054037}, 
  {5.96, 0.5368426060558704}, {5.97, 0.5375210771721655}, 
  {5.9799999999999995, 0.5381975198492626}, {5.99, 0.5388719429244162}, 
  {6., 0.5395443560808673}, {6.01, 0.5402147686034908}, 
  {6.02, 0.5408831893134476}, {6.03, 0.5415496275658143}, 
  {6.04, 0.5422140922109833}, {6.05, 0.5428765920943306}, 
  {6.06, 0.5435371357316541}, {6.07, 0.5441957321279176}, 
  {6.08, 0.5448523896574216}, {6.09, 0.5455071171134307}, 
  {6.1, 0.5461599224656197}, {6.11, 0.5468108142919164}, 
  {6.12, 0.5474598007097313}, {6.13, 0.5481068901313222}, 
  {6.14, 0.5487520902631786}, {6.1499999999999995, 0.5493954093410025}, 
  {6.16, 0.5500368552462476}, {6.17, 0.5506764360551415}, 
  {6.18, 0.5513141592181796}, {6.1899999999999995, 0.5519500325499109}, 
  {6.2, 0.5525840637259307}, {6.21, 0.5532162606122597}, 
  {6.22, 0.5538466302149629}, {6.2299999999999995, 0.554475180664042}, 
  {6.24, 0.5551019188571615}, {6.25, 0.5557268525628842}, 
  {6.26, 0.5563499888182264}, {6.27, 0.5569713353056045}, 
  {6.28, 0.5575908989491154}, {6.29, 0.5582086873866388}, 
  {6.3, 0.5588247071460728}, {6.31, 0.5594389658979253}, 
  {6.32, 0.5600514705581077}, {6.33, 0.5606622284689138}, 
  {6.34, 0.5612712465628533}, {6.35, 0.5618785320273219}, 
  {6.36, 0.5624840915248797}, {6.37, 0.5630879324729676}, 
  {6.38, 0.5636900617008678}, {6.39, 0.564290486543598}, 
  {6.3999999999999995, 0.5648892136755421}, {6.41, 0.5654862502037759}, 
  {6.42, 0.5660816033481524}, {6.43, 0.5666752795747243}, 
  {6.4399999999999995, 0.5672672865031245}, {6.45, 0.5678576311205461}, 
  {6.46, 0.568446320131784}, {6.47, 0.5690333606746663}, 
  {6.4799999999999995, 0.5696187600048006}, {6.49, 0.5702025251636087}, 
  {6.5, 0.570784663377367}, {6.51, 0.571365181502415}, 
  {6.52, 0.5719440866226932}, {6.53, 0.5725213866155627}, 
  {6.54, 0.5730970882141264}, {6.55, 0.573671198433999}, 
  {6.56, 0.5742437250881949}, {6.57, 0.5748146748999261}, 
  {6.58, 0.5753840559352739}, {6.59, 0.575951875264991}, 
  {6.6, 0.5765181398872983}, {6.61, 0.5770828578882856}, 
  {6.62, 0.577646036250826}, {6.63, 0.578207682987113}, 
  {6.64, 0.5787678055114611}, {6.65, 0.579326411412012}, 
  {6.66, 0.5798835084588063}, {6.67, 0.580439103817298}, 
  {6.68, 0.5809932060790288}, {6.6899999999999995, 0.5815458221622976}, 
  {6.7, 0.5820969607266306}, {6.71, 0.5826466291866836}, 
  {6.72, 0.5831948350637504}, {6.7299999999999995, 0.5837415873284044}, 
  {6.74, 0.5842868925219591}, {6.75, 0.584830760240493}, 
  {6.76, 0.5853731972272271}, {6.77, 0.5859142126796542}, 
  {6.78, 0.5864538136247575}, {6.79, 0.5869920087072842}, 
  {6.8, 0.5875288065669793}, {6.81, 0.5880642146496484}, 
  {6.82, 0.5885982411796249}, {6.83, 0.5891308948598635}, 
  {6.84, 0.5896621840329317}, {6.85, 0.5901921162139843}, 
  {6.86, 0.5907207006757744}, {6.87, 0.5912479447588339}, 
  {6.88, 0.5917738575885778}, {6.89, 0.5922984463518333}, 
  {6.9, 0.5928217216378471}, {6.91, 0.5933436891532438}, 
  {6.92, 0.5938643589952335}, {6.93, 0.5943837382774291}, 
  {6.9399999999999995, 0.5949018361852723}, {6.95, 0.5954186604626557}, 
  {6.96, 0.5959342193100383}, {6.97, 0.5964485211134161}, 
  {6.9799999999999995, 0.5969615749090735}, {6.99, 0.5974733872080833}, 
  {7., 0.5979839681335761}, {7.01, 0.5984933242871193}, 
  {7.02, 0.5990014645135489}, {7.03, 0.5995083953434914}, 
  {7.04, 0.6000141270901622}, {7.05, 0.6005186662810047}, 
  {7.06, 0.6010220208063402}, {7.07, 0.6015241988234266}, 
  {7.08, 0.6020252073376469}, {7.09, 0.6025250553484511}, 
  {7.1, 0.6030237490040236}, {7.11, 0.60352129561943}, 
  {7.12, 0.6040177040395065}, {7.13, 0.6045129806843761}, 
  {7.14, 0.6050071332692823}, {7.15, 0.6055001677495966}, 
  {7.16, 0.6059920923817117}, {7.17, 0.6064829135193577}, 
  {7.18, 0.6069726377372717}, {7.1899999999999995, 0.6074612713046008}, 
  {7.2, 0.6079488223167573}, {7.21, 0.6084352952884728}, 
  {7.22, 0.6089206981951065}, {7.2299999999999995, 0.6094050356496155}, 
  {7.24, 0.6098883143768035}, {7.25, 0.6103705402838386}, 
  {7.26, 0.6108517194852539}, {7.27, 0.6113318560637708}, 
  {7.28, 0.6118109577910218}, {7.29, 0.612289027033512}, 
  {7.3, 0.6127660704896698}, {7.31, 0.6132420939520671}, 
  {7.32, 0.6137171003374533}, {7.33, 0.6141910947299039}, 
  {7.34, 0.6146640822116751}, {7.35, 0.6151360661442595}, 
  {7.36, 0.6156070519646164}, {7.37, 0.6160770416554442}, 
  {7.38, 0.6165460402480676}, {7.39, 0.6170140512222133}, 
  {7.4, 0.6174810770899057}, {7.41, 0.6179471218547405}, 
  {7.42, 0.6184121881669853}, {7.43, 0.6188762782730919}, 
  {7.4399999999999995, 0.6193393949579331}, {7.45, 0.6198015412301174}, 
  {7.46, 0.6202627198363189}, {7.47, 0.6207229298270249}, 
  {7.4799999999999995, 0.6211821766592038}, {7.49, 0.6216404593687912}, 
  {7.5, 0.6220977803041023}, {7.51, 0.622554141735236}, 
  {7.52, 0.6230095427108608}, {7.53, 0.6234639857830189}, 
  {7.54, 0.6239174697475391}, {7.55, 0.6243699973965704}, 
  {7.56, 0.6248215682862792}, {7.57, 0.6252721810378716}, 
  {7.58, 0.6257218383507279}, {7.59, 0.6261705371944117}, 
  {7.6, 0.6266182793733606}, {7.61, 0.6270650624828704}, 
  {7.62, 0.6275108870249824}, {7.63, 0.6279557513189502}, 
  {7.64, 0.6283996554120677}, {7.65, 0.6288425979073509}, 
  {7.66, 0.6292845762800425}, {7.67, 0.6297255910176318}, 
  {7.68, 0.6301656375253515}, {7.6899999999999995, 0.6306047168509394}, 
  {7.7, 0.6310428263896029}, {7.71, 0.6314799629071786}, 
  {7.72, 0.6319161250830803}, {7.7299999999999995, 0.6323513112511137}, 
  {7.74, 0.6327855174022261}, {7.75, 0.6332187434127263}, 
  {7.76, 0.6336509849752474}, {7.77, 0.6340822388301603}, 
  {7.78, 0.6345125040897983}, {7.79, 0.6349417773308232}, 
  {7.8, 0.6353700541658327}, {7.81, 0.6357973326885258}, 
  {7.82, 0.6362236113927793}, {7.83, 0.6366488851308532}, 
  {7.84, 0.6370731511597114}, {7.85, 0.6374964068672853}, 
  {7.86, 0.637918648586492}, {7.87, 0.6383398743782891}, 
  {7.88, 0.6387600780144567}, {7.89, 0.6391792586218799}, 
  {7.9, 0.6395974150364054}, {7.91, 0.6400145390798571}, 
  {7.92, 0.640430630708579}, {7.93, 0.640845686357352}, 
  {7.9399999999999995, 0.6412597033195198}, {7.95, 0.6416726770112291}, 
  {7.96, 0.6420846072360291}, {7.97, 0.6424954877584241}, 
  {7.9799999999999995, 0.6429053162137279}, {7.99, 0.6433140913723037}, 
  {8., 0.6437218105274951}, {8.01, 0.644128469095449}, 
  {8.02, 0.6445340664649848}, {8.030000000000001, 0.6449386021340615}, 
  {8.040000000000001, 0.6453420673569781}, {8.05, 0.645744466499309}, 
  {8.06, 0.6461457925033756}, {8.07, 0.6465460479594185}, 
  {8.08, 0.6469452273304341}, {8.09, 0.647343332922901}, 
  {8.1, 0.647740360480384}, {8.110000000000001, 0.6481363097555004}, 
  {8.120000000000001, 0.6485311776341405}, {8.13, 0.6489249659789493}, 
  {8.14, 0.6493176724470686}, {8.15, 0.6497092962526949}, 
  {8.16, 0.6500998404226266}, {8.17, 0.6504892999946605}, 
  {8.18, 0.650877680600388}, {8.19, 0.6512649743817747}, 
  {8.200000000000001, 0.6516511901136255}, {8.21, 0.65203632581688}, 
  {8.22, 0.6524203810258768}, {8.23, 0.6528033586509991}, 
  {8.24, 0.6531852564075962}, {8.25, 0.6535660842200741}, 
  {8.26, 0.6539458367478801}, {8.27, 0.65432451882225}, 
  {8.280000000000001, 0.6547021351725562}, {8.290000000000001, 
   0.6550786840962246}, {8.3, 0.655454170278972}, {8.31, 0.6558285980136134}, 
  {8.32, 0.6562019687262364}, {8.33, 0.6565742902457714}, 
  {8.34, 0.6569455613789614}, {8.35, 0.6573157932434697}, 
  {8.360000000000001, 0.6576849828707054}, {8.370000000000001, 
   0.6580531415529549}, {8.38, 0.6584202725643991}, 
  {8.39, 0.6587863801105414}, {8.4, 0.65915146828047}, 
  {8.41, 0.6595155466638971}, {8.42, 0.6598786168324295}, 
  {8.43, 0.6602406932070153}, {8.440000000000001, 0.6606017798476387}, 
  {8.450000000000001, 0.6609618762449827}, {8.46, 0.6613209969946183}, 
  {8.47, 0.6616791429696605}, {8.48, 0.6620363366091624}, 
  {8.49, 0.6623925678723026}, {8.5, 0.6627478562877513}, 
  {8.51, 0.6631022109067999}, {8.52, 0.6634556292556226}, 
  {8.53, 0.6638081310666166}, {8.54, 0.6641597225680016}, 
  {8.55, 0.664510409696959}, {8.56, 0.6648602095083334}, 
  {8.57, 0.6652091220021248}, {8.58, 0.6655571658629924}, 
  {8.59, 0.6659043449908495}, {8.6, 0.6662506722495891}, 
  {8.61, 0.6665961593971588}, {8.62, 0.6669408131856471}, 
  {8.63, 0.6672846483998001}, {8.64, 0.66762767045293}, 
  {8.65, 0.6679698933730833}, {8.66, 0.6683113306644373}, 
  {8.67, 0.6686519928625785}, {8.68, 0.668991886486765}, 
  {8.69, 0.6693310270202346}, {8.7, 0.6696694233105518}, 
  {8.709999999999999, 0.6700070886290632}, {8.72, 0.6703440371493343}, 
  {8.73, 0.6706802751286887}, {8.74, 0.6710158156056423}, 
  {8.75, 0.6713506696396507}, {8.76, 0.6716848533542361}, 
  {8.77, 0.672018374374602}, {8.78, 0.6723512412281707}, 
  {8.79, 0.6726834722794592}, {8.8, 0.6730150725925341}, 
  {8.81, 0.6733460607938468}, {8.82, 0.673676440375857}, 
  {8.83, 0.6740062288590707}, {8.84, 0.6743354356149212}, 
  {8.85, 0.6746640662895516}, {8.86, 0.674992139567621}, 
  {8.87, 0.6753196634817868}, {8.88, 0.6756466462393291}, 
  {8.89, 0.6759731043712236}, {8.9, 0.6762990418355912}, 
  {8.91, 0.6766244678292423}, {8.92, 0.6769494006293826}, 
  {8.93, 0.6772738430881873}, {8.94, 0.6775978110963479}, 
  {8.95, 0.6779213062254712}, {8.959999999999999, 0.6782443387201056}, 
  {8.97, 0.678566922317259}, {8.98, 0.678889065166004}, 
  {8.99, 0.6792107720393687}, {9., 0.6795320545788854}, 
  {9.01, 0.6798529179650359}, {9.02, 0.6801733688917011}, 
  {9.03, 0.6804934159154072}, {9.04, 0.6808130661956966}, 
  {9.05, 0.681132331781555}, {9.06, 0.6814512069686316}, 
  {9.07, 0.68176970659988}, {9.08, 0.6820878399303183}, 
  {9.09, 0.682405597763136}, {9.1, 0.6827229956979863}, 
  {9.11, 0.6830400386825204}, {9.12, 0.6833567263092846}, 
  {9.13, 0.6836730670183897}, {9.14, 0.68398906593211}, 
  {9.15, 0.684304708847776}, {9.16, 0.6846200233558193}, 
  {9.17, 0.6849350017728284}, {9.18, 0.6852496367646381}, 
  {9.19, 0.6855639383429661}, {9.2, 0.685877907439135}, 
  {9.21, 0.6861915461486205}, {9.22, 0.6865048445761204}, 
  {9.23, 0.6868178275180981}, {9.24, 0.6871304638916627}, 
  {9.25, 0.6874427730217576}, {9.26, 0.6877547465264797}, 
  {9.27, 0.6880663802148774}, {9.28, 0.6883776797913015}, 
  {9.29, 0.6886886367574334}, {9.3, 0.6889992435462773}, 
  {9.31, 0.6893095176201314}, {9.32, 0.6896194351138547}, 
  {9.33, 0.6899290001019835}, {9.34, 0.6902382055995986}, 
  {9.35, 0.6905470410129055}, {9.36, 0.6908555149566382}, 
  {9.37, 0.6911636148579419}, {9.38, 0.6914713348960504}, 
  {9.39, 0.6917786656413227}, {9.4, 0.6920856110518798}, 
  {9.41, 0.6923921508714557}, {9.42, 0.6926982931327075}, 
  {9.43, 0.6930040136212483}, {9.44, 0.6933093117550015}, 
  {9.45, 0.6936141937039793}, {9.46, 0.6939186326926574}, 
  {9.47, 0.694222629070282}, {9.48, 0.6945261710789055}, 
  {9.49, 0.694829254411161}, {9.5, 0.6951318611390889}, 
  {9.51, 0.6954339814838022}, {9.52, 0.6957356128841639}, 
  {9.53, 0.6960367430001497}, {9.54, 0.6963373685721308}, 
  {9.55, 0.6966374723706394}, {9.56, 0.6969370385631919}, 
  {9.57, 0.6972360706422478}, {9.58, 0.6975345434620976}, 
  {9.59, 0.697832447476685}, {9.6, 0.698129795724526}, 
  {9.61, 0.6984265570063144}, {9.62, 0.6987227112986147}, 
  {9.63, 0.69901826325804}, {9.64, 0.6993132005445659}, 
  {9.65, 0.6996075045317411}, {9.66, 0.6999011738225818}, 
  {9.67, 0.700194199802354}, {9.68, 0.7004865501075983}, 
  {9.69, 0.7007782449945807}, {9.7, 0.7010692446492612}, 
  {9.71, 0.7013595513999462}, {9.72, 0.7016491615213454}, 
  {9.73, 0.7019380517303944}, {9.74, 0.7022262138780206}, 
  {9.75, 0.7025136516895145}, {9.76, 0.7028003307059407}, 
  {9.77, 0.7030862686224282}, {9.78, 0.7033714316785336}, 
  {9.79, 0.7036558252293617}, {9.8, 0.7039394367020577}, 
  {9.81, 0.7042222551535815}, {9.82, 0.7045042694080621}, 
  {9.83, 0.704785481095314}, {9.84, 0.7050658750813454}, 
  {9.85, 0.7053454397246242}, {9.86, 0.7056241682730615}, 
  {9.87, 0.7059020879678428}, {9.88, 0.706179128959775}, 
  {9.89, 0.7064553215168417}, {9.9, 0.7067306702956557}, 
  {9.91, 0.7070051655173302}, {9.92, 0.7072787689976394}, 
  {9.93, 0.7075515128672123}, {9.94, 0.7078233882784843}, 
  {9.95, 0.7080943761393428}, {9.96, 0.7083644894883037}, 
  {9.97, 0.7086337185464799}, {9.98, 0.7089020432904363}, 
  {9.99, 0.709169500041753}, {10., 0.7094360729679465}, 
  {10.01, 0.7097017578780651}}, {{0.01, -0.533386055117535}, 
  {0.02, -0.7308255735953663}, {0.03, -0.8113853587658931}, 
  {0.04, -0.8555250576181661}, {0.05, -0.8820824910693095}, 
  {0.060000000000000005, -0.9007446384667517}, 
  {0.06999999999999999, -0.9139228896882743}, {0.08, -0.9248625984791436}, 
  {0.09, -0.932767569361391}, {0.09999999999999999, -0.9390205943819714}, 
  {0.11, -0.9448235304118552}, {0.12, -0.9493628177729556}, 
  {0.13, -0.9533669757671172}, {0.14, -0.9564741949819466}, 
  {0.15000000000000002, -0.9592327862858726}, {0.16, -0.961813407925179}, 
  {0.17, -0.9637976709181193}, {0.18000000000000002, -0.9657555574808059}, 
  {0.19, -0.9676293823724}, {0.2, -0.9686829925701763}, 
  {0.21000000000000002, -0.9699532024992111}, {0.22, -0.9707906679817428}, 
  {0.23, -0.9715257998176285}, {0.24000000000000002, -0.9719079302996849}, 
  {0.25, -0.9720837039403974}, {0.26, -0.972228956069371}, 
  {0.27, -0.971852539839048}, {0.28, -0.9710912056018328}, 
  {0.29000000000000004, -0.9705284365839525}, {0.3, -0.9695848852031476}, 
  {0.31, -0.9683341927677659}, {0.32, -0.9669303570326447}, 
  {0.33, -0.9651161858159193}, {0.34, -0.9630945268255078}, 
  {0.35000000000000003, -0.9609029941485271}, {0.36000000000000004, 
   -0.9586088681113994}, {0.37, -0.9560652961094208}, 
  {0.38, -0.9528263016156332}, {0.39, -0.949993061738679}, 
  {0.4, -0.9466264647655585}, {0.41000000000000003, -0.9431933497233362}, 
  {0.42000000000000004, -0.9393351010182152}, {0.43, -0.9354788925103931}, 
  {0.44, -0.9314152832937357}, {0.45, -0.9271703381360731}, 
  {0.46, -0.9227376701388883}, {0.47000000000000003, -0.918180422390922}, 
  {0.48000000000000004, -0.9125380603409574}, {0.49, -0.9082888633517667}, 
  {0.5, -0.9026949491585482}, {0.51, -0.8980585600985473}, 
  {0.51, -0.898818072316192}, {0.52, -0.8932791172046085}, 
  {0.53, -0.8876409224945961}, {0.54, -0.8819090641339417}, 
  {0.55, -0.8760889216193762}, {0.56, -0.8701856840919013}, 
  {0.5700000000000001, -0.8642043562541993}, {0.5800000000000001, 
   -0.8581497641150112}, {0.59, -0.8520265605652356}, 
  {0.6, -0.8458392307903831}, {0.61, -0.8395920975239194}, 
  {0.62, -0.8332893261459007}, {0.63, -0.8269349296312043}, 
  {0.64, -0.8205327733515517}, {0.65, -0.8140865797354057}, 
  {0.66, -0.8075999327897307}, {0.67, -0.8010762824874958}, 
  {0.68, -0.7945189490247092}, {0.69, -0.7879311269506603}, 
  {0.7, -0.7813158891749757}, {0.71, -0.7746761908549832}, 
  {0.72, -0.7680148731667831}, {0.73, -0.7613346669633588}, 
  {0.74, -0.7546381963229607}, {0.75, -0.7479279819908969}, 
  {0.76, -0.7412064447178168}, {0.77, -0.7344759084974481}, 
  {0.78, -0.7277386037067185}, {0.79, -0.7209966701510667}, 
  {0.8, -0.7142521600177058}, {0.81, -0.7075070407395179}, 
  {0.8200000000000001, -0.7007631977721785}, {0.8300000000000001, 
   -0.6940224372870538}, {0.8400000000000001, -0.6872864887823257}, 
  {0.8500000000000001, -0.6805570076147603}, {0.8600000000000001, 
   -0.6738355774544343}, {0.87, -0.6671237126646932}, 
  {0.88, -0.6604228606095628}, {0.89, -0.6537344038907386}, 
  {0.9, -0.6470596625162376}, {0.91, -0.6403998960027665}, 
  {0.92, -0.6337563054137363}, {0.9299999999999999, -0.6271300353348762}, 
  {0.94, -0.620522175789276}, {0.95, -0.6139337640936904}, 
  {0.96, -0.6073657866578338}, {0.97, -0.6008191807284042}, 
  {0.98, -0.5942948360794577}, {0.99, -0.5877935966507816}, 
  {1., -0.5813162621357851}, {1.01, -0.5748635895204662}, 
  {1.02, -0.5684362945749066}, {1.03, -0.5620350532987186}, 
  {1.04, -0.5556605033218537}, {1.05, -0.5493132452621144}, 
  {1.06, -0.5429938440406454}, {1.07, -0.5367028301567387}, 
  {1.08, -0.5304407009231162}, {1.0899999999999999, -0.5242079216629262}, 
  {1.1, -0.5180049268696032}, {1.1099999999999999, -0.5118321213307081}, 
  {1.12, -0.5056898812168525}, {1.13, -0.4995785551367522}, 
  {1.1400000000000001, -0.4934984651594484}, {1.15, -0.4874499078046796}, 
  {1.1600000000000001, -0.48143315500237277}, {1.17, -0.47544845502220945}, 
  {1.1800000000000002, -0.4694960333741202}, {1.19, -0.46357609368065905}, 
  {1.2000000000000002, -0.4576888185220603}, {1.21, -0.4518343702547917}, 
  {1.22, -0.4460128918044701}, {1.23, -0.4402245074338421}, 
  {1.24, -0.43446932348663936}, {1.25, -0.4287474291079783}, 
  {1.26, -0.42305889694208226}, {1.27, -0.4174037838079367}, 
  {1.28, -0.41178213135360464}, {1.29, -0.4061939666897805}, 
  {1.3, -0.40063930300327805}, {1.31, -0.3951181401509767}, 
  {1.32, -0.38963046523487677}, {1.33, -0.38417625315877446}, 
  {1.34, -0.37875546716716235}, {1.35, -0.37336805936682405}, 
  {1.3599999999999999, -0.3680139712316789}, {1.37, -0.3626931340913476}, 
  {1.38, -0.35740546960397757}, {1.3900000000000001, -0.35215089021368945}, 
  {1.4, -0.3469292995932194}, {1.4100000000000001, -0.3417405930720744}, 
  {1.42, -0.3365846580507503}, {1.4300000000000002, -0.33146137440131485}, 
  {1.44, -0.32637061485480084}, {1.4500000000000002, -0.3213122453758062}, 
  {1.46, -0.31628612552467383}, {1.47, -0.3112921088075487}, 
  {1.48, -0.3063300430147581}, {1.49, -0.3013997705478062}, 
  {1.5, -0.29650112873529544}, {1.51, -0.2916339501381195}, 
  {1.52, -0.28679806284422865}, {1.53, -0.28199329075330604}, 
  {1.54, -0.27721945385154695}, {1.55, -0.2724763684769306}, 
  {1.56, -0.2677638475751818}, {1.57, -0.2630817009467394}, 
  {1.58, -0.25842973548494486}, {1.59, -0.25380775540574035}, 
  {1.6, -0.24921556246903256}, {1.61, -0.2446529561921469}, 
  {1.62, -0.2401197340553301}, {1.6300000000000001, -0.23561569169975172}, 
  {1.6400000000000001, -0.23114062311806913}, 
  {1.6500000000000001, -0.22669432083792956}, 
  {1.6600000000000001, -0.2222765760983586}, {1.67, -0.21788717901946597}, 
  {1.68, -0.21352591876559163}, {1.69, -0.2091925837019852}, 
  {1.7, -0.20488696154530345}, {1.71, -0.20060883950804367}, 
  {1.72, -0.19635800443717186}, {1.73, -0.1921342429468992}, 
  {1.74, -0.18793734154607214}, {1.75, -0.18376708676008394}, 
  {1.76, -0.17962326524747732}, {1.77, -0.1755056639116351}, 
  {1.78, -0.17141407000731182}, {1.79, -0.1673482712425177}, 
  {1.8, -0.16330805587557595}, {1.81, -0.15929321280784986}, 
  {1.82, -0.15530353167179203}, {1.83, -0.15133880291488255}, 
  {1.84, -0.14739881787940895}, {1.85, -0.14348336887804583}, 
  {1.86, -0.13959224926566538}, {1.87, -0.1357252535072316}, 
  {1.8800000000000001, -0.13188217724208445}, 
  {1.8900000000000001, -0.12806281734448288}, 
  {1.9000000000000001, -0.12426697198079305}, 
  {1.9100000000000001, -0.12049444066322795}, {1.92, -0.11674502430026291}, 
  {1.93, -0.11301852524397872}, {1.94, -0.10931474733415801}, 
  {1.95, -0.10563349593948061}, {1.96, -0.101974577995858}, 
  {1.97, -0.09833780204176541}, {1.98, -0.09472297825103054}, 
  {1.99, -0.09112991846291768}, {2., -0.08755843620957629}, 
  {2.01, -0.08400834674117937}, {2.02, -0.0804794670484434}, 
  {2.0300000000000002, -0.07697161588304102}, {2.04, -0.07348461377566702}, 
  {2.05, -0.07001828305182027}, {2.06, -0.06657244784591604}, 
  {2.0700000000000003, -0.06314693411266954}, {2.08, -0.05974156963740526}, 
  {2.09, -0.05635618404363858}, {2.1, -0.05299060879941296}, 
  {2.1100000000000003, -0.049644677221775374}, {2.12, -0.046318224479351564}, 
  {2.13, -0.04301108759357161}, {2.14, -0.03972310543818623}, 
  {2.1500000000000004, -0.03645411873733521}, {2.16, -0.03320397006223331}, 
  {2.17, -0.029972503826328597}, {2.1799999999999997, -0.02675956627940884}, 
  {2.19, -0.023565005500104312}, {2.2, -0.02038867138751319}, 
  {2.21, -0.01723041565146678}, {2.2199999999999998, -0.014090091801782289}, 
  {2.23, -0.010967555136419706}, {2.24, -0.007862662728774407}, 
  {2.25, -0.004775273413781728}, {2.26, -0.0017052477733148148}, 
  {2.27, 0.0013475518791772033}, {2.2800000000000002, 0.004383261515235881}, 
  {2.29, 0.007402015408179963}, {2.3, 0.01040394615097573}, 
  {2.31, 0.013389184674848955}, {2.3200000000000003, 0.016357860268020972}, 
  {2.33, 0.019310100595608712}, {2.34, 0.022246031719734}, 
  {2.35, 0.02516577812026794}, {2.3600000000000003, 0.028069462715856735}, 
  {2.37, 0.030957206885723204}, {2.38, 0.03382913049153987}, 
  {2.39, 0.03668535189960988}, {2.4000000000000004, 0.03952598800382914}, 
  {2.41, 0.04235115424840686}, {2.42, 0.04516096465127805}, 
  {2.4299999999999997, 0.04795553182719849}, {2.44, 0.05073496701156147}, 
  {2.45, 0.05349938008425296}, {2.46, 0.056248879593198964}, 
  {2.4699999999999998, 0.058983572778868655}, {2.48, 0.06170356559778874}, 
  {2.49, 0.06440896274703685}, {2.5, 0.06709986768828945}, 
  {2.51, 0.0697763826717095}, {2.5200000000000005, 0.07243860876030478}, 
  {2.5300000000000002, 0.07508664585395727}, {2.54, 0.07772059271303984}, 
  {2.55, 0.08034054698279189}, {2.5599999999999996, 0.08294660521654772}, 
  {2.5700000000000003, 0.08553886289964019}, {2.58, 0.08811741447261091}, 
  {2.59, 0.09068235335453848}, {2.5999999999999996, 0.09323377196620894}, 
  {2.6100000000000003, 0.09577176175280233}, {2.62, 0.09829641320617422}, 
  {2.63, 0.10080781588771379}, {2.6399999999999997, 0.10330605845028103}, 
  {2.6500000000000004, 0.10579122865968019}, {2.66, 0.10826341341643367}, 
  {2.67, 0.11072269877690961}, {2.6799999999999997, 0.11316916997395973}, 
  {2.6900000000000004, 0.11560291143788706}, {2.7, 0.11802400681622838}, 
  {2.71, 0.12043253899360302}, {2.7199999999999998, 0.12282859011146942}, 
  {2.7300000000000004, 0.12521224158715855}, {2.74, 0.12758357413227545}, 
  {2.75, 0.12994266777108343}, {2.76, 0.13228960185870237}, 
  {2.7700000000000005, 0.13462445509853863}, {2.7800000000000002, 
   0.13694730555914528}, {2.79, 0.13925823069123655}, 
  {2.8, 0.14155730734391808}, {2.8100000000000005, 0.14384461178037442}, 
  {2.8200000000000003, 0.14612021969301556}, {2.83, 0.148384206219521}, 
  {2.84, 0.15063664595617754}, {2.8499999999999996, 0.15287761297293925}, 
  {2.8600000000000003, 0.1551071808264709}, {2.87, 0.15732542257347965}, 
  {2.88, 0.15953241078441402}, {2.8899999999999997, 0.1617282175547589}, 
  {2.9000000000000004, 0.1639129145171156}, {2.91, 0.16608657285349768}, 
  {2.92, 0.1682492633057897}, {2.9299999999999997, 0.1704010561862886}, 
  {2.9400000000000004, 0.17254202138853847}, {2.95, 0.1746722283961362}, 
  {2.96, 0.1767917462936052}, {2.9699999999999998, 0.17890064377348616}, 
  {2.9800000000000004, 0.1809989891466095}, {2.99, 0.1830868503486741}, 
  {3., 0.1851642949494162}, {3.01, 0.18723139015885962}, 
  {3.0200000000000005, 0.1892882028346629}, {3.0300000000000002, 
   0.19133479948847196}, {3.04, 0.193371246292631}, 
  {3.05, 0.1953976090846042}, {3.0600000000000005, 0.19741395337399842}, 
  {3.0700000000000003, 0.19942034434631517}, {3.08, 0.20141684686862588}, 
  {3.09, 0.20340352549273982}, {3.0999999999999996, 0.20538044445977555}, 
  {3.1100000000000003, 0.20734766770485802}, {3.12, 0.20930525885763848}, 
  {3.13, 0.21125328124813494}, {3.1399999999999997, 0.21319179790885018}, 
  {3.1500000000000004, 0.21512087157474474}, {3.16, 0.2170405646883194}, 
  {3.17, 0.218950939399435}, {3.1799999999999997, 0.2208520575685355}, 
  {3.1900000000000004, 0.22274398076590787}, {3.2, 0.22462677027461886}, 
  {3.21, 0.22650048708868262}, {3.2199999999999998, 0.22836519191632018}, 
  {3.2300000000000004, 0.2302209451789062}, {3.24, 0.2320678070103022}, 
  {3.25, 0.23390583725815864}, {3.26, 0.23573509548280938}, 
  {3.2700000000000005, 0.23755564095570458}, {3.2800000000000002, 
   0.23936753266076477}, {3.29, 0.24117082929097072}, 
  {3.3, 0.2429655892492923}, {3.3100000000000005, 0.24475187064767598}, 
  {3.3200000000000003, 0.2465297313019853}, {3.33, 0.2482992287351951}, 
  {3.34, 0.25006042017246427}, {3.3499999999999996, 0.25181336254044845}, 
  {3.3600000000000003, 0.2535581124652299}, {3.37, 0.2552947262718598}, 
  {3.38, 0.25702325997769293}, {3.3899999999999997, 0.2587437692960082}, 
  {3.4000000000000004, 0.2604563096308114}, {3.41, 0.26216093607156427}, 
  {3.42, 0.2638577033969163}, {3.4299999999999997, 0.26554666606866123}, 
  {3.4400000000000004, 0.2672278782284058}, {3.45, 0.268901393698639}, 
  {3.46, 0.27056726597466635}, {3.4699999999999998, 0.2722255482296944}, 
  {3.4800000000000004, 0.27387629330249985}, {3.49, 0.2755195537047801}, 
  {3.5, 0.2771553816115214}, {3.51, 0.2787838288622041}, 
  {3.5200000000000005, 0.2804049469563579}, {3.5300000000000002, 
   0.2820187870517964}, {3.54, 0.28362539996105}, 
  {3.55, 0.28522483615167615}, {3.5600000000000005, 0.2868171457413922}, 
  {3.5700000000000003, 0.28840237849482797}, {3.58, 0.2899805838259086}, 
  {3.59, 0.29155181079140413}, {3.5999999999999996, 0.2931161080861448}, 
  {3.6100000000000003, 0.29467352405081}, {3.62, 0.2962241066613214}, 
  {3.63, 0.2977679035279526}, {3.6399999999999997, 0.2993049618974489}, 
  {3.6500000000000004, 0.30083532864824203}, {3.66, 0.3023590502870159}, 
  {3.67, 0.30387617295349983}, {3.6799999999999997, 0.30538674241398184}, 
  {3.6900000000000004, 0.3068908040608655}, {3.7, 0.30838840290990444}, 
  {3.71, 0.3098795836054028}, {3.7199999999999998, 0.31136439041093866}, 
  {3.7300000000000004, 0.3128428672159455}, {3.74, 0.314315057528482}, 
  {3.75, 0.3157810044795834}, {3.76, 0.3172407508207419}, 
  {3.7700000000000005, 0.3186943389233969}, {3.7800000000000002, 
   0.3201418107793673}, {3.79, 0.321583208001674}, {3.8, 0.3230185718207183}, 
  {3.8100000000000005, 0.3244479430892829}, {3.8200000000000003, 
   0.32587136228215785}, {3.83, 0.3272888694938032}, 
  {3.84, 0.3287005044382301}, {3.8499999999999996, 0.3301063064569914}, 
  {3.8600000000000003, 0.3315063145099069}, {3.87, 0.332900567186708}, 
  {3.88, 0.3342891026960717}, {3.8899999999999997, 0.33567195887982326}, 
  {3.9000000000000004, 0.33704917320633976}, {3.91, 0.33842078277124}, 
  {3.92, 0.3397868243020131}, {3.9299999999999997, 0.341147334163183}, 
  {3.9400000000000004, 0.34250234835539317}, {3.95, 0.34385190250676023}, 
  {3.96, 0.3451960318966761}, {3.9699999999999998, 0.3465347714389776}, 
  {3.9800000000000004, 0.34786815569649177}, {3.99, 0.34919621887344987}, 
  {4., 0.35051899482870885}, {4.01, 0.35183651706997454}, 
  {4.0200000000000005, 0.3531488187620404}, {4.03, 0.3544559327279907}, 
  {4.04, 0.35575789144968306}, {4.05, 0.35705472707480124}, 
  {4.0600000000000005, 0.35834647141741305}, {4.07, 0.3596331559645396}, 
  {4.08, 0.36091481187544117}, {4.09, 0.36219146999092305}, 
  {4.1, 0.3634631608301}, {4.11, 0.3647299145945073}, 
  {4.12, 0.36599176118143023}, {4.13, 0.36724873017669124}, 
  {4.14, 0.3685008508682538}, {4.15, 0.3697481522340307}, 
  {4.16, 0.3709906629661708}, {4.17, 0.3722284114620565}, 
  {4.18, 0.3734614258334154}, {4.19, 0.3746897339093441}, 
  {4.2, 0.3759133632352146}, {4.21, 0.37713234108889265}, 
  {4.22, 0.3783466944754842}, {4.23, 0.3795564501331779}, 
  {4.24, 0.3807616345348632}, {4.25, 0.381962273905654}, 
  {4.26, 0.38315839421129183}, {4.2700000000000005, 0.38435002117113193}, 
  {4.28, 0.38553718025927264}, {4.29, 0.3867198967111626}, 
  {4.3, 0.38789819552379}, {4.3100000000000005, 0.38907210147049665}, 
  {4.32, 0.39024163908773446}, {4.33, 0.39140683269676335}, 
  {4.34, 0.3925677064023476}, {4.35, 0.39372428408526405}, 
  {4.36, 0.39487658943560044}, {4.37, 0.39602464591841147}, 
  {4.38, 0.39716847680460554}, {4.39, 0.3983081051762981}, 
  {4.4, 0.39944355390534103}, {4.41, 0.400574845700326}, 
  {4.42, 0.40170200306217074}, {4.43, 0.4028250483196405}, 
  {4.44, 0.4039440036301363}, {4.45, 0.40505889096683245}, 
  {4.46, 0.4061697321437938}, {4.47, 0.40727654880543573}, 
  {4.48, 0.40837936243281026}, {4.49, 0.40947819435401955}, 
  {4.5, 0.4105730657376745}, {4.51, 0.41166399760772543}, 
  {4.52, 0.41275101082955756}, {4.53, 0.41383412613063353}, 
  {4.54, 0.41491336410116064}, {4.55, 0.4159887451839561}, 
  {4.56, 0.4170602896994111}, {4.57, 0.41812801781597697}, 
  {4.58, 0.41919194959187855}, {4.59, 0.4202521049453569}, 
  {4.6, 0.4213085036825235}, {4.609999999999999, 0.422361165475412}, 
  {4.62, 0.42341010988289485}, {4.63, 0.424455356355117}, 
  {4.64, 0.42549692420967666}, {4.6499999999999995, 0.4265348326675342}, 
  {4.66, 0.42756910082611554}, {4.67, 0.4285997476842449}, 
  {4.68, 0.4296267921394934}, {4.6899999999999995, 0.43065025296739234}, 
  {4.7, 0.4316701488599701}, {4.71, 0.43268649838457485}, 
  {4.72, 0.4336993200211361}, {4.7299999999999995, 0.434708632163046}, 
  {4.74, 0.4357144530824124}, {4.75, 0.4367168009749971}, 
  {4.76, 0.43771569392287724}, {4.77, 0.43871114991659077}, 
  {4.78, 0.4397031868813901}, {4.79, 0.440691822608807}, 
  {4.8, 0.4416770748177896}, {4.81, 0.44265896113697245}, 
  {4.82, 0.44363749909743433}, {4.83, 0.4446127061492362}, 
  {4.84, 0.44558459963103925}, {4.85, 0.4465531968186873}, 
  {4.86, 0.44751851486748606}, {4.87, 0.44848057087447746}, 
  {4.88, 0.44943938180839016}, {4.89, 0.4503949645848797}, 
  {4.8999999999999995, 0.4513473360004392}, {4.91, 0.4522965127781493}, 
  {4.92, 0.45324251153728135}, {4.93, 0.45418534881178907}, 
  {4.9399999999999995, 0.4551250410488219}, {4.95, 0.45606160457307077}, 
  {4.96, 0.4569950556587177}, {4.97, 0.4579254104452257}, 
  {4.9799999999999995, 0.4588526850161525}, {4.99, 0.4597768953096981}, 
  {5., 0.4606980572003643}, {5.01, 0.46161618647118985}, 
  {5.02, 0.4625312987813004}, {5.03, 0.46344340969749354}, 
  {5.04, 0.4643525347043269}, {5.05, 0.4652586891474755}, 
  {5.06, 0.4661618883086476}, {5.07, 0.46706214734408036}, 
  {5.08, 0.4679594812913468}, {5.09, 0.4688539051088636}, 
  {5.1, 0.46974543362775556}, {5.11, 0.47063408159122133}, 
  {5.12, 0.4715198635882203}, {5.13, 0.4724027941564586}, 
  {5.14, 0.47328288767002746}, {5.1499999999999995, 0.4741601584163071}, 
  {5.16, 0.47503462055973245}, {5.17, 0.4759062881329399}, 
  {5.18, 0.4767751750660878}, {5.1899999999999995, 0.47764129517396015}, 
  {5.2, 0.47850466216202037}, {5.21, 0.4793652895600573}, 
  {5.22, 0.48022319084775233}, {5.2299999999999995, 0.48107837933375563}, 
  {5.24, 0.48193086822428555}, {5.25, 0.48278067055178653}, 
  {5.26, 0.48362779929806976}, {5.27, 0.4844722672663444}, 
  {5.28, 0.4853140871344799}, {5.29, 0.48615327147880194}, 
  {5.3, 0.4869898327064952}, {5.31, 0.48782378309397245}, 
  {5.32, 0.4886551348597621}, {5.33, 0.48948389998707853}, 
  {5.34, 0.49031009041473794}, {5.35, 0.49113371785019666}, 
  {5.36, 0.4919547939714377}, {5.37, 0.49277333023324843}, 
  {5.38, 0.4935893380383618}, {5.39, 0.4944028285623787}, 
  {5.3999999999999995, 0.49521381294083966}, {5.41, 0.49602230208451203}, 
  {5.42, 0.49682830685640056}, {5.43, 0.4976318378910207}, 
  {5.4399999999999995, 0.49843290576204424}, {5.45, 0.4992315208697775}, 
  {5.46, 0.5000276934985237}, {5.47, 0.500821433791728}, 
  {5.4799999999999995, 0.5016127517518427}, {5.49, 0.5024016572510419}, 
  {5.5, 0.5031881600105166}, {5.51, 0.5039722696707116}, 
  {5.52, 0.5047539956956086}, {5.53, 0.5055333474667378}, 
  {5.54, 0.5063103341382629}, {5.55, 0.5070849648488434}, 
  {5.56, 0.5078572485504793}, {5.57, 0.5086271940755438}, 
  {5.58, 0.5093948101183656}, {5.59, 0.5101601053094953}, 
  {5.6, 0.5109230880876652}, {5.61, 0.5116837668206813}, 
  {5.62, 0.5124421497339853}, {5.63, 0.5131982449308765}, 
  {5.64, 0.5139520604281813}, {5.6499999999999995, 0.5147036041051223}, 
  {5.66, 0.5154528837399539}, {5.67, 0.5161999069883194}, 
  {5.68, 0.516944681448166}, {5.6899999999999995, 0.5176872146151226}, 
  {5.7, 0.518427513760912}, {5.71, 0.519165586206185}, 
  {5.72, 0.5199014390850891}, {5.7299999999999995, 0.5206350794970831}, 
  {5.74, 0.5213665144426329}, {5.75, 0.5220957507806077}, 
  {5.76, 0.5228227953460589}, {5.77, 0.5235476548525924}, 
  {5.78, 0.5242703359795087}, {5.79, 0.5249908452862257}, 
  {5.8, 0.5257091892717369}, {5.81, 0.5264253744240648}, 
  {5.82, 0.5271394070049666}, {5.83, 0.527851293392871}, 
  {5.84, 0.5285610398473182}, {5.85, 0.5292686525394856}, 
  {5.86, 0.5299741375991118}, {5.87, 0.5306775011135869}, 
  {5.88, 0.5313787491035669}, {5.89, 0.5320778876113934}, 
  {5.8999999999999995, 0.5327749226329672}, {5.91, 0.5334698600121044}, 
  {5.92, 0.5341627057111396}, {5.93, 0.53485346557909}, 
  {5.9399999999999995, 0.535542145415917}, {5.95, 0.5362287510760666}, 
  {5.96, 0.5369132884006831}, {5.97, 0.5375957631185315}, 
  {5.9799999999999995, 0.5382761810956822}, {5.99, 0.538954548027391}, 
  {6., 0.5396308696936671}, {6.01, 0.5403051519411406}, 
  {6.02, 0.540977400456029}, {6.03, 0.5416476210427277}, 
  {6.04, 0.5423158196124405}, {6.05, 0.5429820018567852}, 
  {6.06, 0.5436461735737339}, {6.07, 0.5443083407797076}, 
  {6.08, 0.5449685091940637}, {6.09, 0.545626684793092}, 
  {6.1, 0.5462828735251151}, {6.11, 0.546937081325666}, 
  {6.12, 0.5475893142069026}, {6.13, 0.5482395782681806}, 
  {6.14, 0.5488878794827201}, {6.1499999999999995, 0.5495342241642334}, 
  {6.16, 0.5501786183629065}, {6.17, 0.5508210684387222}, 
  {6.18, 0.5514615805914218}, {6.1899999999999995, 0.5521001611241445}, 
  {6.2, 0.5527368166175393}, {6.21, 0.55337155345876}, 
  {6.22, 0.5540043781098802}, {6.2299999999999995, 0.5546352973543662}, 
  {6.24, 0.5552643177489927}, {6.25, 0.5558914460737014}, 
  {6.26, 0.5565166890551154}, {6.27, 0.5571400537821773}, 
  {6.28, 0.5577615471416948}, {6.29, 0.5583811761451898}, 
  {6.3, 0.5589989478668258}, {6.31, 0.5596148696155296}, 
  {6.32, 0.5602289486337213}, {6.33, 0.5608411923407175}, 
  {6.34, 0.5614516081127476}, {6.35, 0.5620602035895672}, 
  {6.36, 0.5626669863056577}, {6.37, 0.5632719639748984}, 
  {6.38, 0.5638751444619174}, {6.39, 0.5644765355863228}, 
  {6.3999999999999995, 0.5650761453063069}, {6.41, 0.5656739817032985}, 
  {6.42, 0.5662700530184566}, {6.43, 0.5668643672313465}, 
  {6.4399999999999995, 0.5674569328414236}, {6.45, 0.5680477582031926}, 
  {6.46, 0.5686368517831397}, {6.47, 0.5692242221739434}, 
  {6.4799999999999995, 0.5698098779082557}, {6.49, 0.5703938277779343}, 
  {6.5, 0.5709760806234954}, {6.51, 0.5715566452602161}, 
  {6.52, 0.5721355306791338}, {6.53, 0.5727127458853829}, 
  {6.54, 0.5732883000894162}, {6.55, 0.5738622023238804}, 
  {6.56, 0.5744344618674404}, {6.57, 0.5750050880326398}, 
  {6.58, 0.5755740903623519}, {6.59, 0.5761414780142786}, 
  {6.6, 0.576707260435569}, {6.61, 0.5772714475992871}, 
  {6.62, 0.5778340487090645}, {6.63, 0.5783950736249608}, 
  {6.64, 0.5789545320449179}, {6.65, 0.5795124335488708}, 
  {6.66, 0.5800687881737758}, {6.67, 0.5806236055545924}, 
  {6.68, 0.5811768955766183}, {6.6899999999999995, 0.5817286680442066}, 
  {6.7, 0.5822789331118656}, {6.71, 0.5828277005971358}, 
  {6.72, 0.5833749803368846}, {6.7299999999999995, 0.5839207825770245}, 
  {6.74, 0.5844651169136341}, {6.75, 0.5850079936572001}, 
  {6.76, 0.5855494226520932}, {6.77, 0.5860894141201243}, 
  {6.78, 0.5866279776605552}, {6.79, 0.5871651234792807}, 
  {6.8, 0.5877008615248087}, {6.81, 0.5882352018616075}, 
  {6.82, 0.588768154149875}, {6.83, 0.5892997282967372}, 
  {6.84, 0.5898299343471081}, {6.85, 0.5903587819530003}, 
  {6.86, 0.5908862810561004}, {6.87, 0.5914124412388446}, 
  {6.88, 0.5919372722573826}, {6.89, 0.5924607835954703}, 
  {6.9, 0.5929829851411341}, {6.91, 0.5935038860679924}, 
  {6.92, 0.5940234958175097}, {6.93, 0.5945418239816718}, 
  {6.9399999999999995, 0.5950588796608827}, {6.95, 0.595574672051498}, 
  {6.96, 0.5960892102884827}, {6.97, 0.5966025030375022}, 
  {6.9799999999999995, 0.5971145599160081}, {6.99, 0.5976253891622036}, 
  {7., 0.5981349999447048}, {7.01, 0.5986434002288661}, 
  {7.02, 0.5991505991760278}, {7.03, 0.5996566042776976}, 
  {7.04, 0.6001614248980331}, {7.05, 0.6006650683357293}, 
  {7.06, 0.601167542839903}, {7.07, 0.6016688563495336}, 
  {7.08, 0.6021690161096558}, {7.09, 0.6026680302202294}, 
  {7.1, 0.603165905975402}, {7.11, 0.6036626505638196}, 
  {7.12, 0.6041582707730413}, {7.13, 0.6046527744047125}, 
  {7.14, 0.6051461676570398}, {7.15, 0.6056384571929812}, 
  {7.16, 0.6061296497891817}, {7.17, 0.6066197515574459}, 
  {7.18, 0.6071087690061177}, {7.1899999999999995, 0.6075967071510604}, 
  {7.2, 0.608083573138174}, {7.21, 0.6085693714358058}, 
  {7.22, 0.6090541085586665}, {7.2299999999999995, 0.6095377888705116}, 
  {7.24, 0.6100204180247601}, {7.25, 0.6105020007116764}, 
  {7.26, 0.6109825416933745}, {7.27, 0.6114620459011348}, 
  {7.28, 0.611940517257608}, {7.29, 0.6124179599883064}, 
  {7.3, 0.6128943784042349}, {7.31, 0.6133697759760253}, 
  {7.32, 0.6138441568764392}, {7.33, 0.6143175237666583}, 
  {7.34, 0.6147898808139871}, {7.35, 0.6152612303212663}, 
  {7.36, 0.6157315759228368}, {7.37, 0.6162009196650615}, 
  {7.38, 0.6166692643673741}, {7.39, 0.617136612876493}, 
  {7.4, 0.6176029663329246}, {7.41, 0.6180683275633783}, 
  {7.42, 0.6185326983395498}, {7.43, 0.618996080072975}, 
  {7.4399999999999995, 0.6194584742534062}, {7.45, 0.6199198825161147}, 
  {7.46, 0.6203803060052451}, {7.47, 0.6208397447971947}, 
  {7.4799999999999995, 0.6212982013694273}, {7.49, 0.621755674803353}, 
  {7.5, 0.6222121663558937}, {7.51, 0.6226676768474135}, 
  {7.52, 0.6231222054011596}, {7.53, 0.623575753206751}, 
  {7.54, 0.6240283192910283}, {7.55, 0.6244799045271066}, 
  {7.56, 0.6249305074161384}, {7.57, 0.6253801280836342}, 
  {7.58, 0.6258287665150419}, {7.59, 0.6262764206985594}, 
  {7.6, 0.6267230913836102}, {7.61, 0.6271687760527129}, 
  {7.62, 0.6276134748877666}, {7.63, 0.6280571865136153}, 
  {7.64, 0.6284999094677914}, {7.65, 0.6289416427098331}, 
  {7.66, 0.6293823849446198}, {7.67, 0.6298221345277852}, 
  {7.68, 0.630260889796773}, {7.6899999999999995, 0.63069864955105}, 
  {7.7, 0.6311354122080957}, {7.71, 0.6315711757233657}, 
  {7.72, 0.6320059383433545}, {7.7299999999999995, 0.6324396987038199}, 
  {7.74, 0.6328724544073339}, {7.75, 0.6333042041660519}, 
  {7.76, 0.6337349460154655}, {7.77, 0.6341646777909773}, 
  {7.78, 0.6345933975899243}, {7.79, 0.6350211042226874}, 
  {7.8, 0.6354477951354056}, {7.81, 0.6358734682980867}, 
  {7.82, 0.6362981227612181}, {7.83, 0.6367217555707612}, 
  {7.84, 0.6371443655152689}, {7.85, 0.6375659509358229}, 
  {7.86, 0.6379865097442234}, {7.87, 0.6384060400669114}, 
  {7.88, 0.6388245408961666}, {7.89, 0.6392420099218725}, 
  {7.9, 0.6396584462709143}, {7.91, 0.6400738480951986}, 
  {7.92, 0.640488214121433}, {7.93, 0.6409015427780105}, 
  {7.9399999999999995, 0.6413138332572998}, {7.95, 0.6417250843514921}, 
  {7.96, 0.642135295078333}, {7.97, 0.6425444642300135}, 
  {7.9799999999999995, 0.6429525904895854}, {7.99, 0.643359674315434}, 
  {8., 0.6437657142305397}, {8.01, 0.6441707098128973}, 
  {8.02, 0.6445746615281678}, {8.030000000000001, 0.6449775684304768}, 
  {8.040000000000001, 0.6453794299450237}, {8.05, 0.6457802480581449}, 
  {8.06, 0.6461800201359438}, {8.07, 0.6465787489869399}, 
  {8.08, 0.6469764331923216}, {8.09, 0.6473730752113624}, 
  {8.1, 0.6477686743382947}, {8.110000000000001, 0.6481632324357633}, 
  {8.120000000000001, 0.6485567499476019}, {8.13, 0.64894922865642}, 
  {8.14, 0.6493406695808517}, {8.15, 0.6497310739214299}, 
  {8.16, 0.6501204447704367}, {8.17, 0.6505087822588393}, 
  {8.18, 0.6508960918145021}, {8.19, 0.6512823711527744}, 
  {8.200000000000001, 0.6516676261089742}, {8.21, 0.65205185796367}, 
  {8.22, 0.6524350702238735}, {8.23, 0.6528172643011203}, 
  {8.24, 0.6531984447792638}, {8.25, 0.6535786145977909}, 
  {8.26, 0.6539577773655765}, {8.27, 0.6543359373899875}, 
  {8.280000000000001, 0.654713097581407}, {8.290000000000001, 
   0.6550892618397484}, {8.3, 0.6554644348070724}, 
  {8.31, 0.6558386200049426}, {8.32, 0.656211823807098}, 
  {8.33, 0.6565840491093695}, {8.34, 0.6569553011213429}, 
  {8.35, 0.6573255860712379}, {8.360000000000001, 0.6576949072332354}, 
  {8.370000000000001, 0.6580632718396373}, {8.38, 0.6584306836739415}, 
  {8.39, 0.6587971500266576}, {8.4, 0.6591626748413546}, 
  {8.41, 0.6595272648264654}, {8.42, 0.6598909265885595}, 
  {8.43, 0.6602536659192992}, {8.440000000000001, 0.6606154893815983}, 
  {8.450000000000001, 0.6609764014137909}, {8.46, 0.6613364125805674}, 
  {8.47, 0.6616955241479445}, {8.48, 0.6620537487469846}, 
  {8.49, 0.662411089258967}, {8.5, 0.6627675532072317}, 
  {8.51, 0.6631231495557586}, {8.52, 0.6634778821608052}, 
  {8.53, 0.6638317618344445}, {8.54, 0.6641847941209562}, 
  {8.55, 0.6645369861507788}, {8.56, 0.6648883450543508}, 
  {8.57, 0.6652388800866902}, {8.58, 0.6655885978834704}, 
  {8.59, 0.6659375064482447}, {8.6, 0.666285611805506}, 
  {8.61, 0.666632923821453}, {8.62, 0.6669794470944908}, 
  {8.63, 0.6673251942556817}, {8.64, 0.6676701690885238}, 
  {8.65, 0.6680143796256743}, {8.66, 0.6683578354422934}, 
  {8.67, 0.6687005429412238}, {8.68, 0.6690425099804997}, 
  {8.69, 0.6693837455823086}, {8.7, 0.669724254461471}, 
  {8.709999999999999, 0.6700640480557922}, {8.72, 0.6704031322151423}, 
  {8.73, 0.670741513982648}, {8.74, 0.6710792021476664}, 
  {8.75, 0.6714162019779906}, {8.76, 0.6717525243002456}, 
  {8.77, 0.6720881756627932}, {8.78, 0.6724231591215357}, 
  {8.79, 0.6727574852411635}, {8.8, 0.6730911627528258}, 
  {8.81, 0.6734241971280426}, {8.82, 0.6737565940711647}, 
  {8.83, 0.674088362895418}, {8.84, 0.6744195084902458}, 
  {8.85, 0.6747500359488185}, {8.86, 0.6750799547007773}, 
  {8.87, 0.6754092717310414}, {8.88, 0.6757379912305623}, 
  {8.89, 0.6760661196312867}, {8.9, 0.6763936635688879}, 
  {8.91, 0.6767206286895089}, {8.92, 0.6770470208721235}, 
  {8.93, 0.6773728450061753}, {8.94, 0.677698107843753}, 
  {8.95, 0.6780228129937313}, {8.959999999999999, 0.6783469651709311}, 
  {8.97, 0.678670572116971}, {8.98, 0.6789936379645951}, 
  {8.99, 0.6793161663226783}, {9., 0.6796381601598114}, 
  {9.01, 0.6799596274504438}, {9.02, 0.6802805716288276}, 
  {9.03, 0.6806009935680777}, {9.04, 0.6809209003695287}, 
  {9.05, 0.6812402922660112}, {9.06, 0.6815591779304668}, 
  {9.07, 0.6818775554420426}, {9.08, 0.682195432134904}, 
  {9.09, 0.682512809173204}, {9.1, 0.6828296862659045}, 
  {9.11, 0.6831460712710395}, {9.12, 0.6834619650617242}, 
  {9.13, 0.6837773666484281}, {9.14, 0.6840922837727703}, 
  {9.15, 0.6844067120691761}, {9.16, 0.6847206590464339}, 
  {9.17, 0.68503412255086}, {9.18, 0.6853471064241603}, 
  {9.19, 0.6856596091529354}, {9.2, 0.6859716341132298}, 
  {9.21, 0.6862831803155132}, {9.22, 0.686594249564223}, 
  {9.23, 0.6869048458756879}, {9.24, 0.687214961159043}, 
  {9.25, 0.6875246049603447}, {9.26, 0.6878337720991112}, 
  {9.27, 0.68814246437978}, {9.28, 0.6884506797650829}, 
  {9.29, 0.6887584181968123}, {9.3, 0.6890656818868592}, 
  {9.31, 0.6893724703695625}, {9.32, 0.6896787784062326}, 
  {9.33, 0.6899846086744219}, {9.34, 0.6902899597771466}, 
  {9.35, 0.6905948298517615}, {9.36, 0.6908992168027908}, 
  {9.37, 0.6912031212123111}, {9.38, 0.6915065434295684}, 
  {9.39, 0.6918094747234136}, {9.4, 0.6921119211474434}, 
  {9.41, 0.6924138767644763}, {9.42, 0.6927153408760205}, 
  {9.43, 0.693016309523955}, {9.44, 0.6933167814277112}, 
  {9.45, 0.693616759381257}, {9.46, 0.6939162329072133}, 
  {9.47, 0.6942152061965317}, {9.48, 0.6945136736612767}, 
  {9.49, 0.6948116333223879}, {9.5, 0.695109082502313}, 
  {9.51, 0.6954060185234994}, {9.52, 0.6957024368457496}, 
  {9.53, 0.6959983385168016}, {9.54, 0.696293716900982}, 
  {9.55, 0.696588576072827}, {9.56, 0.6968828997341916}, 
  {9.57, 0.697176696616225}, {9.58, 0.6974699600832537}, 
  {9.59, 0.6977626825682819}, {9.6, 0.6980548708233982}, 
  {9.61, 0.6983465129742399}, {9.62, 0.6986376083223149}, 
  {9.63, 0.6989281541900709}, {9.64, 0.6992181431269273}, 
  {9.65, 0.6995075766462833}, {9.66, 0.6997964524198323}, 
  {9.67, 0.7000847642775625}, {9.68, 0.7003725040704012}, 
  {9.69, 0.7006596808787435}, {9.7, 0.700946276076138}, 
  {9.71, 0.7012322947848588}, {9.72, 0.7015177323482931}, 
  {9.73, 0.7018025843426585}, {9.74, 0.7020868516992778}, 
  {9.75, 0.7023705237079412}, {9.76, 0.7026535978075117}, 
  {9.77, 0.7029360779561102}, {9.78, 0.7032179506495595}, 
  {9.79, 0.7034992165863514}, {9.8, 0.7037798762321472}, 
  {9.81, 0.7040599209722131}, {9.82, 0.704339346382767}, 
  {9.83, 0.7046181552577764}, {9.84, 0.7048963357228786}, 
  {9.85, 0.7051738956943154}, {9.86, 0.70545081817545}, 
  {9.87, 0.7057271157391369}, {9.88, 0.7060027704574168}, 
  {9.89, 0.706277783960104}, {9.9, 0.7065521555487067}, 
  {9.91, 0.7068258849903941}, {9.92, 0.7070989636704326}, 
  {9.93, 0.7073713918216527}, {9.94, 0.7076431666500866}, 
  {9.95, 0.7079142848961055}, {9.96, 0.7081847437657416}, 
  {9.97, 0.7084545455873013}, {9.98, 0.7087236810475588}, 
  {9.99, 0.7089921506121755}, {10., 0.7092599563766271}, 
  {10.01, 0.7095270962454379}}, {{0.01, -0.0019030662614004067}, 
  {0.02, -0.04353692315590926}, {0.03, -0.12390675119300422}, 
  {0.04, -0.2083986953385826}, {0.05, -0.2669545948699822}, 
  {0.060000000000000005, -0.3522633910452693}, 
  {0.06999999999999999, -0.40566052076215}, {0.08, -0.456711537320891}, 
  {0.09, -0.4982259578461074}, {0.09999999999999999, -0.5346283969467618}, 
  {0.11, -0.5653786071024933}, {0.12, -0.5937153390087836}, 
  {0.13, -0.6171193403545466}, {0.14, -0.6408699990466364}, 
  {0.15000000000000002, -0.659897267089034}, {0.16, -0.677659996735522}, 
  {0.17, -0.6939421312773677}, {0.18000000000000002, -0.708423724266587}, 
  {0.19, -0.7213229346389843}, {0.2, -0.733815596152543}, 
  {0.21000000000000002, -0.7446837291977002}, {0.22, -0.7526431346314024}, 
  {0.23, -0.7638854908791691}, {0.24000000000000002, -0.771701863562726}, 
  {0.25, -0.780078779486584}, {0.26, -0.7867628245875307}, 
  {0.27, -0.7935309850317265}, {0.28, -0.7989060215788673}, 
  {0.29000000000000004, -0.8040912022575036}, {0.3, -0.8035503937190926}, 
  {0.31, -0.8127653076633605}, {0.32, -0.8169832110642155}, 
  {0.33, -0.8194314619594512}, {0.34, -0.8204601164752254}, 
  {0.35000000000000003, -0.8242578328377941}, {0.36000000000000004, 
   -0.8264040995964281}, {0.37, -0.8272563141803811}, 
  {0.38, -0.8277871886102078}, {0.39, -1.3184388998172922}, 
  {0.4, -0.8287948830010344}, {0.41000000000000003, -0.830908234320299}, 
  {0.42000000000000004, -0.827283317363042}, {0.43, -0.8268506154859885}, 
  {0.44, -0.8293042194816058}, {0.45, -0.8246049571750613}, 
  {0.46, -0.8230170442933495}, {0.47000000000000003, -0.8207975508000003}, 
  {0.48000000000000004, -0.8155505317759704}, {0.49, -0.8163173987524525}, 
  {0.5, -0.8136244938269837}, {0.51, -0.8106325129347166}, 
  {0.51, -0.8105310150361811}, {0.52, -0.8073669936384241}, 
  {0.53, -0.8040192534457804}, {0.54, -0.8004964361078108}, 
  {0.55, -0.7968068966486168}, {0.56, -0.7929587110523739}, 
  {0.5700000000000001, -0.7889596836964873}, {0.5800000000000001, 
   -0.7848173546342384}, {0.59, -0.7805390067288153}, 
  {0.6, -0.7761316726406093}, {0.61, -0.7716021416696749}, 
  {0.62, -0.7669569664552395}, {0.63, -0.7622024695341698}, 
  {0.64, -0.7573447497602762}, {0.65, -0.7523896885863612}, 
  {0.66, -0.7473429562109075}, {0.67, -0.742210017591286}, 
  {0.68, -0.7369961383253933}, {0.69, -0.7317063904035912}, 
  {0.7, -0.7263456578328372}, {0.71, -0.720918642134891}, 
  {0.72, -0.7154298677204617}, {0.73, -0.7098836871411738}, 
  {0.74, -0.7042842862212054}, {0.75, -0.6986356890704667}, 
  {0.76, -0.692941762981156}, {0.77, -0.6872062232095365}, 
  {0.78, -0.6814326376447727}, {0.79, -0.675624431366643}, 
  {0.8, -0.6697848910939416}, {0.81, -0.6639171695253758}, 
  {0.8200000000000001, -0.6580242895747559}, {0.8300000000000001, 
   -0.6521091485022557}, {0.8400000000000001, -0.6461745219435061}, 
  {0.8500000000000001, -0.6402230678383092}, {0.8600000000000001, 
   -0.6342573302606843}, {0.87, -0.6282797431520092}, 
  {0.88, -0.6222926339589656}, {0.89, -0.6162982271780015}, 
  {0.9, -0.6102986478080039}, {0.91, -0.6042959247128712}, 
  {0.92, -0.5982919938956384}, {0.9299999999999999, -0.5922887016858283}, 
  {0.94, -0.5862878078416401}, {0.95, -0.5802909885686373}, 
  {0.96, -0.5742998394565033}, {0.97, -0.5683158783354799}, 
  {0.98, -0.5623405480540721}, {0.99, -0.5563752191795531}, 
  {1., -0.5504211926228498}, {1.01, -0.5444797021893074}, 
  {1.02, -0.5385519170568666}, {1.03, -0.5326389441831321}, 
  {1.04, -0.5267418306428368}, {1.05, -0.5208615658971302}, 
  {1.06, -0.5149990839961622}, {1.07, -0.5091552657163888}, 
  {1.08, -0.503330940633987}, {1.0899999999999999, -0.4975268891358126}, 
  {1.1, -0.49174384436921903}, {1.1099999999999999, -0.4859824941321721}, 
  {1.12, -0.48024348270491546}, {1.13, -0.47452741262459214}, 
  {1.1400000000000001, -0.46883484640405443}, {1.15, -0.4631663081962042}, 
  {1.1600000000000001, -0.45752228540510764}, {1.17, -0.4519032302451273}, 
  {1.1800000000000002, -0.446309561249338}, {1.19, -0.44074166472841353}, 
  {1.2000000000000002, -0.4351998961811759}, {1.21, -0.4296845816580265}, 
  {1.22, -0.42419601907838567}, {1.23, -0.41873447950327863}, 
  {1.24, -0.41330020836424913}, {1.25, -0.4078934266496315}, 
  {1.26, -0.40251433204933296}, {1.27, -0.39716310005917377}, 
  {1.28, -0.39183988504584716}, {1.29, -0.38654482127350476}, 
  {1.3, -0.3812780238930651}, {1.31, -0.3760395898951698}, 
  {1.32, -0.3708295990277844}, {1.33, -0.365648114679471}, 
  {1.34, -0.3604951847291947}, {1.35, -0.3553708423636963}, 
  {1.3599999999999999, -0.35027510686322094}, {1.37, -0.34520798435664335}, 
  {1.38, -0.3401694685467824}, {1.3900000000000001, -0.3351595414067712}, 
  {1.4, -0.330178173848366}, {1.4100000000000001, -0.32522532636302476}, 
  {1.42, -0.32030094963653927}, {1.4300000000000002, -0.3154049851380526}, 
  {1.44, -0.3105373656842348}, {1.4500000000000002, -0.3056980159793672}, 
  {1.46, -0.30088685313212754}, {1.47, -0.29610378714975827}, 
  {1.48, -0.29134872141040086}, {1.49, -0.28662155311425175}, 
  {1.5, -0.2819221737142132}, {1.51, -0.27725046932683073}, 
  {1.52, -0.27260632112399796}, {1.53, -0.26798960570621616}, 
  {1.54, -0.26340019545800625}, {1.55, -0.2588379588860271}, 
  {1.56, -0.2543027609406074}, {1.57, -0.2497944633211377}, 
  {1.58, -0.24531292476605032}, {1.59, -0.2408580013278733}, 
  {1.6, -0.23642954663379953}, {1.61, -0.23202741213256364}, 
  {1.62, -0.2276514473278847}, {1.6300000000000001, -0.22330149999907864}, 
  {1.6400000000000001, -0.21897741640943721}, 
  {1.6500000000000001, -0.21467904150263817}, 
  {1.6600000000000001, -0.2104062190878518}, {1.67, -0.20615879201388215}, 
  {1.68, -0.2019366023328544}, {1.69, -0.19773949145383782}, 
  {1.7, -0.1935673002867711}, {1.71, -0.18941986937728866}, 
  {1.72, -0.18529703903261024}, {1.73, -0.18119864943896727}, 
  {1.74, -0.17712454077110426}, {1.75, -0.17307455329388582}, 
  {1.76, -0.16904852745664178}, {1.77, -0.16504630398049613}, 
  {1.78, -0.1610677239389872}, {1.79, -0.15711262883227256}, 
  {1.8, -0.15318086065539524}, {1.81, -0.1492722619606801}, 
  {1.82, -0.145386675914709}, {1.83, -0.14152394635012874}, 
  {1.84, -0.13768391781251596}, {1.85, -0.13386643560258515}, 
  {1.86, -0.1300713458140339}, {1.87, -0.12629849536724178}, 
  {1.8800000000000001, -0.12254773203900862}, 
  {1.8900000000000001, -0.11881890448865122}, 
  {1.9000000000000001, -0.11511186228061526}, 
  {1.9100000000000001, -0.11142645590383386}, {1.92, -0.10776253678806431}, 
  {1.93, -0.10411995731728722}, {1.94, -0.10049857084058467}, 
  {1.95, -0.09689823168041117}, {1.96, -0.09331879513857169}, 
  {1.97, -0.08976011750015511}, {1.98, -0.08622205603533398}, 
  {1.99, -0.08270446899949177}, {2., -0.07920721563156004}, 
  {2.01, -0.07573015615085066}, {2.02, -0.07227315175250117}, 
  {2.0300000000000002, -0.06883606460163849}, {2.04, -0.06541875782635972}, 
  {2.05, -0.0620210955096441}, {2.06, -0.058642942680488475}, 
  {2.0700000000000003, -0.05528416530408164}, {2.08, -0.051944630271239814}, 
  {2.09, -0.04862420538736958}, {2.1, -0.04532275936067349}, 
  {2.1100000000000003, -0.042040161790201855}, {2.12, -0.03877628315322572}, 
  {2.13, -0.03553099479254876}, {2.14, -0.03230416890342343}, 
  {2.1500000000000004, -0.029095678520473425}, {2.16, -0.02590539750440088}, 
  {2.17, -0.022733200528784848}, {2.1799999999999997, -0.01957896306672856}, 
  {2.19, -0.016442561377702475}, {2.2, -0.013323872494644114}, 
  {2.21, -0.010222774210860337}, {2.2199999999999998, -0.007139145067420813}, 
  {2.23, -0.004072864340865511}, {2.24, -0.0010238120308189373}, 
  {2.25, 0.0020081311516133757}, {2.26, 0.005023083795510973}, 
  {2.27, 0.008021163801171637}, {2.2800000000000002, 0.011002488390897626}, 
  {2.29, 0.01396717411927582}, {2.3, 0.01691533688314789}, 
  {2.31, 0.019847091930977577}, {2.3200000000000003, 0.022762553871899877}, 
  {2.33, 0.025661836684294875}, {2.34, 0.028545053723743375}, 
  {2.35, 0.03141231773064972}, {2.3600000000000003, 0.03426374083730382}, 
  {2.37, 0.03709943457450434}, {2.38, 0.03991950987757358}, 
  {2.39, 0.04272407709203118}, {2.4000000000000004, 0.04551324597861633}, 
  {2.41, 0.0482871257180155}, {2.42, 0.05104582491480497}, 
  {2.4299999999999997, 0.05378945160123753}, {2.44, 0.05651811324042382}, 
  {2.45, 0.059231916729010424}, {2.46, 0.06193096839913228}, 
  {2.4699999999999998, 0.06461537402079634}, {2.48, 0.06728523880277365}, 
  {2.49, 0.06994066739366721}, {2.5, 0.07258176388241494}, 
  {2.51, 0.07520863179857014}, {2.5200000000000005, 0.07782137411177505}, 
  {2.5300000000000002, 0.0804200932313773}, {2.54, 0.08300489100525957}, 
  {2.55, 0.08557586871856816}, {2.5599999999999996, 0.08813312709212041}, 
  {2.5700000000000003, 0.09067676628043582}, {2.58, 0.09320688586931072}, 
  {2.59, 0.09572358487358276}, {2.5999999999999996, 0.09822696173412425}, 
  {2.6100000000000003, 0.10071711431480355}, {2.62, 0.103194139899434}, 
  {2.63, 0.10565813518819811}, {2.6399999999999997, 0.10810919629397422}, 
  {2.6500000000000004, 0.1105474187385387}, {2.66, 0.11297289744867414}, 
  {2.67, 0.11538572675212215}, {2.6799999999999997, 0.11778600037310641}, 
  {2.6900000000000004, 0.12017381142842996}, {2.7, 0.12254925242258219}, 
  {2.71, 0.12491241524386373}, {2.7199999999999998, 0.127263391159071}, 
  {2.7300000000000004, 0.12960227081014952}, {2.74, 0.1319291442082972}, 
  {2.75, 0.13424410073045467}, {2.76, 0.13654722911406042}, 
  {2.7700000000000005, 0.1388386174530518}, {2.7800000000000002, 
   0.14111835319320828}, {2.79, 0.1433865231275123}, 
  {2.8, 0.14564321339222738}, {2.8100000000000005, 0.14788850946253512}, 
  {2.8200000000000003, 0.1501224961481507}, {2.83, 0.1523452575896175}, 
  {2.84, 0.15455687725437509}, {2.8499999999999996, 0.15675743793279828}, 
  {2.8600000000000003, 0.1589470217348026}, {2.87, 0.1611257100864181}, 
  {2.88, 0.1632935837263364}, {2.8899999999999997, 0.16545072270303166}, 
  {2.9000000000000004, 0.16759720637196063}, {2.91, 0.16973311339226538}, 
  {2.92, 0.1718585217254277}, {2.9299999999999997, 0.17397350863187497}, 
  {2.9400000000000004, 0.17607815066970475}, {2.95, 0.1781725236925289}, 
  {2.96, 0.18025670284812786}, {2.9699999999999998, 0.18233076257709305}, 
  {2.9800000000000004, 0.18439477661167894}, {2.99, 0.18644881797536358}, 
  {3., 0.1884929589819166}, {3.01, 0.190527271235188}, 
  {3.0200000000000005, 0.19255182562944975}, {3.0300000000000002, 
   0.1945666923495638}, {3.04, 0.19657194087112798}, 
  {3.05, 0.19856763996206625}, {3.0600000000000005, 0.20055385768315284}, 
  {3.0700000000000003, 0.20253066138962017}, {3.08, 0.20449811773302976}, 
  {3.09, 0.2064562926626692}, {3.0999999999999996, 0.2084052514287898}, 
  {3.1100000000000003, 0.21034505858371474}, {3.12, 0.2122757779862656}, 
  {3.13, 0.21419747280379106}, {3.1399999999999997, 0.21611020551548507}, 
  {3.1500000000000004, 0.21801403791691892}, {3.16, 0.21990903112304716}, 
  {3.17, 0.2217952455722499}, {3.1799999999999997, 0.2236727410323712}, 
  {3.1900000000000004, 0.22554157660319177}, {3.2, 0.22740181072293209}, 
  {3.21, 0.22925350117343588}, {3.2199999999999998, 0.23109670508417912}, 
  {3.2300000000000004, 0.2329314789396941}, {3.24, 0.23475787858456132}, 
  {3.25, 0.23657595923001926}, {3.26, 0.23838577545979628}, 
  {3.2700000000000005, 0.2401873812366231}, {3.2800000000000002, 
   0.24198082991053155}, {3.29, 0.2437661742241768}, 
  {3.3, 0.24554346632056515}, {3.3100000000000005, 0.24731275775029618}, 
  {3.3200000000000003, 0.24907409947998477}, {3.33, 0.25082754189880374}, 
  {3.34, 0.2525731348275125}, {3.3499999999999996, 0.2543109275255281}, 
  {3.3600000000000003, 0.25604096869992793}, {3.37, 0.2577633065134901}, 
  {3.38, 0.2594779885927305}, {3.3899999999999997, 0.2611850620377266}, 
  {3.4000000000000004, 0.26288457342950194}, {3.41, 0.2645765688400434}, 
  {3.42, 0.2662610938400794}, {3.4299999999999997, 0.2679381935089284}, 
  {3.4400000000000004, 0.26960791244358967}, {3.45, 0.2712702947674585}, 
  {3.46, 0.2729253841397491}, {3.4699999999999998, 0.27457322376473986}, 
  {3.4800000000000004, 0.276213856401847}, {3.49, 0.27784732437328286}, 
  {3.5, 0.2794736695754747}, {3.51, 0.281092933486812}, 
  {3.5200000000000005, 0.28270515717822414}, {3.5300000000000002, 
   0.28431038132186376}, {3.54, 0.2859086462013005}, 
  {3.55, 0.287499991718638}, {3.5600000000000005, 0.2890844574077727}, 
  {3.5700000000000003, 0.29066208244092}, {3.58, 0.2922329056373729}, 
  {3.59, 0.293796965475117}, {3.5999999999999996, 0.2953543000987667}, 
  {3.6100000000000003, 0.296904947327299}, {3.62, 0.2984489446659414}, 
  {3.63, 0.2999863293132351}, {3.6399999999999997, 0.3015171381695819}, 
  {3.6500000000000004, 0.3030414078468315}, {3.66, 0.30455917467768695}, 
  {3.67, 0.3060704747220338}, {3.6799999999999997, 0.30757534377785084}, 
  {3.6900000000000004, 0.3090738173866239}, {3.7, 0.31056593084449613}, 
  {3.71, 0.3120517192083236}, {3.7199999999999998, 0.3135312173043241}, 
  {3.7300000000000004, 0.31500445973567637}, {3.74, 0.31647148088898464}, 
  {3.75, 0.3179323149437575}, {3.76, 0.3193869958783354}, 
  {3.7700000000000005, 0.3208355574771385}, {3.7800000000000002, 
   0.32227803333741867}, {3.79, 0.3237144568758052}, 
  {3.8, 0.3251448613357379}, {3.8100000000000005, 0.32656927979300715}, 
  {3.8200000000000003, 0.3279877451621865}, {3.83, 0.3294002902010413}, 
  {3.84, 0.33080694751969913}, {3.8499999999999996, 0.33220774958286475}, 
  {3.8600000000000003, 0.3336027287171466}, {3.87, 0.3349919171152887}, 
  {3.88, 0.3363753468405896}, {3.8899999999999997, 0.3377530498333807}, 
  {3.9000000000000004, 0.3391250579128429}, {3.91, 0.3404914027845466}, 
  {3.92, 0.3418521160427026}, {3.9299999999999997, 0.34320722917304025}, 
  {3.9400000000000004, 0.34455677355729186}, {3.95, 0.34590078047836603}, 
  {3.96, 0.347239281120963}, {3.9699999999999998, 0.34857230657639204}, 
  {3.9800000000000004, 0.3498998878432188}, {3.99, 0.35122205583304394}, 
  {4., 0.3525388413683468}, {4.01, 0.35385027518920575}, 
  {4.0200000000000005, 0.35515638795291593}, {4.03, 0.35645721023555305}, 
  {4.04, 0.3577527725326408}, {4.05, 0.35904310526313504}, 
  {4.0600000000000005, 0.3603282387699297}, {4.07, 0.3616082033165007}, 
  {4.08, 0.3628830290934009}, {4.09, 0.36415274621572447}, 
  {4.1, 0.36541738472355545}, {4.11, 0.3666769745812758}, 
  {4.12, 0.3679315456797683}, {4.13, 0.36918112783367996}, 
  {4.14, 0.37042575078249396}, {4.15, 0.3716654441906508}, 
  {4.16, 0.3729002376436378}, {4.17, 0.3741301606504841}, 
  {4.18, 0.37535524263770553}, {4.19, 0.3765755129562068}, 
  {4.2, 0.37779100087038336}, {4.21, 0.37900173556363953}, 
  {4.22, 0.3802077461321596}, {4.23, 0.3814090615860734}, 
  {4.24, 0.38260571084577755}, {4.25, 0.383797722739704}, 
  {4.26, 0.3849851260011665}, {4.2700000000000005, 0.38616794927005965}, 
  {4.28, 0.3873462210852402}, {4.29, 0.38851996988323056}, 
  {4.3, 0.3896892239988559}, {4.3100000000000005, 0.3908540116582565}, 
  {4.32, 0.39201436097704645}, {4.33, 0.393170299958285}, 
  {4.34, 0.39432185648842333}, {4.35, 0.3954690583367513}, 
  {4.36, 0.3966119331440874}, {4.37, 0.3977505084331875}, 
  {4.38, 0.3988848115919694}, {4.39, 0.4000148698761503}, 
  {4.4, 0.401140710409681}, {4.41, 0.40226236016890193}, 
  {4.42, 0.4033798459936281}, {4.43, 0.40449319457710275}, 
  {4.44, 0.4056024324569366}, {4.45, 0.40670758601903234}, 
  {4.46, 0.4078086814952855}, {4.47, 0.40890574495421306}, 
  {4.48, 0.4099988022985104}, {4.49, 0.411087879261246}, 
  {4.5, 0.4121730014114626}, {4.51, 0.4132541941330323}, 
  {4.52, 0.41433148263883557}, {4.53, 0.4154048919522142}, 
  {4.54, 0.4164744469182933}, {4.55, 0.41754017218951134}, 
  {4.56, 0.4186020922242282}, {4.57, 0.4196602312892528}, 
  {4.58, 0.42071461344643946}, {4.59, 0.42176526256425095}, 
  {4.6, 0.42281220229773897}, {4.609999999999999, 0.42385545609937036}, 
  {4.62, 0.4248950472077595}, {4.63, 0.4259309986477011}, 
  {4.64, 0.426963333225975}, {4.6499999999999995, 0.4279920735348881}, 
  {4.66, 0.42901724193876856}, {4.67, 0.43003886058151863}, 
  {4.68, 0.43105695138170974}, {4.6899999999999995, 0.4320715360205649}, 
  {4.7, 0.4330826359603126}, {4.71, 0.4340902724186422}, 
  {4.72, 0.4350944663837124}, {4.7299999999999995, 0.43609523860565247}, 
  {4.74, 0.4370926095942873}, {4.75, 0.4380865996255192}, 
  {4.76, 0.4390772287246265}, {4.77, 0.4400645166822983}, 
  {4.78, 0.4410484830400847}, {4.79, 0.44202914709181984}, 
  {4.8, 0.44300652789468575}, {4.81, 0.4439806442526706}, 
  {4.82, 0.44495151472263483}, {4.83, 0.4459191576127024}, 
  {4.84, 0.44688359098745245}, {4.85, 0.44784483266101827}, 
  {4.86, 0.4488029001951066}, {4.87, 0.44975781091132916}, 
  {4.88, 0.4507095818797877}, {4.89, 0.45165822991763793}, 
  {4.8999999999999995, 0.452603771604255}, {4.91, 0.45354622326911365}, 
  {4.92, 0.4544856009904965}, {4.93, 0.45542192061553255}, 
  {4.9399999999999995, 0.45635519773012323}, {4.95, 0.45728544770269863}, 
  {4.96, 0.45821268563233275}, {4.97, 0.45913692640459747}, 
  {4.9799999999999995, 0.4600581846561358}, {4.99, 0.46097647478152126}, 
  {5., 0.46189181096100995}, {5.01, 0.46280420712761483}, 
  {5.02, 0.4637136769886432}, {5.03, 0.46462023403398867}, 
  {5.04, 0.4655238915144171}, {5.05, 0.4664246624735231}, 
  {5.06, 0.46732255973124204}, {5.07, 0.46821759588614675}, 
  {5.08, 0.46910978333716713}, {5.09, 0.46999913426118844}, 
  {5.1, 0.47088566064151927}, {5.11, 0.47176937424408294}, 
  {5.12, 0.4726502866490705}, {5.13, 0.4735284092282708}, 
  {5.14, 0.4744037531759542}, {5.1499999999999995, 0.4752763294924076}, 
  {5.16, 0.4761461489842098}, {5.17, 0.47701322229566756}, 
  {5.18, 0.477877559882522}, {5.1899999999999995, 0.4787391720408536}, 
  {5.2, 0.4795980688706223}, {5.21, 0.48045426034881444}, 
  {5.22, 0.4813077562620549}, {5.2299999999999995, 0.48215856625967035}, 
  {5.24, 0.4830066998283158}, {5.25, 0.4838521663264501}, 
  {5.26, 0.48469497495023717}, {5.27, 0.48553513478156773}, 
  {5.28, 0.4863726547525751}, {5.29, 0.48720754368794417}, 
  {5.3, 0.4880398102737473}, {5.31, 0.4888694630962789}, 
  {5.32, 0.4896965106012843}, {5.33, 0.49052096116709976}, 
  {5.34, 0.4913428230259349}, {5.35, 0.4921621043567477}, 
  {5.36, 0.49297881321446013}, {5.37, 0.493792957581789}, 
  {5.38, 0.4946045453512369}, {5.39, 0.49541358435888583}, 
  {5.3999999999999995, 0.49622008232672954}, {5.41, 0.49702404695032953}, 
  {5.42, 0.4978254858521396}, {5.43, 0.4986244065709613}, 
  {5.4399999999999995, 0.4994208166209191}, {5.45, 0.500214723484369}, 
  {5.46, 0.5010061345447383}, {5.47, 0.5017950571875431}, 
  {5.4799999999999995, 0.5025814987671424}, {5.49, 0.5033654665888676}, 
  {5.5, 0.5041469679460278}, {5.51, 0.5049260101026221}, 
  {5.52, 0.5057026003071883}, {5.53, 0.5064767457970518}, 
  {5.54, 0.5072484538273585}, {5.55, 0.508017731620491}, 
  {5.56, 0.5087845864000613}, {5.57, 0.5095490254221247}, 
  {5.58, 0.5103110559281632}, {5.59, 0.5110706851817355}, 
  {5.6, 0.5118279204459384}, {5.61, 0.512582769040165}, 
  {5.62, 0.5133352382806322}, {5.63, 0.5140853355172084}, 
  {5.64, 0.5148330681414564}, {5.6499999999999995, 0.515578443561509}, 
  {5.66, 0.5163214692432945}, {5.67, 0.517062152686961}, 
  {5.68, 0.5178005014310401}, {5.6899999999999995, 0.5185365230441334}, 
  {5.7, 0.5192702251904961}, {5.71, 0.5200016155387885}, 
  {5.72, 0.5207307018588097}, {5.7299999999999995, 0.5214574919270945}, 
  {5.74, 0.5221819936148364}, {5.75, 0.5229042148501719}, 
  {5.76, 0.5236241636001324}, {5.77, 0.5243418479291648}, 
  {5.78, 0.5250572759472192}, {5.79, 0.5257704558337792}, 
  {5.8, 0.5264813958579992}, {5.81, 0.527190104307607}, 
  {5.82, 0.5278965896144427}, {5.83, 0.5286008602521974}, 
  {5.84, 0.5293029247367258}, {5.85, 0.5300027917066927}, 
  {5.86, 0.5307004698354376}, {5.87, 0.5313959679208438}, 
  {5.88, 0.5320892947796381}, {5.89, 0.5327804593768235}, 
  {5.8999999999999995, 0.5334694706334346}, {5.91, 0.5341563376784961}, 
  {5.92, 0.5348410696581425}, {5.93, 0.535523675779018}, 
  {5.9399999999999995, 0.5362041653496874}, {5.95, 0.5368825477265489}, 
  {5.96, 0.5375588323876741}, {5.97, 0.5382330288534547}, 
  {5.9799999999999995, 0.5389051466673038}, {5.99, 0.5395751955490482}, 
  {6., 0.5402431852131997}, {6.01, 0.5409091254245482}, 
  {6.02, 0.5415730261097735}, {6.03, 0.5422348971520421}, 
  {6.04, 0.5428947485662263}, {6.05, 0.5435525903948246}, 
  {6.06, 0.5442084327700059}, {6.07, 0.5448622858650651}, 
  {6.08, 0.5455141598882847}, {6.09, 0.5461640651380435}, 
  {6.1, 0.5468120119441551}, {6.11, 0.5474580106876488}, 
  {6.12, 0.5481020718011109}, {6.13, 0.5487442057342378}, 
  {6.14, 0.5493844230107356}, {6.1499999999999995, 0.5500227341802884}, 
  {6.16, 0.5506591498220246}, {6.17, 0.5512936805496906}, 
  {6.18, 0.5519263369783971}, {6.1899999999999995, 0.5525571298462637}, 
  {6.2, 0.5531860698115452}, {6.21, 0.5538131675505156}, 
  {6.22, 0.5544384338468831}, {6.2299999999999995, 0.5550618794144384}, 
  {6.24, 0.5556835150264305}, {6.25, 0.5563033514090421}, 
  {6.26, 0.5569213993646258}, {6.27, 0.5575376696276635}, 
  {6.28, 0.5581521729439487}, {6.29, 0.5587649201346494}, 
  {6.3, 0.5593759218508012}, {6.31, 0.559985188885662}, 
  {6.32, 0.5605927319306829}, {6.33, 0.5611985616272932}, 
  {6.34, 0.5618026887203769}, {6.35, 0.5624051238094125}, 
  {6.36, 0.5630058774984263}, {6.37, 0.5636049603551783}, 
  {6.38, 0.5642023829291247}, {6.39, 0.5647981556888908}, 
  {6.3999999999999995, 0.5653922890953709}, {6.41, 0.5659847935526159}, 
  {6.42, 0.5665756793521268}, {6.43, 0.5671649568571411}, 
  {6.4399999999999995, 0.5677526362253502}, {6.45, 0.5683387276103531}, 
  {6.46, 0.5689232412457841}, {6.47, 0.5695061870469544}, 
  {6.4799999999999995, 0.5700875750243313}, {6.49, 0.5706674150221716}, 
  {6.5, 0.5712457168766605}, {6.51, 0.5718224903019973}, 
  {6.52, 0.5723977449911217}, {6.53, 0.5729714904094863}, 
  {6.54, 0.5735437361056483}, {6.55, 0.5741144913756671}, 
  {6.56, 0.5746837656088246}, {6.57, 0.575251567898249}, 
  {6.58, 0.575817907387318}, {6.59, 0.5763827929895342}, 
  {6.6, 0.5769462337154891}, {6.61, 0.5775082381721859}, 
  {6.62, 0.5780688151376125}, {6.63, 0.5786279730903061}, 
  {6.64, 0.5791857205581437}, {6.65, 0.5797420657545445}, 
  {6.66, 0.5802970169902437}, {6.67, 0.5808505822669758}, 
  {6.68, 0.581402769677652}, {6.6899999999999995, 0.5819535870034542}, 
  {6.7, 0.5825030419291579}, {6.71, 0.5830511420870153}, 
  {6.72, 0.5835978950995013}, {6.7299999999999995, 0.5841433081604919}, 
  {6.74, 0.584687388565726}, {6.75, 0.5852301434040328}, 
  {6.76, 0.5857715797133096}, {6.77, 0.5863117042179056}, 
  {6.78, 0.5868505237742738}, {6.79, 0.5873880449278204}, 
  {6.8, 0.5879242741266353}, {6.81, 0.5884592177203558}, 
  {6.82, 0.5889928819419765}, {6.83, 0.5895252728764717}, 
  {6.84, 0.5900563963787135}, {6.85, 0.5905862584563693}, 
  {6.86, 0.5911148645768662}, {6.87, 0.5916422204791161}, 
  {6.88, 0.5921683315400514}, {6.89, 0.5926932031266006}, 
  {6.9, 0.5932168403410287}, {6.91, 0.5937392483374424}, 
  {6.92, 0.5942604319589009}, {6.93, 0.59478039612668}, 
  {6.9399999999999995, 0.5952991454851144}, {6.95, 0.5958166846467066}, 
  {6.96, 0.5963330181375568}, {6.97, 0.5968481501367933}, 
  {6.9799999999999995, 0.5973620850309089}, {6.99, 0.5978748268930758}, 
  {7., 0.5983863797482627}, {7.01, 0.5988967474181663}, 
  {7.02, 0.5994059336640021}, {7.03, 0.5999139424825444}, 
  {7.04, 0.60042077703838}, {7.05, 0.6009264410308788}, 
  {7.06, 0.6014309378069811}, {7.07, 0.6019342706813404}, 
  {7.08, 0.60243644291495}, {7.09, 0.6029374573517998}, 
  {7.1, 0.6034373171542029}, {7.11, 0.6039360253880659}, 
  {7.12, 0.6044335847200273}, {7.13, 0.6049299978831186}, 
  {7.14, 0.6054252675412499}, {7.15, 0.6059193963492362}, 
  {7.16, 0.6064123868072784}, {7.17, 0.6069042414274008}, 
  {7.18, 0.6073949625242676}, {7.1899999999999995, 0.6078845525198631}, 
  {7.2, 0.6083730133668723}, {7.21, 0.6088603476264325}, 
  {7.22, 0.609346557108438}, {7.2299999999999995, 0.6098316441166389}, 
  {7.24, 0.6103156105182279}, {7.25, 0.6107984582904464}, 
  {7.26, 0.6112801895615121}, {7.27, 0.6117608058475525}, 
  {7.28, 0.6122403092485911}, {7.29, 0.6127187016345488}, 
  {7.3, 0.6131959844578887}, {7.31, 0.6136721596576535}, 
  {7.32, 0.6141472288554723}, {7.33, 0.6146211936729742}, 
  {7.34, 0.6150940557809008}, {7.35, 0.615565817017341}, 
  {7.36, 0.6160364786119317}, {7.37, 0.6165060422827082}, 
  {7.38, 0.6169745097813575}, {7.39, 0.6174418821938161}, 
  {7.4, 0.6179081615791802}, {7.41, 0.6183733491543535}, 
  {7.42, 0.6188374463290529}, {7.43, 0.6193004550041223}, 
  {7.4399999999999995, 0.6197623762764124}, {7.45, 0.6202232119794644}, 
  {7.46, 0.6206829631773871}, {7.47, 0.6211416320766148}, 
  {7.4799999999999995, 0.6215992195211584}, {7.49, 0.6220557274209568}, 
  {7.5, 0.6225111572548485}, {7.51, 0.6229655103979894}, 
  {7.52, 0.6234187885838764}, {7.53, 0.6238709933295468}, 
  {7.54, 0.6243221261356666}, {7.55, 0.6247721886302315}, 
  {7.56, 0.6252211825103586}, {7.57, 0.6256691095204587}, 
  {7.58, 0.6261159707410116}, {7.59, 0.6265617685676261}, 
  {7.6, 0.6270065041990165}, {7.61, 0.6274501797270204}, 
  {7.62, 0.6278927968451171}, {7.63, 0.6283343569939461}, 
  {7.64, 0.6287748622380605}, {7.65, 0.6292143143564317}, 
  {7.66, 0.6296527150825568}, {7.67, 0.6300900663100037}, 
  {7.68, 0.6305263702488446}, {7.6899999999999995, 0.6309616284088406}, 
  {7.7, 0.6313958427963371}, {7.71, 0.6318290156268631}, 
  {7.72, 0.6322611486502865}, {7.7299999999999995, 0.6326922444204683}, 
  {7.74, 0.6331223043671343}, {7.75, 0.6335513309095404}, 
  {7.76, 0.6339793261104205}, {7.77, 0.6344062921671139}, 
  {7.78, 0.6348322312333039}, {7.79, 0.6352571452625853}, 
  {7.8, 0.635681036812457}, {7.81, 0.6361039082694333}, 
  {7.82, 0.6365257612887945}, {7.83, 0.6369465986863361}, 
  {7.84, 0.637366422895866}, {7.85, 0.6377852359182725}, 
  {7.86, 0.6382030403256067}, {7.87, 0.6386198382824659}, 
  {7.88, 0.639035632571904}, {7.89, 0.639450425584073}, 
  {7.9, 0.6398642194144486}, {7.91, 0.6402770169042924}, 
  {7.92, 0.640688820349169}, {7.93, 0.6410996324666485}, 
  {7.9399999999999995, 0.6415094557305565}, {7.95, 0.6419182926110807}, 
  {7.96, 0.6423261454801832}, {7.97, 0.6427330175720272}, 
  {7.9799999999999995, 0.6431389109638985}, {7.99, 0.643543828442489}, 
  {8., 0.6439477722451556}, {8.01, 0.6443507456351654}, 
  {8.02, 0.6447527509517386}, {8.030000000000001, 0.6451537905595615}, 
  {8.040000000000001, 0.6455538678492303}, {8.05, 0.6459529847052181}, 
  {8.06, 0.6463511446490884}, {8.07, 0.6467483492961037}, 
  {8.08, 0.6471446023570024}, {8.09, 0.6475399059563642}, 
  {8.1, 0.6479342627862934}, {8.110000000000001, 0.6483276760045555}, 
  {8.120000000000001, 0.6487201476993505}, {8.13, 0.6491116810502717}, 
  {8.14, 0.649502279018634}, {8.15, 0.649891943539842}, 
  {8.16, 0.6502806778953527}, {8.17, 0.6506684847918223}, 
  {8.18, 0.6510553664629697}, {8.19, 0.6514413264230825}, 
  {8.200000000000001, 0.6518263669422595}, {8.21, 0.6522104902614956}, 
  {8.22, 0.6525937004844309}, {8.23, 0.6529759991462925}, 
  {8.24, 0.6533573894848814}, {8.25, 0.6537378742650617}, 
  {8.26, 0.6541174558806233}, {8.27, 0.6544961374092964}, 
  {8.280000000000001, 0.6548739213685622}, {8.290000000000001, 
   0.6552508106833557}, {8.3, 0.6556268084968906}, 
  {8.31, 0.6560019171374734}, {8.32, 0.6563761390571017}, 
  {8.33, 0.6567494778137188}, {8.34, 0.6571219362085685}, 
  {8.35, 0.6574935158132575}, {8.360000000000001, 0.6578642208332894}, 
  {8.370000000000001, 0.658234053713386}, {8.38, 0.6586030168837169}, 
  {8.39, 0.6589711131236982}, {8.4, 0.6593383464351064}, 
  {8.41, 0.6597047185496194}, {8.42, 0.6600702330324566}, 
  {8.43, 0.6604348925611703}, {8.440000000000001, 0.6607986998569686}, 
  {8.450000000000001, 0.6611616581649287}, {8.46, 0.6615237704099854}, 
  {8.47, 0.6618850406375714}, {8.48, 0.662245469604386}, 
  {8.49, 0.6626050624909112}, {8.5, 0.6629638215817977}, 
  {8.51, 0.6633217498019803}, {8.52, 0.6636788512842031}, 
  {8.53, 0.6640351282840129}, {8.54, 0.66439058384276}, 
  {8.55, 0.6647452230245108}, {8.56, 0.6650990470661782}, 
  {8.57, 0.6654520607844461}, {8.58, 0.6658042662165826}, 
  {8.59, 0.6661556686740369}, {8.6, 0.6665062701649731}, 
  {8.61, 0.6668560756661464}, {8.62, 0.6672050868946826}, 
  {8.63, 0.6675533094676211}, {8.64, 0.6679007460479625}, 
  {8.65, 0.6682474004483083}, {8.66, 0.668593277427135}, 
  {8.67, 0.6689383792690933}, {8.68, 0.6692827122460585}, 
  {8.69, 0.6696262782206759}, {8.7, 0.6699690830719192}, 
  {8.709999999999999, 0.6703111290698871}, {8.72, 0.6706524219189305}, 
  {8.73, 0.6709929656935856}, {8.74, 0.6713327642646618}, 
  {8.75, 0.6716718222887721}, {8.76, 0.6720101450337097}, 
  {8.77, 0.6723477356426883}, {8.78, 0.672684599441709}, 
  {8.79, 0.6730207420478109}, {8.8, 0.6733561666624155}, 
  {8.81, 0.6736908789607696}, {8.82, 0.674024884327082}, 
  {8.83, 0.6743581863702275}, {8.84, 0.6746907911729068}, 
  {8.85, 0.6750227038573939}, {8.86, 0.6753539294877555}, 
  {8.87, 0.6756844735646155}, {8.88, 0.6760143402498215}, 
  {8.89, 0.6763435358298011}, {8.9, 0.6766720656887628}, 
  {8.91, 0.676999934570631}, {8.92, 0.6773271484998986}, 
  {8.93, 0.6776537143159658}, {8.94, 0.6779796351329423}, 
  {8.95, 0.6783049186342396}, {8.959999999999999, 0.6786295696801972}, 
  {8.97, 0.6789535939169582}, {8.98, 0.6792769964085892}, 
  {8.99, 0.6795997851586435}, {9., 0.6799219637468923}, 
  {9.01, 0.6802435400604736}, {9.02, 0.6805645177664701}, 
  {9.03, 0.6808849028893746}, {9.04, 0.6812047044222709}, 
  {9.05, 0.6815239242860116}, {9.06, 0.6818425692617893}, 
  {9.07, 0.6821606478770263}, {9.08, 0.6824781628092751}, 
  {9.09, 0.6827951204031706}, {9.1, 0.6831115285749547}, 
  {9.11, 0.6834273911081254}, {9.12, 0.6837427132995799}, 
  {9.13, 0.6840575021924451}, {9.14, 0.6843717636656947}, 
  {9.15, 0.6846855020849034}, {9.16, 0.6849987221648917}, 
  {9.17, 0.6853114304249175}, {9.18, 0.6856236327439547}, 
  {9.19, 0.6859353336622007}, {9.2, 0.6862465374288149}, 
  {9.21, 0.6865572519018315}, {9.22, 0.6868674776051193}, 
  {9.23, 0.6871772228041664}, {9.24, 0.687486490351148}, 
  {9.25, 0.6877952856593765}, {9.26, 0.6881036120466888}, 
  {9.27, 0.6884114749263972}, {9.28, 0.6887188768596388}, 
  {9.29, 0.6890258239000104}, {9.3, 0.6893323166877963}, 
  {9.31, 0.6896383608691394}, {9.32, 0.6899439585395157}, 
  {9.33, 0.6902491135988384}, {9.34, 0.6905538272694685}, 
  {9.35, 0.6908581054303795}, {9.36, 0.691161947324872}, 
  {9.37, 0.6914653565036133}, {9.38, 0.6917683343053795}, 
  {9.39, 0.6920708821853623}, {9.4, 0.692373002297245}, 
  {9.41, 0.6926746952231042}, {9.42, 0.6929759630584158}, 
  {9.43, 0.6932768034748733}, {9.44, 0.6935772221768275}, 
  {9.45, 0.6938772111898288}, {9.46, 0.6941767783137038}, 
  {9.47, 0.6944759183097631}, {9.48, 0.6947746309451759}, 
  {9.49, 0.695072915405035}, {9.5, 0.6953707714565098}, 
  {9.51, 0.69566819537431}, {9.52, 0.695965186227113}, 
  {9.53, 0.6962617433164269}, {9.54, 0.6965578589588404}, 
  {9.55, 0.6968535340856761}, {9.56, 0.6971487667178735}, 
  {9.57, 0.6974435495212674}, {9.58, 0.6977378783049062}, 
  {9.59, 0.6980317558627576}, {9.6, 0.6983251669444144}, 
  {9.61, 0.6986181134125218}, {9.62, 0.6989105902612209}, 
  {9.63, 0.6992025910876691}, {9.64, 0.6994941093726084}, 
  {9.65, 0.699785141274333}, {9.66, 0.7000756751513109}, 
  {9.67, 0.7003657098393887}, {9.68, 0.7006552392849699}, 
  {9.69, 0.7009442501002923}, {9.7, 0.7012327420525253}, 
  {9.71, 0.7015207050135359}, {9.72, 0.7018081292044371}, 
  {9.73, 0.7020950086880475}, {9.74, 0.7023813353152946}, 
  {9.75, 0.7026671036146581}, {9.76, 0.702952298335731}, 
  {9.77, 0.7032369155203924}, {9.78, 0.7035209480673075}, 
  {9.79, 0.7038043834036216}, {9.8, 0.7040872144280002}, 
  {9.81, 0.7043694308958948}, {9.82, 0.7046510290820152}, 
  {9.83, 0.7049319911748171}, {9.84, 0.705212312983349}, 
  {9.85, 0.7054919868241996}, {9.86, 0.7057710033841431}, 
  {9.87, 0.7060493479948491}, {9.88, 0.7063270213548094}, 
  {9.89, 0.7066040078643709}, {9.9, 0.7068802991416305}, 
  {9.91, 0.7071558875031769}, {9.92, 0.7074307652655989}, 
  {9.93, 0.7077049291692674}, {9.94, 0.7079783594235778}, 
  {9.95, 0.7082510604523122}, {9.96, 0.7085230161901563}, 
  {9.97, 0.7087942252401263}, {9.98, 0.7090646785218269}, 
  {9.99, 0.7093343711458147}, {10., 0.7096032961271703}, 
  {10.01, 0.7098714464809746}}, {{0.01, 1.150621033502967*^-7}, 
  {0.02, -3.2530653306598633*^-6}, {0.03, -0.0002443258346091913}, 
  {0.04, -0.001870931353168906}, {0.05, -0.006612441776496464}, 
  {0.060000000000000005, -0.015436923485244105}, 
  {0.06999999999999999, -0.027926772584700024}, {0.08, -0.04531585886440125}, 
  {0.09, -0.06166142048347866}, {0.09999999999999999, -0.08210166298569462}, 
  {0.11, -0.10327474950359238}, {0.12, -0.12494188701243518}, 
  {0.13, -0.1470055448888158}, {0.14, -0.1688080604972647}, 
  {0.15000000000000002, -0.1902665866677724}, {0.16, -0.21150080630372142}, 
  {0.17, -0.23220922078841694}, {0.18000000000000002, -0.25304562633442346}, 
  {0.19, -0.27150289051748044}, {0.2, -0.29081243433283993}, 
  {0.21000000000000002, -0.3085657197583192}, {0.22, -0.32613781533366354}, 
  {0.23, -0.3412797036862106}, {0.24000000000000002, -0.35890643212901113}, 
  {0.25, -0.3746803245412819}, {0.26, -0.39042017869383977}, 
  {0.27, -0.40318058983149196}, {0.28, -0.4169068495129526}, 
  {0.29000000000000004, -0.4298501642516321}, {0.3, -0.44243747701542857}, 
  {0.31, -0.4498558755401244}, {0.32, -0.4694331124298537}, 
  {0.33, -0.47171851140123155}, {0.34, -0.48372614197056374}, 
  {0.35000000000000003, -0.49480603424331737}, 
  {0.36000000000000004, -0.500624947558756}, {0.37, -0.5099447533534032}, 
  {0.38, -0.519399061211517}, {0.39, -0.5252856902402557}, 
  {0.4, -0.5329333749795555}, {0.41000000000000003, -0.5376926566608514}, 
  {0.42000000000000004, -0.5451642187083343}, {0.43, -0.5512454200818963}, 
  {0.44, -0.5552171283292676}, {0.45, -0.5602191354149544}, 
  {0.46, -0.5636230791756437}, {0.47000000000000003, -0.5658613855028342}, 
  {0.48000000000000004, -0.5678262342413458}, {0.49, -0.5739950515180964}, 
  {0.5, -0.5754117078129731}, {0.51, -0.5778579482235014}, 
  {0.51, -0.5777063164465721}, {0.52, -0.5795178593905578}, 
  {0.53, -0.5810067646833715}, {0.54, -0.5821865778590274}, 
  {0.55, -0.5830703570239464}, {0.56, -0.5836706886651541}, 
  {0.5700000000000001, -0.5839997030051072}, {0.5800000000000001, 
   -0.584069088914306}, {0.59, -0.5838901083926247}, 
  {0.6, -0.583473610630047}, {0.61, -0.58283004565733}, 
  {0.62, -0.5819694775968176}, {0.63, -0.5809015975234999}, 
  {0.64, -0.579635735946149}, {0.65, -0.5781808749181635}, 
  {0.66, -0.5765456597875885}, {0.67, -0.5747384105955153}, 
  {0.68, -0.5727671331319447}, {0.69, -0.5706395296579186}, 
  {0.7, -0.5683630093026308}, {0.71, -0.5659446981439546}, 
  {0.72, -0.5633914489807059}, {0.73, -0.5607098508047303}, 
  {0.74, -0.557906237980779}, {0.75, -0.554986699141906}, 
  {0.76, -0.5519570858080032}, {0.77, -0.5488230207348774}, 
  {0.78, -0.5455899060011438}, {0.79, -0.5422629308400244}, 
  {0.8, -0.5388470792229749}, {0.81, -0.5353471372019553}, 
  {0.8200000000000001, -0.5317677000169337}, {0.8300000000000001, 
   -0.5281131789751325}, {0.8400000000000001, -0.5243878081083019}, 
  {0.8500000000000001, -0.5205956506142757}, {0.8600000000000001, 
   -0.5167406050887441}, {0.87, -0.5128264115532606}, 
  {0.88, -0.5088566572851418}, {0.89, -0.5048347824549584}, 
  {0.9, -0.5007640855770646}, {0.91, -0.49664772877856417}, 
  {0.92, -0.49248874289191974}, {0.9299999999999999, -0.4882900323763454}, 
  {0.94, -0.4840543800729244}, {0.95, -0.4797844517983938}, 
  {0.96, -0.47548280078224386}, {0.97, -0.4711518719518584}, 
  {0.98, -0.46679400607017385}, {0.99, -0.4624114437302292}, 
  {1., -0.4580063292109951}, {1.01, -0.4535807141985605}, 
  {1.02, -0.44913656137687274}, {1.03, -0.44467574789189795}, 
  {1.04, -0.4402000686932068}, {1.05, -0.43571123975666504}, 
  {1.06, -0.4312109011919443}, {1.07, -0.4267006202384848}, 
  {1.08, -0.4221818941533471}, {1.0899999999999999, -0.4176561529943954}, 
  {1.1, -0.4131247623021005}, {1.1099999999999999, -0.4085890256832237}, 
  {1.12, -0.40405018729950837}, {1.13, -0.3995094342644202}, 
  {1.1400000000000001, -0.3949678989509526}, {1.15, -0.39042666121335}, 
  {1.1600000000000001, -0.3858867505256095}, {1.17, -0.38134914803947334}, 
  {1.1800000000000002, -0.3768147885645846}, {1.19, -0.3722845624733976}, 
  {1.2000000000000002, -0.3677593175333714}, {1.21, -0.36323986066891767}, 
  {1.22, -0.35872695965538065}, {1.23, -0.3542213447475227}, 
  {1.24, -0.34972371024465293}, {1.25, -0.34523471599458017}, 
  {1.26, -0.34075498883857885}, {1.27, -0.33628512399937377}, 
  {1.28, -0.3318256864141374}, {1.29, -0.3273772120145033}, 
  {1.3, -0.3229402089554082}, {1.31, -0.3185151587946078}, 
  {1.32, -0.3141025176246781}, {1.33, -0.3097027171591541}, 
  {1.34, -0.30531616577455956}, {1.35, -0.3009432495098672}, 
  {1.3599999999999999, -0.29658433302494985}, {1.37, -0.29223976051963063}, 
  {1.38, -0.2879098566147581}, {1.3900000000000001, -0.28359492719665025}, 
  {1.4, -0.2792952602264238}, {1.4100000000000001, -0.2750111265154078}, 
  {1.42, -0.27074278046811917}, {1.4300000000000002, -0.2664904607938596}, 
  {1.44, -0.26225439118819566}, {1.4500000000000002, -0.2580347809855914}, 
  {1.46, -0.25383182578428415}, {1.47, -0.2496457080443807}, 
  {1.48, -0.24547659766032748}, {1.49, -0.2413246525089863}, 
  {1.5, -0.23719001897373565}, {1.51, -0.23307283244626367}, 
  {1.52, -0.22897321780643684}, {1.53, -0.22489128988131657}, 
  {1.54, -0.2208271538843274}, {1.55, -0.21678090583513832}, 
  {1.56, -0.21275263296125316}, {1.57, -0.2087424140819836}, 
  {1.58, -0.20475031997561044}, {1.59, -0.2007764137304946}, 
  {1.6, -0.1968207510805233}, {1.61, -0.1928833807261463}, 
  {1.62, -0.18896434464093176}, {1.6300000000000001, -0.18506367836489146}, 
  {1.6400000000000001, -0.1811814112847167}, {1.6500000000000001, 
   -0.17731756690175787}, {1.6600000000000001, -0.17347216308824037}, 
  {1.67, -0.16964521233203672}, {1.68, -0.16583672197100033}, 
  {1.69, -0.16204669441672784}, {1.7, -0.1582751273686245}, 
  {1.71, -0.1545220140186878}, {1.72, -0.1507873432473086}, 
  {1.73, -0.14707109981051353}, {1.74, -0.1433732645193099}, 
  {1.75, -0.13969381441094358}, {1.76, -0.1360327229131354}, 
  {1.77, -0.1323899600011635}, {1.78, -0.12876549234814}, 
  {1.79, -0.12515928346925875}, {1.8, -0.12157129385954238}, 
  {1.81, -0.11800148112624631}, {1.82, -0.11444980011551632}, 
  {1.83, -0.11091620303392292}, {1.84, -0.10740063956497757}, 
  {1.85, -0.10390305698102902}, {1.86, -0.10042340025051213}, 
  {1.87, -0.09696161214120046}, {1.8800000000000001, -0.09351763331897024}, 
  {1.8900000000000001, -0.09009140244325213}, 
  {1.9000000000000001, -0.08668285625829047}, 
  {1.9100000000000001, -0.08329192968130557}, {1.92, -0.07991855588714572}, 
  {1.93, -0.07656266638991471}, {1.94, -0.07322419112140123}, 
  {1.95, -0.06990305850702114}, {1.96, -0.06659919553848648}, 
  {1.97, -0.06331252784471171}, {1.98, -0.06004297975948567}, 
  {1.99, -0.05679047438730999}, {2., -0.05355493366673267}, 
  {2.01, -0.05033627843185718}, {2.02, -0.04713442847170125}, 
  {2.0300000000000002, -0.04394930258752205}, {2.04, -0.04078081864852235}, 
  {2.05, -0.03762889364557982}, {2.06, -0.03449344374399121}, 
  {2.0700000000000003, -0.03137438433334807}, {2.08, -0.028271630077278606}, 
  {2.09, -0.02518509496094023}, {2.1, -0.02211469233725568}, 
  {2.1100000000000003, -0.01906033497192595}, {2.12, -0.01602193508716785}, 
  {2.13, -0.012999404404226998}, {2.14, -0.009992654184628368}, 
  {2.1500000000000004, -0.007001595270172752}, {2.16, -0.004026138122579719}, 
  {2.17, -0.0010661928607328952}, {2.1799999999999997, 0.001878330701588429}, 
  {2.19, 0.004807523020138049}, {2.2, 0.0077214747848228195}, 
  {2.21, 0.010620276885872451}, {2.2199999999999998, 0.013504020379914482}, 
  {2.23, 0.016372796458539566}, {2.24, 0.019226696415776748}, 
  {2.25, 0.022065811618033927}, {2.26, 0.024890233473899945}, 
  {2.27, 0.02770005340497202}, {2.2800000000000002, 0.03049536281770809}, 
  {2.29, 0.03327625307534553}, {2.3, 0.03604281547172785}, 
  {2.31, 0.03879514120475353}, {2.3200000000000003, 0.041533321350827705}, 
  {2.33, 0.04425744684031219}, {2.34, 0.046967608433649256}, 
  {2.35, 0.049663896697898544}, {2.3600000000000003, 0.052346401983844645}, 
  {2.37, 0.05501521440449346}, {2.38, 0.057670423813407645}, 
  {2.39, 0.06031211978405203}, {2.4000000000000004, 0.0629403915897901}, 
  {2.41, 0.0655553281845621}, {2.42, 0.06815701818422261}, 
  {2.4299999999999997, 0.0707455498480237}, {2.44, 0.07332101106167989}, 
  {2.45, 0.075883489320216}, {2.46, 0.07843307171131725}, 
  {2.4699999999999998, 0.08096984490060123}, {2.48, 0.08349389511562977}, 
  {2.49, 0.08600530813194715}, {2.5, 0.0885041692592898}, 
  {2.51, 0.09099056332808896}, {2.5200000000000005, 0.09346457467708637}, 
  {2.5300000000000002, 0.09592628714042568}, {2.54, 0.09837578403767024}, 
  {2.55, 0.10081314816150148}, {2.5599999999999996, 0.10323846176744475}, 
  {2.5700000000000003, 0.10565180656563397}, {2.58, 0.10805326370892789}, 
  {2.59, 0.11044291378648219}, {2.5999999999999996, 0.11282083681441536}, 
  {2.6100000000000003, 0.11518711222908766}, {2.62, 0.11754181887860488}, 
  {2.63, 0.11988503501777631}, {2.6399999999999997, 0.1222168383010802}, 
  {2.6500000000000004, 0.12453730577769262}, {2.66, 0.12684651388613694}, 
  {2.67, 0.12914453845043974}, {2.6799999999999997, 0.13143145467477085}, 
  {2.6900000000000004, 0.13370733714108415}, {2.7, 0.13597225980621208}, 
  {2.71, 0.13822629599822625}, {2.7199999999999998, 0.140469518415095}, 
  {2.7300000000000004, 0.1427019991225633}, {2.74, 0.144923809554409}, 
  {2.75, 0.14713502050888394}, {2.76, 0.14933570215081066}, 
  {2.7700000000000005, 0.15152592401044992}, {2.7800000000000002, 
   0.15370575498477745}, {2.79, 0.1558752633373757}, 
  {2.8, 0.15803451670056412}, {2.8100000000000005, 0.1601835820768828}, 
  {2.8200000000000003, 0.16232252584059687}, {2.83, 0.164451413740199}, 
  {2.84, 0.16657031090217553}, {2.8499999999999996, 0.16867928183246075}, 
  {2.8600000000000003, 0.17077839042078266}, {2.87, 0.1728676999444864}, 
  {2.88, 0.17494727307213934}, {2.8899999999999997, 0.17701717186832372}, 
  {2.9000000000000004, 0.17907745779700712}, {2.91, 0.18112819172749584}, 
  {2.92, 0.1831694339405138}, {2.9299999999999997, 0.18520124413077527}, 
  {2.9400000000000004, 0.18722368141607842}, {2.95, 0.18923680433908857}, 
  {2.96, 0.19124067087806507}, {2.9699999999999998, 0.19323533844863813}, 
  {2.9800000000000004, 0.1952208639144503}, {2.99, 0.19719730358885043}, 
  {3., 0.19916471324752422}, {3.01, 0.20112314813131357}, 
  {3.0200000000000005, 0.20307266295440884}, {3.0300000000000002, 
   0.2050133119116201}, {3.04, 0.20694514868645278}, 
  {3.05, 0.20886822645808187}, {3.0600000000000005, 0.21078259790901552}, 
  {3.0700000000000003, 0.21268831523188864}, {3.08, 0.21458543014025025}, 
  {3.09, 0.21647399387109964}, {3.0999999999999996, 0.21835405719949466}, 
  {3.1100000000000003, 0.22022567044149893}, {3.12, 0.2220888834626022}, 
  {3.13, 0.22394374568924175}, {3.1399999999999997, 0.22579030611394393}, 
  {3.1500000000000004, 0.22762861330329415}, {3.16, 0.22945871540798776}, 
  {3.17, 0.23128066016857307}, {3.1799999999999997, 0.23309449492566364}, 
  {3.1900000000000004, 0.23490026662706598}, {3.2, 0.23669802183579217}, 
  {3.21, 0.23848780673727982}, {3.2199999999999998, 0.24026966714952386}, 
  {3.2300000000000004, 0.24204364852780705}, {3.24, 0.24380979597610045}, 
  {3.25, 0.2455681542509724}, {3.26, 0.247318767772528}, 
  {3.2700000000000005, 0.24906168063145775}, {3.2800000000000002, 
   0.25079693659335484}, {3.29, 0.25252457911034765}, 
  {3.3, 0.25424465132545176}, {3.3100000000000005, 0.2559571960817768}, 
  {3.3200000000000003, 0.2576622559266889}, {3.33, 0.25935987312332626}, 
  {3.34, 0.2610500896515284}, {3.3499999999999996, 0.2627329472203769}, 
  {3.3600000000000003, 0.2644084872685169}, {3.37, 0.26607675097811506}, 
  {3.38, 0.26773777927294673}, {3.3899999999999997, 0.2693916128298889}, 
  {3.4000000000000004, 0.27103829208591124}, {3.41, 0.272677857236415}, 
  {3.42, 0.27431034824770306}, {3.4299999999999997, 0.2759358048610057}, 
  {3.4400000000000004, 0.2775542665949136}, {3.45, 0.27916577275704163}, 
  {3.46, 0.2807703624385518}, {3.4699999999999998, 0.2823680745284779}, 
  {3.4800000000000004, 0.2839589477132577}, {3.49, 0.2855430204824549}, 
  {3.5, 0.28712033113399305}, {3.51, 0.28869091777527955}, 
  {3.5200000000000005, 0.29025481833007927}, {3.5300000000000002, 
   0.2918120705406272}, {3.54, 0.29336271196999447}, 
  {3.55, 0.2949067800100387}, {3.5600000000000005, 0.29644431187804354}, 
  {3.5700000000000003, 0.29797534462365705}, {3.58, 0.299499915130956}, 
  {3.59, 0.30101806012396215}, {3.5999999999999996, 0.30252981615964836}, 
  {3.6100000000000003, 0.3040352196405092}, {3.62, 0.305534306813349}, 
  {3.63, 0.3070271137693926}, {3.6399999999999997, 0.3085136764461268}, 
  {3.6500000000000004, 0.30999403062923514}, {3.66, 0.31146821195420316}, 
  {3.67, 0.31293625591375474}, {3.6799999999999997, 0.3143981978448431}, 
  {3.6900000000000004, 0.3158540729428069}, {3.7, 0.31730391625462007}, 
  {3.71, 0.3187477626816095}, {3.7199999999999998, 0.3201856469818132}, 
  {3.7300000000000004, 0.32161760376963416}, {3.74, 0.32304366751024977}, 
  {3.75, 0.3244638725273603}, {3.76, 0.3258782530035589}, 
  {3.7700000000000005, 0.32728684296825206}, {3.7800000000000002, 
   0.3286896763133234}, {3.79, 0.33008678678506925}, 
  {3.8, 0.33147820797710886}, {3.8100000000000005, 0.3328639733386938}, 
  {3.8200000000000003, 0.3342441161753191}, {3.83, 0.33561866964508497}, 
  {3.84, 0.33698766674629554}, {3.8499999999999996, 0.3383511403355949}, 
  {3.8600000000000003, 0.3397091231165421}, {3.87, 0.34106164763512997}, 
  {3.88, 0.34240874629158663}, {3.8899999999999997, 0.34375045132120086}, 
  {3.9000000000000004, 0.3450867948070423}, {3.91, 0.3464178086726234}, 
  {3.92, 0.3477435246799384}, {3.9299999999999997, 0.34906397442897996}, 
  {3.9400000000000004, 0.35037918936127754}, {3.95, 0.351689200741077}, 
  {3.96, 0.35299403967926235}, {3.9699999999999998, 0.35429373710707956}, 
  {3.9800000000000004, 0.3555883237927371}, {3.99, 0.35687783032362386}, 
  {4., 0.3581622871201514}, {4.01, 0.359441724422385}, 
  {4.0200000000000005, 0.360716172295659}, {4.03, 0.36198566061469295}, 
  {4.04, 0.3632502190871373}, {4.05, 0.3645098772289471}, 
  {4.0600000000000005, 0.3657646643626751}, {4.07, 0.3670146096394089}, 
  {4.08, 0.36825974200460676}, {4.09, 0.3695000902296397}, 
  {4.1, 0.3707356828757349}, {4.11, 0.37196654831310916}, 
  {4.12, 0.3731927147248266}, {4.13, 0.37441421008905595}, 
  {4.14, 0.37563106218395204}, {4.15, 0.3768432985815373}, 
  {4.16, 0.37805094665848893}, {4.17, 0.3792540335801593}, 
  {4.18, 0.38045258631669276}, {4.19, 0.38164663162116796}, 
  {4.2, 0.38283619603312014}, {4.21, 0.3840213058991129}, 
  {4.22, 0.3852019873382113}, {4.23, 0.3863782662649091}, 
  {4.24, 0.38755016837625367}, {4.25, 0.38871771916381137}, 
  {4.26, 0.38988094389349337}, {4.2700000000000005, 0.3910398676237272}, 
  {4.28, 0.39219451518754056}, {4.29, 0.3933449112142551}, 
  {4.3, 0.39449108009809697}, {4.3100000000000005, 0.39563304602736116}, 
  {4.32, 0.3967708329738544}, {4.33, 0.3979044646778789}, 
  {4.34, 0.3990339646773209}, {4.35, 0.40015935627039534}, 
  {4.36, 0.40128066256292216}, {4.37, 0.4023979064122507}, 
  {4.38, 0.4035111104882283}, {4.39, 0.4046202972148678}, 
  {4.4, 0.4057254888136912}, {4.41, 0.40682670729286485}, 
  {4.42, 0.40792397443079276}, {4.43, 0.4090173117880118}, 
  {4.44, 0.4101067407382999}, {4.45, 0.41119228240592864}, 
  {4.46, 0.4122739577222383}, {4.47, 0.41335178740163947}, 
  {4.48, 0.4144257919487906}, {4.49, 0.41549599166102436}, 
  {4.5, 0.41656240662351873}, {4.51, 0.417625056721624}, 
  {4.52, 0.41868396161558685}, {4.53, 0.41973914078937113}, 
  {4.54, 0.4207906135210875}, {4.55, 0.4218383988649723}, 
  {4.56, 0.4228825157200671}, {4.57, 0.4239229827394242}, 
  {4.58, 0.42495981841308694}, {4.59, 0.42599304105171854}, 
  {4.6, 0.4270226687387568}, {4.609999999999999, 0.42804871941639533}, 
  {4.62, 0.4290712107967032}, {4.63, 0.43009016045071746}, 
  {4.64, 0.43110558574674585}, {4.6499999999999995, 0.43211750387809644}, 
  {4.66, 0.4331259318768659}, {4.67, 0.43413088658485144}, 
  {4.68, 0.43513238469806126}, {4.6899999999999995, 0.43613044273780055}, 
  {4.7, 0.4371250770555619}, {4.71, 0.438116303855411}, 
  {4.72, 0.4391041391625734}, {4.7299999999999995, 0.44008859889657614}, 
  {4.74, 0.441069698782913}, {4.75, 0.44204745441557236}, 
  {4.76, 0.4430218812369322}, {4.77, 0.44399299456360275}, 
  {4.78, 0.44496080956258055}, {4.79, 0.44592534128944905}, 
  {4.8, 0.44688660462157515}, {4.81, 0.44784461435608414}, 
  {4.82, 0.4487993851541816}, {4.83, 0.449750931548353}, 
  {4.84, 0.4506992679424062}, {4.85, 0.4516444086624265}, 
  {4.86, 0.45258636787734474}, {4.87, 0.45352515970983376}, 
  {4.88, 0.45446079811032547}, {4.89, 0.45539329699040465}, 
  {4.8999999999999995, 0.4563226701029848}, {4.91, 0.457248931154858}, 
  {4.92, 0.45817209374228796}, {4.93, 0.4590921713963283}, 
  {4.9399999999999995, 0.46000917753303483}, {4.95, 0.46092312549486536}, 
  {4.96, 0.4618340285700384}, {4.97, 0.46274189992558945}, 
  {4.9799999999999995, 0.4636467527245145}, {4.99, 0.4645485999889871}, 
  {5., 0.4654474547276841}, {5.01, 0.46634332984990934}, 
  {5.02, 0.46723623826215643}, {5.03, 0.4681261927289526}, 
  {5.04, 0.4690132060464052}, {5.05, 0.46989729089988685}, 
  {5.06, 0.470778459955703}, {5.07, 0.47165672582057283}, 
  {5.08, 0.47253210106967813}, {5.09, 0.47340459822092384}, 
  {5.1, 0.47427422977068545}, {5.11, 0.47514100817945604}, 
  {5.12, 0.4760049458315905}, {5.13, 0.47686605516776126}, 
  {5.14, 0.4777243485125453}, {5.1499999999999995, 0.4785798382001616}, 
  {5.16, 0.47943253655299145}, {5.17, 0.48028245580819373}, 
  {5.18, 0.481129608262016}, {5.1899999999999995, 0.48197400612470886}, 
  {5.2, 0.48281566166959067}, {5.21, 0.4836545870361135}, 
  {5.22, 0.48449079445273213}, {5.2299999999999995, 0.4853242960705231}, 
  {5.24, 0.486155104062469}, {5.25, 0.48698323055437953}, 
  {5.26, 0.4878086877177168}, {5.27, 0.4886314876170488}, 
  {5.28, 0.489451642422452}, {5.29, 0.490269164210126}, 
  {5.3, 0.4910840650823687}, {5.31, 0.49189635713207025}, 
  {5.32, 0.49270605246258015}, {5.33, 0.4935131631185641}, 
  {5.34, 0.49431770121275065}, {5.35, 0.49511967879007557}, 
  {5.36, 0.4959191078981462}, {5.37, 0.4967160005979139}, 
  {5.38, 0.4975103689409224}, {5.39, 0.4983022249576976}, 
  {5.3999999999999995, 0.4990915807095604}, {5.41, 0.4998784481777392}, 
  {5.42, 0.5006628394139341}, {5.43, 0.5014447664551369}, 
  {5.4399999999999995, 0.502224241272458}, {5.45, 0.5030012758351177}, 
  {5.46, 0.5037758821591467}, {5.47, 0.5045480722065179}, 
  {5.4799999999999995, 0.5053178579608044}, {5.49, 0.5060852513345111}, 
  {5.5, 0.5068502642808426}, {5.51, 0.5076129087149326}, 
  {5.52, 0.5083731965644489}, {5.53, 0.5091311396729878}, 
  {5.54, 0.5098867499344948}, {5.55, 0.5106400391880612}, 
  {5.56, 0.5113910192419979}, {5.57, 0.5121397018921527}, 
  {5.58, 0.5128860989179884}, {5.59, 0.5136302221066273}, 
  {5.6, 0.5143720830872383}, {5.61, 0.5151116936180529}, 
  {5.62, 0.5158490653594754}, {5.63, 0.5165842098849396}, 
  {5.64, 0.5173171387834827}, {5.6499999999999995, 0.518047863617511}, 
  {5.66, 0.5187763958710434}, {5.67, 0.5195027470537354}, 
  {5.68, 0.5202269285345551}, {5.6899999999999995, 0.5209489517557699}, 
  {5.7, 0.5216688279602977}, {5.71, 0.5223865684478994}, 
  {5.72, 0.5231021844031432}, {5.7299999999999995, 0.5238156870814521}, 
  {5.74, 0.5245270875886661}, {5.75, 0.5252363968512839}, 
  {5.76, 0.5259436259666188}, {5.77, 0.5266487857997504}, 
  {5.78, 0.5273518872729426}, {5.79, 0.5280529411771511}, 
  {5.8, 0.5287519581868025}, {5.81, 0.5294489489710941}, 
  {5.82, 0.5301439240956256}, {5.83, 0.5308368940677042}, 
  {5.84, 0.5315278693150276}, {5.85, 0.5322168601956037}, 
  {5.86, 0.5329038769615977}, {5.87, 0.5335889297996914}, 
  {5.88, 0.5342720287659972}, {5.89, 0.5349531838517123}, 
  {5.8999999999999995, 0.5356324050376884}, {5.91, 0.5363097021325984}, 
  {5.92, 0.5369850848238116}, {5.93, 0.5376585628118278}, 
  {5.9399999999999995, 0.5383301455059382}, {5.95, 0.5389998424727196}, 
  {5.96, 0.5396676630555248}, {5.97, 0.5403336164160351}, 
  {5.9799999999999995, 0.5409977117744234}, {5.99, 0.5416599579717172}, 
  {6., 0.5423203641802274}, {6.01, 0.5429789391938584}, 
  {6.02, 0.5436356915157035}, {6.03, 0.5442906299325614}, 
  {6.04, 0.5449437629757199}, {6.05, 0.5455950989495477}, 
  {6.06, 0.5462446461110062}, {6.07, 0.5468924126618617}, 
  {6.08, 0.547538406645856}, {6.09, 0.548182636098943}, 
  {6.1, 0.5488251086852642}, {6.11, 0.5494658321916859}, 
  {6.12, 0.5501048142347145}, {6.13, 0.5507420623133612}, 
  {6.14, 0.5513775837739558}, {6.1499999999999995, 0.5520113858588047}, 
  {6.16, 0.5526434757903189}, {6.17, 0.5532738605116947}, 
  {6.18, 0.553902547037751}, {6.1899999999999995, 0.5545295419952936}, 
  {6.2, 0.5551548523022802}, {6.21, 0.5557784843687159}, 
  {6.22, 0.5564004446913486}, {6.2299999999999995, 0.5570207397271361}, 
  {6.24, 0.5576393757131655}, {6.25, 0.5582563586463039}, 
  {6.26, 0.55887169460118}, {6.27, 0.5594853897327994}, 
  {6.28, 0.5600974495224591}, {6.29, 0.5607078799893088}, 
  {6.3, 0.5613166865305175}, {6.31, 0.5619238748328144}, 
  {6.32, 0.5625294502268616}, {6.33, 0.5631334179114447}, 
  {6.34, 0.5637357833804799}, {6.35, 0.5643365515066989}, 
  {6.36, 0.5649357274692193}, {6.37, 0.5655333161959106}, 
  {6.38, 0.5661293224667361}, {6.39, 0.566723751162499}, 
  {6.3999999999999995, 0.5673166069643685}, {6.41, 0.5679078943526292}, 
  {6.42, 0.5684976179559271}, {6.43, 0.5690857822753514}, 
  {6.4399999999999995, 0.5696723916496467}, {6.45, 0.5702574503366122}, 
  {6.46, 0.5708409626613502}, {6.47, 0.5714229326806617}, 
  {6.4799999999999995, 0.5720033646971387}, {6.49, 0.5725822624542616}, 
  {6.5, 0.5731596302898652}, {6.51, 0.5737354719949508}, 
  {6.52, 0.5743097913050406}, {6.53, 0.5748825925329584}, 
  {6.54, 0.5754538788758055}, {6.55, 0.576023654544997}, 
  {6.56, 0.5765919230543659}, {6.57, 0.5771586880068753}, 
  {6.58, 0.5777239533442753}, {6.59, 0.578287722423056}, 
  {6.6, 0.5788499987056639}, {6.61, 0.5794107863382578}, 
  {6.62, 0.5799700881357239}, {6.63, 0.5805279081055232}, 
  {6.64, 0.581084249715559}, {6.65, 0.5816391163180015}, 
  {6.66, 0.5821925115230897}, {6.67, 0.5827444387300602}, 
  {6.68, 0.5832949016360089}, {6.6899999999999995, 0.5838439034723706}, 
  {6.7, 0.5843914479232808}, {6.71, 0.5849375384887026}, 
  {6.72, 0.5854821784810156}, {6.7299999999999995, 0.5860253717514752}, 
  {6.74, 0.5865671214946815}, {6.75, 0.5871074315891747}, 
  {6.76, 0.5876463055274144}, {6.77, 0.5881837470210485}, 
  {6.78, 0.5887197593901874}, {6.79, 0.5892543466702591}, 
  {6.8, 0.5897875125128849}, {6.81, 0.5903192606137964}, 
  {6.82, 0.5908495947151096}, {6.83, 0.5913785185171037}, 
  {6.84, 0.5919060364835786}, {6.85, 0.5924321516622513}, 
  {6.86, 0.5929568687602114}, {6.87, 0.5934801912567309}, 
  {6.88, 0.5940021237033761}, {6.89, 0.5945226700018793}, 
  {6.9, 0.5950418344777972}, {6.91, 0.5955596208705174}, 
  {6.92, 0.5960760341345122}, {6.93, 0.5965910785034794}, 
  {6.9399999999999995, 0.5971047579159858}, {6.95, 0.5976170773651575}, 
  {6.96, 0.5981280412784145}, {6.97, 0.5986376538821787}, 
  {6.9799999999999995, 0.5991459205579304}, {6.99, 0.5996528455257248}, 
  {7., 0.6001584339396686}, {7.01, 0.6006626904481891}, 
  {7.02, 0.6011656204045721}, {7.03, 0.6016672278874466}, 
  {7.04, 0.6021675194215277}, {7.05, 0.6026664989731216}, 
  {7.06, 0.6031641721592678}, {7.07, 0.6036605449126}, 
  {7.08, 0.6041556215095625}, {7.09, 0.6046494083529979}, 
  {7.1, 0.6051419104151137}, {7.11, 0.605633133342053}, 
  {7.12, 0.6061230829755004}, {7.13, 0.6066117649152147}, 
  {7.14, 0.6070991852611769}, {7.15, 0.6075853492229726}, 
  {7.16, 0.6080702634289992}, {7.17, 0.6085539335226713}, 
  {7.18, 0.6090363657258422}, {7.1899999999999995, 0.6095175654099876}, 
  {7.2, 0.6099975398210518}, {7.21, 0.6104762943950846}, 
  {7.22, 0.6109538358823556}, {7.2299999999999995, 0.6114301701882141}, 
  {7.24, 0.6119053038237325}, {7.25, 0.6123792433145354}, 
  {7.26, 0.612851995048004}, {7.27, 0.613323565524297}, 
  {7.28, 0.6137939614827701}, {7.29, 0.6142631887169046}, 
  {7.3, 0.6147312549082926}, {7.31, 0.6151981659195371}, 
  {7.32, 0.6156639286509744}, {7.33, 0.6161285499156293}, 
  {7.34, 0.6165920363046098}, {7.35, 0.6170543942553195}, 
  {7.36, 0.6175156310910097}, {7.37, 0.6179757530680945}, 
  {7.38, 0.6184347671860451}, {7.39, 0.6188926802806236}, 
  {7.4, 0.6193494982235279}, {7.41, 0.6198052290437772}, 
  {7.42, 0.620259878664001}, {7.43, 0.6207134540218249}, 
  {7.4399999999999995, 0.6211659621130821}, {7.45, 0.6216174092296569}, 
  {7.46, 0.622067802307356}, {7.47, 0.6225171471178328}, 
  {7.4799999999999995, 0.6229654520448094}, {7.49, 0.6234127216994239}, 
  {7.5, 0.6238589634176606}, {7.51, 0.6243041839315993}, 
  {7.52, 0.6247483896568156}, {7.53, 0.62519158667601}, 
  {7.54, 0.6256337808081298}, {7.55, 0.6260749796965683}, 
  {7.56, 0.6265151886673266}, {7.57, 0.6269544135029719}, 
  {7.58, 0.6273926610756462}, {7.59, 0.6278299359873927}, 
  {7.6, 0.6282662463981978}, {7.61, 0.6287015960642748}, 
  {7.62, 0.6291359911883774}, {7.63, 0.629569437876853}, 
  {7.64, 0.6300019414848066}, {7.65, 0.6304335075274139}, 
  {7.66, 0.6308641404757509}, {7.67, 0.6312938470182416}, 
  {7.68, 0.6317226310602564}, {7.6899999999999995, 0.632150497773182}, 
  {7.7, 0.6325774527831527}, {7.71, 0.633003499773622}, 
  {7.72, 0.6334286441961012}, {7.7299999999999995, 0.6338528899177618}, 
  {7.74, 0.6342762422682426}, {7.75, 0.6346987050201278}, 
  {7.76, 0.6351202814366843}, {7.77, 0.6355409768111713}, 
  {7.78, 0.6359607939848502}, {7.79, 0.6363797374724527}, 
  {7.8, 0.6367978103044152}, {7.81, 0.6372150162133039}, 
  {7.82, 0.6376313583277806}, {7.83, 0.6380468393726915}, 
  {7.84, 0.6384614630042051}, {7.85, 0.6388752316124737}, 
  {7.86, 0.6392881482970552}, {7.87, 0.6397002149024047}, 
  {7.88, 0.6401114346117538}, {7.89, 0.6405218085055822}, 
  {7.9, 0.6409313405929424}, {7.91, 0.641340031157597}, 
  {7.92, 0.641747882385971}, {7.93, 0.6421548956095648}, 
  {7.9399999999999995, 0.6425610731093911}, {7.95, 0.6429664157731168}, 
  {7.96, 0.6433709256234579}, {7.97, 0.6437746014198638}, 
  {7.9799999999999995, 0.6441774458944565}, {7.99, 0.6445794596256746}, 
  {8., 0.6449806432356127}, {8.01, 0.6453809960003127}, 
  {8.02, 0.645780520819244}, {8.030000000000001, 0.6461792153859278}, 
  {8.040000000000001, 0.646577080435236}, {8.05, 0.6469741163455183}, 
  {8.06, 0.6473703220435709}, {8.07, 0.6477656986935472}, 
  {8.08, 0.648160244069004}, {8.09, 0.6485539596542367}, 
  {8.1, 0.6489468433501315}, {8.110000000000001, 0.6493388945164043}, 
  {8.120000000000001, 0.6497301120834891}, {8.13, 0.6501204956730362}, 
  {8.14, 0.6505100443973788}, {8.15, 0.650898755491653}, 
  {8.16, 0.6512866292905528}, {8.17, 0.6516736640551244}, 
  {8.18, 0.6520598596689524}, {8.19, 0.6524452101657516}, 
  {8.200000000000001, 0.652829719336296}, {8.21, 0.6532133829387021}, 
  {8.22, 0.6535961995468824}, {8.23, 0.6539781671745004}, 
  {8.24, 0.6543592841480859}, {8.25, 0.654739550263912}, 
  {8.26, 0.6551189615856856}, {8.27, 0.6554975173130515}, 
  {8.280000000000001, 0.6558752150231157}, {8.290000000000001, 
   0.6562520534571377}, {8.3, 0.65662802940642}, {8.31, 0.6570031422234024}, 
  {8.32, 0.6573773895797785}, {8.33, 0.6577507702459116}, 
  {8.34, 0.658123280343716}, {8.35, 0.658494921241072}, 
  {8.360000000000001, 0.6588656881285715}, {8.370000000000001, 
   0.6592355814063922}, {8.38, 0.6596045983606018}, 
  {8.39, 0.6599727375869406}, {8.4, 0.6603399967571022}, 
  {8.41, 0.6607063751434907}, {8.42, 0.6610718713782262}, 
  {8.43, 0.6614364834240405}, {8.440000000000001, 0.6618002116301795}, 
  {8.450000000000001, 0.6621630524023203}, {8.46, 0.6625250068100286}, 
  {8.47, 0.6628860705459374}, {8.48, 0.6632462486886652}, 
  {8.49, 0.6636055351264076}, {8.5, 0.6639639312052168}, 
  {8.51, 0.664321436182945}, {8.52, 0.6646780495939311}, 
  {8.53, 0.6650337720493553}, {8.54, 0.6653886037238408}, 
  {8.55, 0.6657425421581138}, {8.56, 0.6660955900151748}, 
  {8.57, 0.6664477479207562}, {8.58, 0.6667990162095521}, 
  {8.59, 0.6671493943285896}, {8.6, 0.6674988840532023}, 
  {8.61, 0.6678474873624509}, {8.62, 0.6681952037470182}, 
  {8.63, 0.6685420377034461}, {8.64, 0.6688879871799145}, 
  {8.65, 0.669233056876692}, {8.66, 0.6695772477833088}, 
  {8.67, 0.6699205633049132}, {8.68, 0.6702630053041503}, 
  {8.69, 0.6706045756291132}, {8.7, 0.6709452776995022}, 
  {8.709999999999999, 0.6712851163902087}, {8.72, 0.6716240942914737}, 
  {8.73, 0.6719622130476637}, {8.74, 0.6722994777665008}, 
  {8.75, 0.6726358944142703}, {8.76, 0.6729714651446557}, 
  {8.77, 0.673306194745237}, {8.78, 0.6736400882218732}, 
  {8.79, 0.6739731496345485}, {8.8, 0.6743053838290507}, 
  {8.81, 0.6746367987798294}, {8.82, 0.6749673986632843}, 
  {8.83, 0.6752971880632685}, {8.84, 0.675626176293008}, 
  {8.85, 0.6759543629013933}, {8.86, 0.676281760155689}, 
  {8.87, 0.6766083736729342}, {8.88, 0.6769342092447914}, 
  {8.89, 0.6772592742054258}, {8.9, 0.6775835762382485}, 
  {8.91, 0.6779071204073261}, {8.92, 0.6782299166661687}, 
  {8.93, 0.6785519718250725}, {8.94, 0.6788732948480174}, 
  {8.95, 0.6791938914975617}, {8.959999999999999, 0.6795137682638597}, 
  {8.97, 0.6798329388839193}, {8.98, 0.6801514089165721}, 
  {8.99, 0.6804691853467375}, {9., 0.6807862789719366}, 
  {9.01, 0.6811026978539303}, {9.02, 0.6814184516842943}, 
  {9.03, 0.6817335486994125}, {9.04, 0.6820479937887285}, 
  {9.05, 0.6823618038615678}, {9.06, 0.6826749839528929}, 
  {9.07, 0.6829875419207383}, {9.08, 0.6832994890282862}, 
  {9.09, 0.6836108342104126}, {9.1, 0.6839215864893049}, 
  {9.11, 0.6842317550908774}, {9.12, 0.684541350172367}, 
  {9.13, 0.6848503779328894}, {9.14, 0.6851588529534638}, 
  {9.15, 0.6854667792213149}, {9.16, 0.6857741693675052}, 
  {9.17, 0.6860810323851183}, {9.18, 0.6863873759284616}, 
  {9.19, 0.6866932062548585}, {9.2, 0.6869985402736347}, 
  {9.21, 0.6873033785959706}, {9.22, 0.6876077343476936}, 
  {9.23, 0.6879116141644772}, {9.24, 0.6882150268065743}, 
  {9.25, 0.6885179843229707}, {9.26, 0.6888204887800384}, 
  {9.27, 0.689122549520107}, {9.28, 0.6894241780391894}, 
  {9.29, 0.6897253787028603}, {9.3, 0.690026156255044}, 
  {9.31, 0.6903265270520933}, {9.32, 0.6906264878925867}, 
  {9.33, 0.6909260501561221}, {9.34, 0.6912252206820995}, 
  {9.35, 0.6915240047965199}, {9.36, 0.6918224061373621}, 
  {9.37, 0.6921204340760596}, {9.38, 0.6924180940841325}, 
  {9.39, 0.6927153872093186}, {9.4, 0.6930123195052147}, 
  {9.41, 0.6933088973746635}, {9.42, 0.6936051246593706}, 
  {9.43, 0.6939010054338723}, {9.44, 0.6941965381847695}, 
  {9.45, 0.6944917341461405}, {9.46, 0.6947865915717557}, 
  {9.47, 0.6950811125570908}, {9.48, 0.6953753007110208}, 
  {9.49, 0.6956691578961909}, {9.5, 0.6959626817842945}, 
  {9.51, 0.6962558790110052}, {9.52, 0.6965487452107482}, 
  {9.53, 0.6968412820715457}, {9.54, 0.6971334935515188}, 
  {9.55, 0.697425376274623}, {9.56, 0.6977169252932072}, 
  {9.57, 0.698008147184737}, {9.58, 0.6982990366523154}, 
  {9.59, 0.6985895860125311}, {9.6, 0.6988798065576702}, 
  {9.61, 0.6991696819895878}, {9.62, 0.699459218478296}, 
  {9.63, 0.699748407700099}, {9.64, 0.7000372480833903}, 
  {9.65, 0.7003257357282564}, {9.66, 0.7006138670258224}, 
  {9.67, 0.7009016345255077}, {9.68, 0.7011890332214534}, 
  {9.69, 0.7014760626479983}, {9.7, 0.7017627106979489}, 
  {9.71, 0.7020489739370532}, {9.72, 0.7023348490474746}, 
  {9.73, 0.7026203302084468}, {9.74, 0.7029054054291919}, 
  {9.75, 0.7031900714500807}, {9.76, 0.7034743161639199}, 
  {9.77, 0.703758142888546}, {9.78, 0.7040415328810923}, 
  {9.79, 0.704324483172968}, {9.8, 0.7046069881762378}, 
  {9.81, 0.7048890386940911}, {9.82, 0.7051706203492358}, 
  {9.83, 0.7054517328506336}, {9.84, 0.7057323607150465}, 
  {9.85, 0.7060125031275675}, {9.86, 0.706292147282511}, 
  {9.87, 0.7065712874755263}, {9.88, 0.7068499093875289}, 
  {9.89, 0.7071280060335994}, {9.9, 0.7074055725242943}, 
  {9.91, 0.7076825991971418}, {9.92, 0.7079590775538236}, 
  {9.93, 0.7082349986303598}, {9.94, 0.7085103520657867}, 
  {9.95, 0.7087851280812174}, {9.96, 0.7090593269094825}, 
  {9.97, 0.709332934813574}, {9.98, 0.7096059441100806}, 
  {9.99, 0.7098783450201154}, {10., 0.7101501382421702}, 
  {10.01, 0.7104213103884831}}, {{0.01, 8.457166236737438*^-8}, 
  {0.02, 1.062894116272641*^-7}, {0.03, 1.205853183996065*^-7}, 
  {0.04, 8.246329553137389*^-10}, {0.05, -2.741863250831316*^-6}, 
  {0.060000000000000005, -0.00002801583373527117}, 
  {0.06999999999999999, -0.00013058496063974472}, 
  {0.08, -0.00040705175899491587}, {0.09, -0.000961847683684335}, 
  {0.09999999999999999, -0.0019625579231517766}, 
  {0.11, -0.0035309969015002865}, {0.12, -0.005591502072233159}, 
  {0.13, -0.008214504395501575}, {0.14, -0.011225092198280226}, 
  {0.15000000000000002, -0.01592440251437104}, {0.16, -0.008753152456111133}, 
  {0.17, -0.026540893406220848}, {0.18000000000000002, -0.03220974882221636}, 
  {0.19, -0.03879485543995359}, {0.2, -0.0458984824750242}, 
  {0.21000000000000002, -0.05346180549849812}, {0.22, -0.06120568773861536}, 
  {0.23, -0.06978169766156073}, {0.24000000000000002, -0.07898008830183811}, 
  {0.25, -0.08707168835453773}, {0.26, -0.09666752026598795}, 
  {0.27, -0.10557970756454078}, {0.28, -0.11491774137759653}, 
  {0.29000000000000004, -0.1242507713352126}, {0.3, -0.13354514088229366}, 
  {0.31, -0.14319814115111093}, {0.32, -0.15269535194311903}, 
  {0.33, -0.16196505091872462}, {0.34, -0.1700769666698113}, 
  {0.35000000000000003, -0.18043016996003317}, 
  {0.36000000000000004, -0.18929490712678274}, {0.37, -0.19842203577963663}, 
  {0.38, -0.20730925258722696}, {0.39, -0.21495090050052468}, 
  {0.4, -0.22262216522234213}, {0.41000000000000003, -0.23114629447857926}, 
  {0.42000000000000004, -0.23906310353487226}, {0.43, -0.24653977150615483}, 
  {0.44, -0.2538155436935092}, {0.45, -0.2597122090894545}, 
  {0.46, -0.2671714700096709}, {0.47000000000000003, -0.2737860477538113}, 
  {0.48000000000000004, -0.2748179713292505}, {0.49, -0.2852510396686154}, 
  {0.5, -0.29160446936444945}, {0.51, -0.2959174321237735}, 
  {0.51, -0.2955474621963324}, {0.52, -0.30076285532245606}, 
  {0.53, -0.3056703699637328}, {0.54, -0.3102789113955726}, 
  {0.55, -0.31459718730163316}, {0.56, -0.31863371062485185}, 
  {0.5700000000000001, -0.3223968024255121}, {0.5800000000000001, 
   -0.32589459474427107}, {0.59, -0.3291350334681322}, 
  {0.6, -0.3321258811974463}, {0.61, -0.3348747201120806}, 
  {0.62, -0.33738895483497444}, {0.63, -0.3396758152913773}, 
  {0.64, -0.34174235956212257}, {0.65, -0.34359547672936297}, 
  {0.66, -0.3452418897132688}, {0.67, -0.3466881580982342}, 
  {0.68, -0.3479406809472212}, {0.69, -0.34900569960291233}, 
  {0.7, -0.34988930047442224}, {0.71, -0.3505974178083591}, 
  {0.72, -0.35113583644309243}, {0.73, -0.35151019454513344}, 
  {0.74, -0.35172598632660007}, {0.75, -0.35178856474277315}, 
  {0.76, -0.3517031441688137}, {0.77, -0.35147480305475276}, 
  {0.78, -0.3511084865579234}, {0.79, -0.3506090091520457}, 
  {0.8, -0.349981057212204}, {0.81, -0.34922919157504134}, 
  {0.8200000000000001, -0.3483578500734917}, {0.8300000000000001, 
   -0.3473713500454527}, {0.8400000000000001, -0.3462738908157945}, 
  {0.8500000000000001, -0.3450695561512145}, {0.8600000000000001, 
   -0.3437623166873905}, {0.87, -0.342356032328003}, 
  {0.88, -0.3408544546151907}, {0.89, -0.3392612290710484}, 
  {0.9, -0.3375798975098134}, {0.91, -0.33581390032040626}, 
  {0.92, -0.3339665787190543}, {0.9299999999999999, -0.332041176971706}, 
  {0.94, -0.3300408445860305}, {0.95, -0.3279686384727794}, 
  {0.96, -0.3258275250763414}, {0.97, -0.323620382474346}, 
  {0.98, -0.3213500024461715}, {0.99, -0.3190190925102873}, 
  {1., -0.3166302779303297}, {1.01, -0.31418610368986577}, 
  {1.02, -0.3116890364358253}, {1.03, -0.30914146639058043}, 
  {1.04, -0.3065457092326832}, {1.05, -0.3039040079463174}, 
  {1.06, -0.3012185346394685}, {1.07, -0.2984913923309356}, 
  {1.08, -0.29572461670623273}, {1.0899999999999999, -0.29292017784249214}, 
  {1.1, -0.29007998190251266}, {1.1099999999999999, -0.28720587279804705}, 
  {1.12, -0.28429963382251844}, {1.13, -0.2813629892533014}, 
  {1.1400000000000001, -0.2783976059237715}, {1.15, -0.27540509476528663}, 
  {1.1600000000000001, -0.2723870123193207}, {1.17, -0.2693448622199693}, 
  {1.1800000000000002, -0.26628009664702884}, {1.19, -0.26319411774992385}, 
  {1.2000000000000002, -0.2600882790426859}, {1.21, -0.25696388677027493}, 
  {1.22, -0.253822201246493}, {1.23, -0.25066443816375694}, 
  {1.24, -0.24749176987504107}, {1.25, -0.24430532664822824}, 
  {1.26, -0.2411061978932322}, {1.27, -0.23789543336211894}, 
  {1.28, -0.23467404432260866}, {1.29, -0.23144300470520784}, 
  {1.3, -0.22820325222435398}, {1.31, -0.22495568947383338}, 
  {1.32, -0.22170118499684852}, {1.33, -0.21844057433106373}, 
  {1.34, -0.21517466102893018}, {1.35, -0.21190421765366985}, 
  {1.3599999999999999, -0.20862998675124292}, {1.37, -0.20535268179865657}, 
  {1.38, -0.20207298812894442}, {1.3900000000000001, -0.1987915638331828}, 
  {1.4, -0.19550904063989305}, {1.4100000000000001, -0.19222602477218106}, 
  {1.42, -0.18894309778295024}, {1.4300000000000002, -0.18566081736861195}, 
  {1.44, -0.18237971816153092}, {1.4500000000000002, -0.1791003125016902}, 
  {1.46, -0.1758230911878309}, {1.47, -0.1725485242084999}, 
  {1.48, -0.16927706145329224}, {1.49, -0.1660091334047051}, 
  {1.5, -0.16274515181091206}, {1.51, -0.15948551033983996}, 
  {1.52, -0.15623058521488023}, {1.53, -0.15298073583260088}, 
  {1.54, -0.14973630536281804}, {1.55, -0.1464976213313105}, 
  {1.56, -0.14326499618564983}, {1.57, -0.14003872784433205}, 
  {1.58, -0.136819100229662}, {1.59, -0.13360638378472722}, 
  {1.6, -0.13040083597471117}, {1.61, -0.12720270177301066}, 
  {1.62, -0.12401221413230555}, {1.6300000000000001, -0.12082959444114881}, 
  {1.6400000000000001, -0.11765505296615446}, 
  {1.6500000000000001, -0.11448878928031704}, 
  {1.6600000000000001, -0.11133099267757382}, {1.67, -0.1081818425741441}, 
  {1.68, -0.10504150889680983}, {1.69, -0.101910152458437}, 
  {1.7, -0.09878792532117012}, {1.71, -0.09567497114745464}, 
  {1.72, -0.09257142553927956}, {1.73, -0.08947741636591565}, 
  {1.74, -0.08639306408040445}, {1.75, -0.0833184820250897}, 
  {1.76, -0.08025377672656152}, {1.77, -0.07719904818011795}, 
  {1.78, -0.07415439012421347}, {1.79, -0.0711198903049923}, 
  {1.8, -0.0680956307313152}, {1.81, -0.06508168792039136}, 
  {1.82, -0.06207813313446905}, {1.83, -0.05908503260859478}, 
  {1.84, -0.05610244776992477}, {1.85, -0.05313043544866597}, 
  {1.86, -0.05016904808095732}, {1.87, -0.047218333903939494}, 
  {1.8800000000000001, -0.04427833714321301}, 
  {1.8900000000000001, -0.041349098192890524}, 
  {1.9000000000000001, -0.03843065378856518}, 
  {1.9100000000000001, -0.035523037173233976}, {1.92, -0.0326262782566608}, 
  {1.93, -0.029740403768077912}, {1.94, -0.026865437402680475}, 
  {1.95, -0.02400139996198886}, {1.96, -0.02114830948830429}, 
  {1.97, -0.018306181393482755}, {1.98, -0.015475028582135494}, 
  {1.99, -0.01265486156959744}, {2., -0.009845688594599531}, 
  {2.01, -0.007047515727104442}, {2.02, -0.004260346971235347}, 
  {2.0300000000000002, -0.0014841843636870203}, 
  {2.04, 0.0012809719325124983}, {2.05, 0.004035123538288235}, 
  {2.06, 0.006778273773257189}, {2.0700000000000003, 0.009510427574205796}, 
  {2.08, 0.012231591417521538}, {2.09, 0.01494177324535432}, 
  {2.1, 0.017640982395274927}, {2.1100000000000003, 0.020329229533397462}, 
  {2.12, 0.0230065265907183}, {2.13, 0.025672886702762247}, 
  {2.14, 0.028328324152009088}, {2.1500000000000004, 0.030972854313471365}, 
  {2.16, 0.03360649360290504}, {2.17, 0.03622925942778185}, 
  {2.1799999999999997, 0.03884117014065744}, {2.19, 0.041442244995154226}, 
  {2.2, 0.04403250410421061}, {2.21, 0.046611968400507874}, 
  {2.2199999999999998, 0.04918065959912211}, {2.23, 0.05173860016209755}, 
  {2.24, 0.0542858132651073}, {2.25, 0.05682232276579989}, 
  {2.26, 0.059348153173949814}, {2.27, 0.06186332962337422}, 
  {2.2800000000000002, 0.06436787784534842}, {2.29, 0.06686182414349134}, 
  {2.3, 0.06934519537023169}, {2.31, 0.0718180189044264}, 
  {2.3200000000000003, 0.07428032263046415}, {2.33, 0.07673213491849121}, 
  {2.34, 0.07917348460569296}, {2.35, 0.08160440097887744}, 
  {2.3600000000000003, 0.08402491375790914}, {2.37, 0.08643505308013827}, 
  {2.38, 0.08883484948579448}, {2.39, 0.09122433390412336}, 
  {2.4000000000000004, 0.09360353764055587}, {2.41, 0.09597249236418659}, 
  {2.42, 0.09833123009654254}, {2.4299999999999997, 0.10067978320044393}, 
  {2.44, 0.10301818436979161}, {2.45, 0.10534646661993731}, 
  {2.46, 0.10766466327838618}, {2.4699999999999998, 0.10997280797611526}, 
  {2.48, 0.1122709346392237}, {2.49, 0.1145590774814634}, 
  {2.5, 0.11683727099620984}, {2.51, 0.11910554994981634}, 
  {2.5200000000000005, 0.12136394937470044}, {2.5300000000000002, 
   0.12361250456282169}, {2.54, 0.1258512510592374}, 
  {2.55, 0.12808022465661767}, {2.5599999999999996, 0.13029946138904427}, 
  {2.5700000000000003, 0.13250899752658066}, {2.58, 0.13470886956977776}, 
  {2.59, 0.13689911424466022}, {2.5999999999999996, 0.13907976849724557}, 
  {2.6100000000000003, 0.14125086948883928}, {2.62, 0.14341245459081903}, 
  {2.63, 0.14556456138022392}, {2.6399999999999997, 0.14770722763456556}, 
  {2.6500000000000004, 0.14984049132720606}, {2.66, 0.15196439062308675}, 
  {2.67, 0.15407896387345357}, {2.6799999999999997, 0.15618424961176602}, 
  {2.6900000000000004, 0.1582802865489402}, {2.7, 0.16036711356845063}, 
  {2.71, 0.1624447697223711}, {2.7199999999999998, 0.16451329422603764}, 
  {2.7300000000000004, 0.16657272645397786}, {2.74, 0.16862310593481983}, 
  {2.75, 0.17066447234700102}, {2.76, 0.1726968655138012}, 
  {2.7700000000000005, 0.17472032539851134}, {2.7800000000000002, 
   0.1767348920999685}, {2.79, 0.17874060584746423}, 
  {2.8, 0.1807375069956683}, {2.8100000000000005, 0.1827256360202528}, 
  {2.8200000000000003, 0.18470503351255574}, {2.83, 0.18667574017431002}, 
  {2.84, 0.18863779681329162}, {2.8499999999999996, 0.19059124433741623}, 
  {2.8600000000000003, 0.1925361237501127}, {2.87, 0.19447247614497007}, 
  {2.88, 0.19640034270035395}, {2.8899999999999997, 0.19831976467397616}, 
  {2.9000000000000004, 0.2002307833982258}, {2.91, 0.2021334402739411}, 
  {2.92, 0.20402777676570127}, {2.9299999999999997, 0.2059138343958606}, 
  {2.9400000000000004, 0.20779165473926361}, {2.95, 0.20966127941782134}, 
  {2.96, 0.21152275009483773}, {2.9699999999999998, 0.21337610846965419}, 
  {2.9800000000000004, 0.21522139627164455}, {2.99, 0.2170586552552886}, 
  {3., 0.21888792719398736}, {3.01, 0.22070925387451223}, 
  {3.0200000000000005, 0.22252267709153623}, {3.0300000000000002, 
   0.22432823864279716}, {3.04, 0.22612598032131995}, 
  {3.05, 0.22791594391240413}, {3.0600000000000005, 0.22969817118619523}, 
  {3.0700000000000003, 0.2314727038930264}, {3.08, 0.23323958375734194}, 
  {3.09, 0.2349988524724049}, {3.0999999999999996, 0.2367505516951716}, 
  {3.1100000000000003, 0.23849472303974398}, {3.12, 0.2402314080729483}, 
  {3.13, 0.24196064830879072}, {3.1399999999999997, 0.2436824852017722}, 
  {3.1500000000000004, 0.24539696014460982}, {3.16, 0.24710411445879343}, 
  {3.17, 0.24880398939300158}, {3.1799999999999997, 0.2504966261160844}, 
  {3.1900000000000004, 0.2521820657121738}, {3.2, 0.2538603491761487}, 
  {3.21, 0.2555315174077898}, {3.2199999999999998, 0.2571956112082305}, 
  {3.2300000000000004, 0.25885267127332245}, {3.24, 0.2605027381901735}, 
  {3.25, 0.2621458524325317}, {3.26, 0.26378205435505436}, 
  {3.2700000000000005, 0.2654113841892159}, {3.2800000000000002, 
   0.2670338820400701}, {3.29, 0.2686495878799438}, 
  {3.3, 0.2702585415454098}, {3.3100000000000005, 0.27186078273216496}, 
  {3.3200000000000003, 0.27345635099202753}, {3.33, 0.2750452857286919}, 
  {3.34, 0.27662762619266906}, {3.3499999999999996, 0.2782034114784393}, 
  {3.3600000000000003, 0.2797726805211378}, {3.37, 0.2813354720914408}, 
  {3.38, 0.2828918247934933}, {3.3899999999999997, 0.2844417770601827}, 
  {3.4000000000000004, 0.2859853671513525}, {3.41, 0.2875226331490427}, 
  {3.42, 0.2890536129557034}, {3.4299999999999997, 0.2905783442894752}, 
  {3.4400000000000004, 0.29209686468299806}, {3.45, 0.29360921147888197}, 
  {3.46, 0.2951154218288142}, {3.4699999999999998, 0.2966155326898319}, 
  {3.4800000000000004, 0.2981095808210383}, {3.49, 0.29959760278377906}, 
  {3.5, 0.30107963493610174}, {3.51, 0.30255571343206444}, 
  {3.5200000000000005, 0.30402587422096666}, {3.5300000000000002, 
   0.3054901530423342}, {3.54, 0.3069485854268889}, 
  {3.55, 0.3084012066923239}, {3.5600000000000005, 0.30984805194323967}, 
  {3.5700000000000003, 0.3112891560686403}, {3.58, 0.3127245537418281}, 
  {3.59, 0.31415427941486784}, {3.5999999999999996, 0.3155783673240786}, 
  {3.6100000000000003, 0.3169968514819199}, {3.62, 0.3184097656793595}, 
  {3.63, 0.3198171434850196}, {3.6399999999999997, 0.32121901824291366}, 
  {3.6500000000000004, 0.3226154230705381}, {3.66, 0.32400639086220256}, 
  {3.67, 0.32539195428367423}, {3.6799999999999997, 0.3267721457730174}, 
  {3.6900000000000004, 0.32814699754051524}, {3.7, 0.329516541570152}, 
  {3.71, 0.33088080961359195}, {3.7199999999999998, 0.3322398331968463}, 
  {3.7300000000000004, 0.3335936436120065}, {3.74, 0.334942271926031}, 
  {3.75, 0.3362857489727892}, {3.76, 0.33762410535723925}, 
  {3.7700000000000005, 0.3389573714546113}, {3.7800000000000002, 
   0.3402855774101195}, {3.79, 0.341608753137822}, {3.8, 0.3429269283232965}, 
  {3.8100000000000005, 0.3442401324235693}, {3.8200000000000003, 
   0.34554839466582754}, {3.83, 0.3468517440458944}, 
  {3.84, 0.3481502093350749}, {3.8499999999999996, 0.3494438190743256}, 
  {3.8600000000000003, 0.3507326015782473}, {3.87, 0.3520165849344579}, 
  {3.88, 0.35329579700244224}, {3.8899999999999997, 0.35457026541903147}, 
  {3.9000000000000004, 0.3558400175911882}, {3.91, 0.35710508070802177}, 
  {3.92, 0.35836548173109056}, {3.9299999999999997, 0.35962124739716483}, 
  {3.9400000000000004, 0.3608724042256681}, {3.95, 0.36211897851286357}, 
  {3.96, 0.36336099633269875}, {3.9699999999999998, 0.36459848354427715}, 
  {3.9800000000000004, 0.36583146578192294}, {3.99, 0.3670599684720789}, 
  {4., 0.36828401681495015}, {4.01, 0.369503635800283}, 
  {4.0200000000000005, 0.370718850202142}, {4.03, 0.3719296845849104}, 
  {4.04, 0.3731361632941379}, {4.05, 0.37433831046888255}, 
  {4.0600000000000005, 0.3755361500399395}, {4.07, 0.37672970572386366}, 
  {4.08, 0.3779190010356859}, {4.09, 0.379104059276403}, 
  {4.1, 0.3802849035513917}, {4.11, 0.38146155675427473}, 
  {4.12, 0.3826340415787811}, {4.13, 0.38380238051680116}, 
  {4.14, 0.3849665958619846}, {4.15, 0.3861267097043662}, 
  {4.16, 0.3872827439430805}, {4.17, 0.38843472027307635}, 
  {4.18, 0.3895826602001303}, {4.19, 0.3907265850331946}, 
  {4.2, 0.3918665158874044}, {4.21, 0.39300247369036556}, 
  {4.22, 0.3941344791762821}, {4.23, 0.39526255289682827}, 
  {4.24, 0.3963867152086576}, {4.25, 0.39750698628541314}, 
  {4.26, 0.3986233861189908}, {4.2700000000000005, 0.399735934512277}, 
  {4.28, 0.40084465109342526}, {4.29, 0.4019495553018684}, 
  {4.3, 0.4030506664050092}, {4.3100000000000005, 0.4041480034905637}, 
  {4.32, 0.4052415854678089}, {4.33, 0.40633143107427744}, 
  {4.34, 0.40741755886767655}, {4.35, 0.408499987241113}, 
  {4.36, 0.4095787344079113}, {4.37, 0.4106538184219448}, 
  {4.38, 0.4117252571653592}, {4.39, 0.41279306835193663}, 
  {4.4, 0.41385726952806895}, {4.41, 0.4149178780787335}, 
  {4.42, 0.4159749112281847}, {4.43, 0.4170283860445916}, 
  {4.44, 0.41807831941603046}, {4.45, 0.41912472809980483}, 
  {4.46, 0.4201676286764893}, {4.47, 0.42120703758378986}, 
  {4.48, 0.42224297109562914}, {4.49, 0.4232754453363998}, 
  {4.5, 0.4243044762925019}, {4.51, 0.4253300797763345}, 
  {4.52, 0.4263522714783765}, {4.53, 0.42737106692316484}, 
  {4.54, 0.4283864815018317}, {4.55, 0.42939853045497844}, 
  {4.56, 0.4304072288845481}, {4.57, 0.4314125917581918}, 
  {4.58, 0.4324146338953394}, {4.59, 0.43341336998174174}, 
  {4.6, 0.4344088145703673}, {4.609999999999999, 0.4354009820749838}, 
  {4.62, 0.4363898867829553}, {4.63, 0.43737554284671654}, 
  {4.64, 0.43835796428811313}, {4.6499999999999995, 0.43933716500724374}, 
  {4.66, 0.44031315877487676}, {4.67, 0.44128595923670744}, 
  {4.68, 0.44225557992063236}, {4.6899999999999995, 0.4432220342191484}, 
  {4.7, 0.4441853354255426}, {4.71, 0.44514549670701364}, 
  {4.72, 0.4461025311080893}, {4.7299999999999995, 0.44705645156849083}, 
  {4.74, 0.4480072709051567}, {4.75, 0.44895500184085557}, 
  {4.76, 0.44989965697539114}, {4.77, 0.4508412488054113}, 
  {4.78, 0.4517797897232986}, {4.79, 0.45271529201460103}, 
  {4.8, 0.45364776786798877}, {4.81, 0.4545772293714926}, 
  {4.82, 0.455503688506919}, {4.83, 0.45642715717231597}, 
  {4.84, 0.4573476471612147}, {4.85, 0.45826517017184343}, 
  {4.86, 0.45917973783007726}, {4.87, 0.4600913616468951}, 
  {4.88, 0.46100005307462943}, {4.89, 0.46190582344760456}, 
  {4.8999999999999995, 0.46280868404899245}, {4.91, 0.4637086460661124}, 
  {4.92, 0.46460572059526073}, {4.93, 0.46549991868121077}, 
  {4.9399999999999995, 0.4663912512588477}, {4.95, 0.4672797292285815}, 
  {4.96, 0.4681653633810581}, {4.97, 0.46904816447644615}, 
  {4.9799999999999995, 0.4699281431618765}, {4.99, 0.47080531006031623}, 
  {5., 0.47167967569691305}, {5.01, 0.47255125056582314}, 
  {5.02, 0.4734200450714261}, {5.03, 0.4742860695873641}, 
  {5.04, 0.4751493343987421}, {5.05, 0.4760098497566829}, 
  {5.06, 0.476867625878275}, {5.07, 0.47772267287573966}, 
  {5.08, 0.4785750008682136}, {5.09, 0.4794246198946006}, 
  {5.1, 0.4802715399662927}, {5.11, 0.4811157710365941}, 
  {5.12, 0.4819573230271853}, {5.13, 0.4827962058139087}, 
  {5.14, 0.4836324292392725}, {5.1499999999999995, 0.4844660031135608}, 
  {5.16, 0.4852969372025818}, {5.17, 0.48612524125813805}, 
  {5.18, 0.4869509249758097}, {5.1899999999999995, 0.48777399804116006}, 
  {5.2, 0.48859447010287627}, {5.21, 0.4894123508003947}, 
  {5.22, 0.4902276497127694}, {5.2299999999999995, 0.49104037645014453}, 
  {5.24, 0.4918505405516601}, {5.25, 0.4926581515846221}, 
  {5.26, 0.49346321905328483}, {5.27, 0.4942657524669132}, 
  {5.28, 0.4950657613252289}, {5.29, 0.4958632551150496}, 
  {5.3, 0.4966582433072636}, {5.31, 0.49745073538644746}, 
  {5.32, 0.4982407407551483}, {5.33, 0.49902826889801166}, 
  {5.34, 0.4998133292311604}, {5.35, 0.5005959312183053}, 
  {5.36, 0.501376084271576}, {5.37, 0.5021537978345674}, 
  {5.38, 0.5029290813231053}, {5.39, 0.5037019441863739}, 
  {5.3999999999999995, 0.5044723958250956}, {5.41, 0.5052404457193567}, 
  {5.42, 0.5060061032639529}, {5.43, 0.5067693779081412}, 
  {5.4399999999999995, 0.5075302791021792}, {5.45, 0.5082888163353716}, 
  {5.46, 0.5090449990014703}, {5.47, 0.5097988366124708}, 
  {5.4799999999999995, 0.5105503386136099}, {5.49, 0.5112995145318417}, 
  {5.5, 0.5120463738265864}, {5.51, 0.5127909260152514}, 
  {5.52, 0.5135331806055783}, {5.53, 0.5142731471018447}, 
  {5.54, 0.5150108350635483}, {5.55, 0.5157462540355837}, 
  {5.56, 0.5164794135828492}, {5.57, 0.5172103232579932}, 
  {5.58, 0.5179389926800955}, {5.59, 0.5186654314165304}, 
  {5.6, 0.5193896490565706}, {5.61, 0.5201116552760343}, 
  {5.62, 0.5208314596581936}, {5.63, 0.5215490718723075}, 
  {5.64, 0.5222645015732112}, {5.6499999999999995, 0.5229777584397208}, 
  {5.66, 0.5236888521272896}, {5.67, 0.5243977923509586}, 
  {5.68, 0.5251045888272508}, {5.6899999999999995, 0.5258092512092496}, 
  {5.7, 0.5265117892895326}, {5.71, 0.5272122127622065}, 
  {5.72, 0.5279105313939105}, {5.7299999999999995, 0.528606754906539}, 
  {5.74, 0.5293008930797285}, {5.75, 0.5299929556636673}, 
  {5.76, 0.53068295245318}, {5.77, 0.531370893189866}, 
  {5.78, 0.5320567876691698}, {5.79, 0.5327406456593593}, 
  {5.8, 0.5334224769500793}, {5.81, 0.5341022913163087}, 
  {5.82, 0.5347800985775812}, {5.83, 0.5354559085167914}, 
  {5.84, 0.5361297308833635}, {5.85, 0.5368015754686404}, 
  {5.86, 0.5374714520303385}, {5.87, 0.5381393703483539}, 
  {5.88, 0.5388053402015878}, {5.89, 0.539469371324337}, 
  {5.8999999999999995, 0.5401314734272269}, {5.91, 0.5407916562680768}, 
  {5.92, 0.5414499295431341}, {5.93, 0.5421063029652657}, 
  {5.9399999999999995, 0.5427607862205477}, {5.95, 0.5434133889575179}, 
  {5.96, 0.544064120836687}, {5.97, 0.5447129914780433}, 
  {5.9799999999999995, 0.5453600104668652}, {5.99, 0.5460051873861431}, 
  {6., 0.5466485318136023}, {6.01, 0.5472900532143115}, 
  {6.02, 0.5479297611545206}, {6.03, 0.5485676650086546}, 
  {6.04, 0.549203774256739}, {6.05, 0.5498380982247042}, 
  {6.06, 0.550470646367387}, {6.07, 0.5511014279669268}, 
  {6.08, 0.5517304522487052}, {6.09, 0.5523577284789098}, 
  {6.1, 0.5529832658535128}, {6.11, 0.5536070735084451}, 
  {6.12, 0.5542291605203076}, {6.13, 0.5548495359189616}, 
  {6.14, 0.5554682087705913}, {6.1499999999999995, 0.5560851879592121}, 
  {6.16, 0.5567004823907382}, {6.17, 0.5573141008684246}, 
  {6.18, 0.5579260521286784}, {6.1899999999999995, 0.5585363449925751}, 
  {6.2, 0.55914498807131}, {6.21, 0.5597519898628462}, 
  {6.22, 0.5603573589945086}, {6.2299999999999995, 0.5609611038157709}, 
  {6.24, 0.5615632328042182}, {6.25, 0.5621637542398616}, 
  {6.26, 0.5627626763941009}, {6.27, 0.5633600073775682}, 
  {6.28, 0.5639557552864289}, {6.29, 0.564549928187688}, 
  {6.3, 0.5651425340658989}, {6.31, 0.5657335806656363}, 
  {6.32, 0.5663230758345037}, {6.33, 0.5669110272966975}, 
  {6.34, 0.5674974425691062}, {6.35, 0.5680823293500339}, 
  {6.36, 0.5686656949558824}, {6.37, 0.5692475468547684}, 
  {6.38, 0.5698278922857298}, {6.39, 0.5704067383871347}, 
  {6.3999999999999995, 0.5709840923300646}, {6.41, 0.5715599610826416}, 
  {6.42, 0.5721343516045465}, {6.43, 0.5727072707994125}, 
  {6.4399999999999995, 0.5732787252073024}, {6.45, 0.5738487216108865}, 
  {6.46, 0.5744172665569351}, {6.47, 0.5749843665406047}, 
  {6.4799999999999995, 0.5755500278473846}, {6.49, 0.576114256829328}, 
  {6.5, 0.5766770596166566}, {6.51, 0.5772384422818391}, 
  {6.52, 0.5777984109423642}, {6.53, 0.5783569713100292}, 
  {6.54, 0.5789141292661952}, {6.55, 0.5794698905314704}, 
  {6.56, 0.5800242607269865}, {6.57, 0.5805772454076532}, 
  {6.58, 0.5811288498073282}, {6.59, 0.581679079442722}, 
  {6.6, 0.5822279395944179}, {6.61, 0.5827754352031889}, 
  {6.62, 0.583321571487545}, {6.63, 0.5838663532830992}, 
  {6.64, 0.5844097855531345}, {6.65, 0.5849518729777969}, 
  {6.66, 0.585492620399009}, {6.67, 0.5860320322307189}, 
  {6.68, 0.5865701131890546}, {6.6899999999999995, 0.5871068675143647}, 
  {6.7, 0.5876422997472446}, {6.71, 0.5881764137869823}, 
  {6.72, 0.5887092141834955}, {6.7299999999999995, 0.5892407047947472}, 
  {6.74, 0.5897708898293104}, {6.75, 0.5902997730437392}, 
  {6.76, 0.590827358359661}, {6.77, 0.5913536494464324}, 
  {6.78, 0.5918786502649027}, {6.79, 0.5924023642310203}, 
  {6.8, 0.5929247949254659}, {6.81, 0.5934459458374022}, 
  {6.82, 0.5939658205203386}, {6.83, 0.5944844222016172}, 
  {6.84, 0.595001754125974}, {6.85, 0.5955178198388467}, 
  {6.86, 0.5960326220231309}, {6.87, 0.596546164261099}, 
  {6.88, 0.5970584492220041}, {6.89, 0.5975694802465341}, 
  {6.9, 0.5980792599290226}, {6.91, 0.5985877915314859}, 
  {6.92, 0.5990950777797934}, {6.93, 0.5996011214172086}, 
  {6.9399999999999995, 0.600105925269645}, {6.95, 0.600609492040121}, 
  {6.96, 0.6011118245046418}, {6.97, 0.601612925262998}, 
  {6.9799999999999995, 0.6021127969347617}, {6.99, 0.6026114422113551}, 
  {7., 0.6031088634344997}, {7.01, 0.6036050634256753}, 
  {7.02, 0.6041000443869962}, {7.03, 0.6045938093166114}, 
  {7.04, 0.6050863600739831}, {7.05, 0.6055776995476663}, 
  {7.06, 0.6060678299747906}, {7.07, 0.6065567539862968}, 
  {7.08, 0.6070444739518734}, {7.09, 0.6075309921857297}, 
  {7.1, 0.6080163112164882}, {7.11, 0.6085004336200655}, 
  {7.12, 0.6089833614485087}, {7.13, 0.6094650973154785}, 
  {7.14, 0.6099456436688797}, {7.15, 0.6104250029970899}, 
  {7.16, 0.6109031775674794}, {7.17, 0.6113801700789736}, 
  {7.18, 0.6118559827095851}, {7.1899999999999995, 0.6123306184231296}, 
  {7.2, 0.6128040791372769}, {7.21, 0.6132763679602249}, 
  {7.22, 0.6137474869824473}, {7.2299999999999995, 0.6142174391170556}, 
  {7.24, 0.6146862267746656}, {7.25, 0.6151538526141849}, 
  {7.26, 0.6156203192781504}, {7.27, 0.6160856296432939}, 
  {7.28, 0.6165497862079974}, {7.29, 0.6170127921168387}, 
  {7.3, 0.6174746497372325}, {7.31, 0.6179353619754693}, 
  {7.32, 0.6183949319197382}, {7.33, 0.6188533625463606}, 
  {7.34, 0.6193106565278867}, {7.35, 0.6197668172535487}, 
  {7.36, 0.6202218473695211}, {7.37, 0.6206757501554421}, 
  {7.38, 0.6211285289437001}, {7.39, 0.6215801866687798}, 
  {7.4, 0.62203072687862}, {7.41, 0.6224801525777366}, 
  {7.42, 0.622928467098518}, {7.43, 0.6233756742008154}, 
  {7.4399999999999995, 0.6238217769096082}, {7.45, 0.6242667791657368}, 
  {7.46, 0.6247106840737615}, {7.47, 0.625153495637278}, 
  {7.4799999999999995, 0.6255952171813988}, {7.49, 0.6260358526615164}, 
  {7.5, 0.6264754059011466}, {7.51, 0.6269138803863825}, 
  {7.52, 0.6273512805810242}, {7.53, 0.6277876096073669}, 
  {7.54, 0.6282228722411674}, {7.55, 0.6286570718830262}, 
  {7.56, 0.6290902130867835}, {7.57, 0.6295222999033285}, 
  {7.58, 0.6299533361434442}, {7.59, 0.6303833263091292}, 
  {7.6, 0.6308122746249865}, {7.61, 0.6312401858185694}, 
  {7.62, 0.6316670638407231}, {7.63, 0.6320929132034507}, 
  {7.64, 0.6325177382286711}, {7.65, 0.6329415435293413}, 
  {7.66, 0.6333643339467017}, {7.67, 0.6337861135179992}, 
  {7.68, 0.634206887547407}, {7.6899999999999995, 0.6346266600658055}, 
  {7.7, 0.6350454360144795}, {7.71, 0.6354632202710491}, 
  {7.72, 0.6358800175539727}, {7.7299999999999995, 0.6362958325471482}, 
  {7.74, 0.6367106700890872}, {7.75, 0.6371245350346726}, 
  {7.76, 0.6375374322869902}, {7.77, 0.6379493667736824}, 
  {7.78, 0.6383603437243437}, {7.79, 0.6387703674809018}, 
  {7.8, 0.6391794433584437}, {7.81, 0.6395875764574157}, 
  {7.82, 0.6399947708050604}, {7.83, 0.6404010329497396}, 
  {7.84, 0.6408063670442061}, {7.85, 0.6412107774685865}, 
  {7.86, 0.6416142703819787}, {7.87, 0.6420168502627348}, 
  {7.88, 0.6424185221731022}, {7.89, 0.6428192914609099}, 
  {7.9, 0.6432191624371626}, {7.91, 0.6436181399494671}, 
  {7.92, 0.6440162298713403}, {7.93, 0.6444134367720835}, 
  {7.9399999999999995, 0.6448097654429148}, {7.95, 0.6452052208696841}, 
  {7.96, 0.6455998074816307}, {7.97, 0.6459935311740992}, 
  {7.9799999999999995, 0.6463863963981566}, {7.99, 0.6467784074047813}, 
  {8., 0.6471695694017399}, {8.01, 0.6475598873257695}, 
  {8.02, 0.6479493655606348}, {8.030000000000001, 0.6483380085992394}, 
  {8.040000000000001, 0.6487258218039642}, {8.05, 0.6491128087582183}, 
  {8.06, 0.6494989755192364}, {8.07, 0.6498843247609329}, 
  {8.08, 0.6502688622385904}, {8.09, 0.6506525915683596}, 
  {8.1, 0.6510355172722484}, {8.110000000000001, 0.6514176440141455}, 
  {8.120000000000001, 0.6517989760359342}, {8.13, 0.6521795167755045}, 
  {8.14, 0.6525592708130716}, {8.15, 0.6529382424487267}, 
  {8.16, 0.6533164351567393}, {8.17, 0.653693853149889}, 
  {8.18, 0.6540704993058171}, {8.19, 0.6544463798054494}, 
  {8.200000000000001, 0.6548214960130281}, {8.21, 0.6551958521449706}, 
  {8.22, 0.6555694517082884}, {8.23, 0.6559422989375889}, 
  {8.24, 0.6563143966595817}, {8.25, 0.65668574841402}, 
  {8.26, 0.6570563566856436}, {8.27, 0.6574262253925554}, 
  {8.280000000000001, 0.6577953572450497}, {8.290000000000001, 
   0.6581637558010698}, {8.3, 0.6585314239055151}, 
  {8.31, 0.6588983643669053}, {8.32, 0.6592645794116834}, 
  {8.33, 0.6596300719538704}, {8.34, 0.659994845635083}, 
  {8.35, 0.6603589011428994}, {8.360000000000001, 0.6607222425809596}, 
  {8.370000000000001, 0.6610848713535233}, {8.38, 0.6614467901090393}, 
  {8.39, 0.6618080006010132}, {8.4, 0.6621685062564211}, 
  {8.41, 0.6625283079847577}, {8.42, 0.6628874079324305}, 
  {8.43, 0.6632458077001502}, {8.440000000000001, 0.6636035099509172}, 
  {8.450000000000001, 0.6639605171294534}, {8.46, 0.6643168286318542}, 
  {8.47, 0.6646724487436586}, {8.48, 0.6650273758641561}, 
  {8.49, 0.6653816145844758}, {8.5, 0.6657351646499592}, 
  {8.51, 0.6660880272247596}, {8.52, 0.6664402054957463}, 
  {8.53, 0.6667916981386952}, {8.54, 0.6671425076565356}, 
  {8.55, 0.667492636021052}, {8.56, 0.6678420825628564}, 
  {8.57, 0.6681908490718342}, {8.58, 0.6685389363992726}, 
  {8.59, 0.668886345680221}, {8.6, 0.6692330769146793}, 
  {8.61, 0.669579131907085}, {8.62, 0.6699245118361432}, 
  {8.63, 0.670269215508597}, {8.64, 0.6706132459075889}, 
  {8.65, 0.6709566022036597}, {8.66, 0.6712992854882032}, 
  {8.67, 0.6716412955429405}, {8.68, 0.6719826347834896}, 
  {8.69, 0.6723233015218284}, {8.7, 0.6726632984064054}, 
  {8.709999999999999, 0.673002623298089}, {8.72, 0.673341279005399}, 
  {8.73, 0.6736792656010948}, {8.74, 0.674016581629985}, 
  {8.75, 0.674353229929693}, {8.76, 0.6746892095688963}, 
  {8.77, 0.6750245215953328}, {8.78, 0.6753591668093577}, 
  {8.79, 0.6756931444397196}, {8.8, 0.6760264549811836}, 
  {8.81, 0.6763590991758974}, {8.82, 0.6766910775622819}, 
  {8.83, 0.6770223908970365}, {8.84, 0.6773530387581559}, 
  {8.85, 0.6776830224262085}, {8.86, 0.6780123430071399}, 
  {8.87, 0.6783409978670534}, {8.88, 0.6786689899890916}, 
  {8.89, 0.6789963202027138}, {8.9, 0.6793229880713625}, 
  {8.91, 0.6796489937260048}, {8.92, 0.6799743388837669}, 
  {8.93, 0.6802990240394138}, {8.94, 0.6806230493530165}, 
  {8.95, 0.6809464150574058}, {8.959999999999999, 0.6812691232771613}, 
  {8.97, 0.6815911731100641}, {8.98, 0.6819125654583331}, 
  {8.99, 0.68223330276669}, {9., 0.6825533857627306}, 
  {9.01, 0.6828728130349191}, {9.02, 0.6831915859947912}, 
  {9.03, 0.6835097082075663}, {9.04, 0.6838271784945391}, 
  {9.05, 0.6841439980489668}, {9.06, 0.6844601671909913}, 
  {9.07, 0.6847756901406683}, {9.08, 0.6850905643077567}, 
  {9.09, 0.6854047917877324}, {9.1, 0.6857183760148473}, 
  {9.11, 0.6860313160286751}, {9.12, 0.686343613662757}, 
  {9.13, 0.6866552713909186}, {9.14, 0.6869662882236298}, 
  {9.15, 0.6872766676242463}, {9.16, 0.6875864099129103}, 
  {9.17, 0.6878955153806601}, {9.18, 0.6882039900810923}, 
  {9.19, 0.6885118311329279}, {9.2, 0.6888190414465498}, 
  {9.21, 0.6891256234957837}, {9.22, 0.6894315786194056}, 
  {9.23, 0.6897369053040165}, {9.24, 0.6900416105927434}, 
  {9.25, 0.6903456919826567}, {9.26, 0.6906491536356043}, 
  {9.27, 0.6909519949113019}, {9.28, 0.6912542209029198}, 
  {9.29, 0.691555830067955}, {9.3, 0.6918568264809437}, 
  {9.31, 0.6921572096762247}, {9.32, 0.69245698308805}, 
  {9.33, 0.692756149568595}, {9.34, 0.693054708011914}, 
  {9.35, 0.6933526621724013}, {9.36, 0.6936500170268118}, 
  {9.37, 0.693946766841691}, {9.38, 0.6942429183400236}, 
  {9.39, 0.6945384729187936}, {9.4, 0.6948334325570613}, 
  {9.41, 0.6951277987100184}, {9.42, 0.6954215726582333}, 
  {9.43, 0.6957147548673674}, {9.44, 0.6960073510999791}, 
  {9.45, 0.6962993583874777}, {9.46, 0.6965907810954377}, 
  {9.47, 0.6968816224252805}, {9.48, 0.6971718791173771}, 
  {9.49, 0.6974615572835319}, {9.5, 0.6977506584953517}, 
  {9.51, 0.6980391792603768}, {9.52, 0.6983271285425872}, 
  {9.53, 0.6986145040136762}, {9.54, 0.698901304625906}, 
  {9.55, 0.699187534628436}, {9.56, 0.6994731976301409}, 
  {9.57, 0.6997582906624302}, {9.58, 0.7000428166938946}, 
  {9.59, 0.7003267811378464}, {9.6, 0.7006101767765358}, 
  {9.61, 0.700893011118751}, {9.62, 0.7011752855614759}, 
  {9.63, 0.7014569966704585}, {9.64, 0.7017381510231644}, 
  {9.65, 0.7020187457092106}, {9.66, 0.7022987834643573}, 
  {9.67, 0.7025782630080357}, {9.68, 0.7028571936534718}, 
  {9.69, 0.7031355631770566}, {9.7, 0.7034133828710765}, 
  {9.71, 0.7036906492430717}, {9.72, 0.7039673652034253}, 
  {9.73, 0.7042435286566615}, {9.74, 0.7045191443176009}, 
  {9.75, 0.7047942095668986}, {9.76, 0.7050687269074842}, 
  {9.77, 0.7053426953498274}, {9.78, 0.705616120249033}, 
  {9.79, 0.7058889971813187}, {9.8, 0.706161328474991}, 
  {9.81, 0.7064331163419411}, {9.82, 0.7067043615970761}, 
  {9.83, 0.7069750619120896}, {9.84, 0.7072452201973647}, 
  {9.85, 0.7075148405274376}, {9.86, 0.7077839174307883}, 
  {9.87, 0.7080524524208158}, {9.88, 0.7083204514347017}, 
  {9.89, 0.7085879143560305}, {9.9, 0.70885483850725}, 
  {9.91, 0.7091212254017591}, {9.92, 0.709387079346925}, 
  {9.93, 0.7096523967338726}, {9.94, 0.7099171853624284}, 
  {9.95, 0.7101814385969192}, {9.96, 0.7104451654013246}, 
  {9.97, 0.7107083606533706}, {9.98, 0.7109710298245773}, 
  {9.99, 0.7112331717507914}, {10., 0.7114947910886258}, 
  {10.01, 0.7117558874888346}}, {{0.01, 5.095092595657051*^-8}, 
  {0.02, 6.333971386556819*^-8}, {0.03, 7.507279062923071*^-8}, 
  {0.04, -9.09792894490097*^-8}, {0.05, 9.09511548995293*^-8}, 
  {0.060000000000000005, 1.0347975255130304*^-7}, 
  {0.06999999999999999, 1.0398639536727536*^-7}, 
  {0.08, 1.091247584147464*^-7}, {0.09, -4.495043543969794*^-9}, 
  {0.09999999999999999, -1.1469802007347972*^-7}, 
  {0.11, 1.1430423800672631*^-7}, {0.12, 1.1033186227274595*^-7}, 
  {0.13, 1.1493324197938711*^-7}, {0.14, 9.320088045742094*^-8}, 
  {0.15000000000000002, 1.0795531114804247*^-7}, 
  {0.16, -1.5210646901485956*^-7}, {0.17, -6.258613256185595*^-7}, 
  {0.18000000000000002, -6.161151602179066*^-7}, 
  {0.19, -2.864668125549009*^-6}, {0.2, -6.7766766328770296*^-6}, 
  {0.21000000000000002, -0.000012458024401960426}, 
  {0.22, -0.000023097522376788004}, {0.23, -0.00004355823933592641}, 
  {0.24000000000000002, -0.00006608490307447678}, 
  {0.25, -0.00012089927852694825}, {0.26, -0.0001583022518111402}, 
  {0.27, -0.00023809348654558297}, {0.28, -0.00033950353483395024}, 
  {0.29000000000000004, -0.00045530374663806057}, 
  {0.3, -0.0011071528336835405}, {0.31, -0.0008099858158243996}, 
  {0.32, -0.0010602291831569742}, {0.33, -0.001324928303767099}, 
  {0.34, -0.0016406999298589913}, {0.35000000000000003, 
   -0.0020235587604120852}, {0.36000000000000004, -0.0024494089287159767}, 
  {0.37, -0.0029311283655181707}, {0.38, -0.0034772058108854375}, 
  {0.39, -0.0040186675734741484}, {0.4, -0.004663617869408504}, 
  {0.41000000000000003, -0.005396523192729697}, 
  {0.42000000000000004, -0.005789693671941591}, 
  {0.43, -0.0069101125154769055}, {0.44, -0.007643186401778849}, 
  {0.45, -0.008312398337251153}, {0.46, -0.009466554824047744}, 
  {0.47000000000000003, -0.010433335604293078}, 
  {0.48000000000000004, -0.011427556292766398}, 
  {0.49, -0.012285144758820315}, {0.5, -0.013192136275947978}, 
  {0.51, -0.01445092346072922}, {0.51, -0.012838731568883533}, 
  {0.52, -0.014186241006448512}, {0.53, -0.015513117699682992}, 
  {0.54, -0.016817527934661073}, {0.55, -0.01809772543393689}, 
  {0.56, -0.01935204996015552}, {0.5700000000000001, -0.02057892586719881}, 
  {0.5800000000000001, -0.021776860603588667}, {0.59, -0.022944443172679675}, 
  {0.6, -0.024080342553983062}, {0.61, -0.02518330608978303}, 
  {0.62, -0.02625215784102866}, {0.63, -0.02728579691631288}, 
  {0.64, -0.02828319577758083}, {0.65, -0.02924339852605003}, 
  {0.66, -0.03016551917166293}, {0.67, -0.03104873988924297}, 
  {0.68, -0.03189230926437386}, {0.69, -0.03269554053187703}, 
  {0.7, -0.03345780980962379}, {0.71, -0.034178554330281226}, 
  {0.72, -0.03485727067345965}, {0.73, -0.03549351300060122}, 
  {0.74, -0.036086891294826035}, {0.75, -0.0366370696078319}, 
  {0.76, -0.037143764315827214}, {0.77, -0.037606742386365556}, 
  {0.78, -0.038025819657840784}, {0.79, -0.0384008591332935}, 
  {0.8, -0.03873176929008749}, {0.81, -0.039018502406902196}, 
  {0.8200000000000001, -0.03926105290940731}, 
  {0.8300000000000001, -0.039459455735879403}, 
  {0.8400000000000001, -0.03961378472394812}, 
  {0.8500000000000001, -0.03972415101955715}, 
  {0.8600000000000001, -0.039790701509156326}, {0.87, -0.03981361727605665}, 
  {0.88, -0.03979311208180049}, {0.89, -0.039729430873332666}, 
  {0.9, -0.039622848316681544}, {0.91, -0.03947366735779438}, 
  {0.92, -0.03928221781110447}, {0.9299999999999999, -0.039048854976344555}, 
  {0.94, -0.03877395828406174}, {0.95, -0.03845792997023024}, 
  {0.96, -0.03810119378030335}, {0.97, -0.03770419370299307}, 
  {0.98, -0.037267392734014554}, {0.99, -0.03679127166998185}, 
  {1., -0.036276327932599814}, {1.01, -0.03572307442324988}, 
  {1.02, -0.03513203840802019}, {1.03, -0.03450376043319877}, 
  {1.04, -0.03383879327120954}, {1.05, -0.03313770089691786}, 
  {1.06, -0.03240105749422705}, {1.07, -0.031629446492825404}, 
  {1.08, -0.030823459634926706}, {1.0899999999999999, -0.029983696071822632}, 
  {1.1, -0.029110761490015513}, {1.1099999999999999, -0.028205267266702964}, 
  {1.12, -0.027267829654339052}, {1.13, -0.026299068993972972}, 
  {1.1400000000000001, -0.025299608957068037}, {1.15, -0.02427007581545227}, 
  {1.1600000000000001, -0.02321109773904928}, {1.17, -0.022123304121027847}, 
  {1.1800000000000002, -0.02100732492996866}, {1.19, -0.019863790088649573}, 
  {1.2000000000000002, -0.01869332887903753}, {1.21, -0.017496569373044654}, 
  {1.22, -0.01627413788861873}, {1.23, -0.015026658470695542}, 
  {1.24, -0.013754752396571715}, {1.25, -0.012459037705208613}, 
  {1.26, -0.011140128749990763}, {1.27, -0.009798635774451172}, 
  {1.28, -0.008435164510475143}, {1.29, -0.007050315798474449}, 
  {1.3, -0.0056446852290223505}, {1.31, -0.0042188628054728216}, 
  {1.32, -0.002773432627012227}, {1.33, -0.0013089725916546496}, 
  {1.34, 0.0001739458813341771}, {1.35, 0.0016747581100988473}, 
  {1.3599999999999999, 0.0031929063904794913}, {1.37, 0.00472784021839972}, 
  {1.38, 0.006279016494895482}, {1.3900000000000001, 0.007845899714291971}, 
  {1.4, 0.009427962136043971}, {1.4100000000000001, 0.011024683940724696}, 
  {1.42, 0.012635553370705942}, {1.4300000000000002, 0.01426006685599229}, 
  {1.44, 0.015897729125731903}, {1.4500000000000002, 0.01754805330589747}, 
  {1.46, 0.019210561003592672}, {1.47, 0.020884782378525698}, 
  {1.48, 0.022570256202069598}, {1.49, 0.024266529904407245}, 
  {1.5, 0.0259731596102387}, {1.51, 0.02768971016348317}, 
  {1.52, 0.029415755141468863}, {1.53, 0.031150876858986674}, 
  {1.54, 0.03289466636273203}, {1.55, 0.03464672341650409}, 
  {1.56, 0.03640665647762029}, {1.57, 0.038174082664943404}, 
  {1.58, 0.03994862771893107}, {1.59, 0.04172992595412104}, 
  {1.6, 0.04351762020445405}, {1.61, 0.045311361761794344}, 
  {1.62, 0.04711081030796953}, {1.6300000000000001, 0.04891563384090133}, 
  {1.6400000000000001, 0.0507255085948999}, {1.6500000000000001, 
   0.05254011895571531}, {1.6600000000000001, 0.054359157370529716}, 
  {1.67, 0.056182324253329155}, {1.68, 0.05800932788590767}, 
  {1.69, 0.05983988431486723}, {1.7, 0.061673717244890174}, 
  {1.71, 0.06351055792855805}, {1.72, 0.06535014505312423}, 
  {1.73, 0.06719222462435652}, {1.74, 0.06903654984784481}, 
  {1.75, 0.07088288100800146}, {1.76, 0.0727309853449582}, 
  {1.77, 0.07458063692972978}, {1.78, 0.07643161653772017}, 
  {1.79, 0.07828371152095166}, {1.8, 0.08013671567914826}, 
  {1.81, 0.08199042912987053}, {1.82, 0.08384465817805344}, 
  {1.83, 0.08569921518488582}, {1.84, 0.08755391843652177}, 
  {1.85, 0.089408592012554}, {1.86, 0.09126306565456989}, 
  {1.87, 0.09311717463483836}, {1.8800000000000001, 0.09497075962555375}, 
  {1.8900000000000001, 0.09682366656825639}, {1.9000000000000001, 
   0.0986757465442391}, {1.9100000000000001, 0.10052685564552874}, 
  {1.92, 0.10237685484687539}, {1.93, 0.10422560987873458}, 
  {1.94, 0.10607299110148499}, {1.95, 0.10791887338076826}, 
  {1.96, 0.10976313596432914}, {1.97, 0.11160566236027859}, 
  {1.98, 0.11344634021676525}, {1.99, 0.11528506120361866}, 
  {2., 0.11712172089524775}, {2.01, 0.11895621865570107}, 
  {2.02, 0.12078845752545857}, {2.0300000000000002, 0.12261834410988366}, 
  {2.04, 0.12444578847014766}, {2.05, 0.12627070401569535}, 
  {2.06, 0.12809300739885437}, {2.0700000000000003, 0.12991261841198562}, 
  {2.08, 0.13172945988596652}, {2.09, 0.13354345759157063}, 
  {2.1, 0.13535454014262563}, {2.1100000000000003, 0.13716263890157698}, 
  {2.12, 0.13896768788707387}, {2.13, 0.14076962368401505}, 
  {2.14, 0.1425683853557887}, {2.1500000000000004, 0.14436391435858603}, 
  {2.16, 0.14615615445820887}, {2.17, 0.1479450516489936}, 
  {2.1799999999999997, 0.14973055407512692}, {2.19, 0.15151261195403912}, 
  {2.2, 0.1532911775020292}, {2.21, 0.15506620486249603}, 
  {2.2199999999999998, 0.15683765003563108}, {2.23, 0.15860547081114876}, 
  {2.24, 0.16036962670235083}, {2.25, 0.16213007888329567}, 
  {2.26, 0.16388679012709523}, {2.27, 0.16563972474685218}, 
  {2.2800000000000002, 0.16738884853875025}, {2.29, 0.16913412872669215}, 
  {2.3, 0.17087553390953927}, {2.31, 0.1726130340096743}, 
  {2.3200000000000003, 0.17434660022403434}, {2.33, 0.17607620497680077}, 
  {2.34, 0.17780182187372492}, {2.35, 0.1795234256589076}, 
  {2.3600000000000003, 0.18124099217237674}, {2.37, 0.18295449831038935}, 
  {2.38, 0.18466392198684634}, {2.39, 0.18636924209637049}, 
  {2.4000000000000004, 0.18807043847907393}, {2.41, 0.18976749188705955}, 
  {2.42, 0.19146038395217782}, {2.4299999999999997, 0.1931490971550765}, 
  {2.44, 0.19483361479645359}, {2.45, 0.19651392096865775}, 
  {2.46, 0.19819000052905617}, {2.4699999999999998, 0.19986183907531868}, 
  {2.48, 0.20152942292085613}, {2.49, 0.2031927390717882}, 
  {2.5, 0.2048517752056024}, {2.51, 0.206506519650343}, 
  {2.5200000000000005, 0.20815696136512662}, {2.5300000000000002, 
   0.2098030899208203}, {2.54, 0.211444895483952}, 
  {2.55, 0.21308236879817138}, {2.5599999999999996, 0.2147155011697743}, 
  {2.5700000000000003, 0.21634428445232531}, {2.58, 0.21796871103172674}, 
  {2.59, 0.21958877381397138}, {2.5999999999999996, 0.22120446621142664}, 
  {2.6100000000000003, 0.2228157821312673}, {2.62, 0.22442271596368668}, 
  {2.63, 0.22602526257113723}, {2.6399999999999997, 0.22762341727818766}, 
  {2.6500000000000004, 0.22921717586159931}, {2.66, 0.23080653454075042}, 
  {2.67, 0.2323914899693814}, {2.6799999999999997, 0.23397203922626944}, 
  {2.6900000000000004, 0.23554817980769358}, {2.7, 0.23711990962033783}, 
  {2.71, 0.2386872269721412}, {2.7199999999999998, 0.24025013056707065}, 
  {2.7300000000000004, 0.24180861949660598}, {2.74, 0.24336269323454118}, 
  {2.75, 0.24491235162966055}, {2.76, 0.24645759489938068}, 
  {2.7700000000000005, 0.24799842362444657}, {2.7800000000000002, 
   0.24953483874199472}, {2.79, 0.25106684154101855}, 
  {2.8, 0.25259443365496426}, {2.8100000000000005, 0.2541176170569476}, 
  {2.8200000000000003, 0.25563639405440586}, {2.83, 0.257150767282923}, 
  {2.84, 0.25866073970075265}, {2.8499999999999996, 0.26016631458286726}, 
  {2.8600000000000003, 0.26166749551640445}, {2.87, 0.26316428639361916}, 
  {2.88, 0.2646566914072443}, {2.8899999999999997, 0.26614471504478826}, 
  {2.9000000000000004, 0.26762836208147134}, {2.91, 0.26910763757672296}, 
  {2.92, 0.27058254686449046}, {2.9299999999999997, 0.2720530955517676}, 
  {2.9400000000000004, 0.27351928950854537}, {2.95, 0.27498113486388487}, 
  {2.96, 0.2764386379987764}, {2.9699999999999998, 0.2778918055395375}, 
  {2.9800000000000004, 0.2793406443520512}, {2.99, 0.2807851615334736}, 
  {3., 0.28222536440750334}, {3.01, 0.2836612605154625}, 
  {3.0200000000000005, 0.28509285761219055}, {3.0300000000000002, 
   0.2865201636544148}, {3.04, 0.28794318679818603}, 
  {3.05, 0.289361935388476}, {3.0600000000000005, 0.29077641795205833}, 
  {3.0700000000000003, 0.29218664319234683}, {3.08, 0.29359261997788244}, 
  {3.09, 0.29499435733828466}, {3.0999999999999996, 0.2963918644531406}, 
  {3.1100000000000003, 0.2977851506476921}, {3.12, 0.299174225380053}, 
  {3.13, 0.3005590982383213}, {3.1399999999999997, 0.3019397789301243}, 
  {3.1500000000000004, 0.30331627727054983}, {3.16, 0.30468860318259866}, 
  {3.17, 0.30605676668133075}, {3.1799999999999997, 0.3074207778685927}, 
  {3.1900000000000004, 0.30878064692408325}, {3.2, 0.3101363840983224}, 
  {3.21, 0.31148799970175534}, {3.2199999999999998, 0.31283550409904637}, 
  {3.2300000000000004, 0.3141789076998173}, {3.24, 0.3155182209491985}, 
  {3.25, 0.3168534543226484}, {3.26, 0.3181846183129748}, 
  {3.2700000000000005, 0.3195117234286142}, {3.2800000000000002, 
   0.3208347801788883}, {3.29, 0.32215379907049196}, 
  {3.3, 0.32346879059978634}, {3.3100000000000005, 0.3247797652417374}, 
  {3.3200000000000003, 0.3260867334455655}, {3.33, 0.32738970562526015}, 
  {3.34, 0.3286886921530422}, {3.3499999999999996, 0.32998370335197347}, 
  {3.3600000000000003, 0.33127474948908475}, {3.37, 0.3325618407698964}, 
  {3.38, 0.33384498732676327}, {3.3899999999999997, 0.33512419922073633}, 
  {3.4000000000000004, 0.3363994864277437}, {3.41, 0.3376708588324172}, 
  {3.42, 0.3389383262288119}, {3.4299999999999997, 0.34020189831205205}, 
  {3.4400000000000004, 0.34146158466613236}, {3.45, 0.34271739477020835}, 
  {3.46, 0.3439693379846199}, {3.4699999999999998, 0.3452174235507276}, 
  {3.4800000000000004, 0.34646166058531236}, {3.49, 0.3477020580754103}, 
  {3.5, 0.34893862487731214}, {3.51, 0.3501713697083553}, 
  {3.5200000000000005, 0.35140030114850107}, {3.5300000000000002, 
   0.35262542763906984}, {3.54, 0.353846757467116}, 
  {3.55, 0.3550642987805075}, {3.5600000000000005, 0.3562780595757872}, 
  {3.5700000000000003, 0.35748804769525416}, {3.58, 0.3586942708338304}, 
  {3.59, 0.3598967365308359}, {3.5999999999999996, 0.3610954521666859}, 
  {3.6100000000000003, 0.36229042497482167}, {3.62, 0.363481662029041}, 
  {3.63, 0.36466917025181217}, {3.6399999999999997, 0.3658529564053675}, 
  {3.6500000000000004, 0.36703302710648056}, {3.66, 0.36820938881207954}, 
  {3.67, 0.36938204783611295}, {3.6799999999999997, 0.37055101033844023}, 
  {3.6900000000000004, 0.3717162823393759}, {3.7, 0.37287786970303416}, 
  {3.71, 0.3740357781641536}, {3.7199999999999998, 0.3751900133162537}, 
  {3.7300000000000004, 0.37634058061466025}, {3.74, 0.37748748538348054}, 
  {3.75, 0.3786307328317471}, {3.76, 0.3797703280313413}, 
  {3.7700000000000005, 0.3809062759423884}, {3.7800000000000002, 
   0.38203858141287433}, {3.79, 0.3831672491845973}, 
  {3.8, 0.38429228389327863}, {3.8100000000000005, 0.38541369007561194}, 
  {3.8200000000000003, 0.3865314721872598}, {3.83, 0.38764563459624335}, 
  {3.84, 0.3887561815856819}, {3.8499999999999996, 0.38986311737670054}, 
  {3.8600000000000003, 0.3909664461223298}, {3.87, 0.3920661719160473}, 
  {3.88, 0.39316229881377807}, {3.8899999999999997, 0.39425483081226764}, 
  {3.9000000000000004, 0.3953437718843925}, {3.91, 0.39642912597791147}, 
  {3.92, 0.3975108970177551}, {3.9299999999999997, 0.3985890889184863}, 
  {3.9400000000000004, 0.3996637055994392}, {3.95, 0.40073475098215483}, 
  {3.96, 0.40180222900161366}, {3.9699999999999998, 0.40286614362079454}, 
  {3.9800000000000004, 0.4039264988364468}, {3.99, 0.40498329868211314}, 
  {4., 0.40603654725106164}, {4.01, 0.407086248689013}, 
  {4.0200000000000005, 0.4081324072133623}, {4.03, 0.4091750271183672}, 
  {4.04, 0.41021411279535847}, {4.05, 0.41124966871534174}, 
  {4.0600000000000005, 0.41228169946560667}, {4.07, 0.41331020975042065}, 
  {4.08, 0.414335204391044}, {4.09, 0.4153566883471127}, 
  {4.1, 0.4163746667148258}, {4.11, 0.41738914474527755}, 
  {4.12, 0.4184001278478622}, {4.13, 0.41940762160997647}, 
  {4.14, 0.4204116317785114}, {4.15, 0.42141216429795536}, 
  {4.16, 0.4224092252941496}, {4.17, 0.4234028211123264}, 
  {4.18, 0.4243929583058925}, {4.19, 0.4253796436321595}, 
  {4.2, 0.4263628840875002}, {4.21, 0.42734268689418364}, 
  {4.22, 0.42831905952014093}, {4.23, 0.4292920096738646}, 
  {4.24, 0.43026154532589267}, {4.25, 0.43122767471010937}, 
  {4.26, 0.4321904063211459}, {4.2700000000000005, 0.43314974892891733}, 
  {4.28, 0.4341057115816973}, {4.29, 0.4350583036333724}, 
  {4.3, 0.43600753468505893}, {4.3100000000000005, 0.43695341467519544}, 
  {4.32, 0.4378959538241789}, {4.33, 0.4388351626552245}, 
  {4.34, 0.4397710520109772}, {4.35, 0.4407036330262999}, 
  {4.36, 0.44163291719630937}, {4.37, 0.4425589162734056}, 
  {4.38, 0.44348164238138743}, {4.39, 0.44440110793072574}, 
  {4.4, 0.44531732568820814}, {4.41, 0.4462303087507422}, 
  {4.42, 0.4471400705111561}, {4.43, 0.448046624709753}, 
  {4.44, 0.448949985438146}, {4.45, 0.4498501670734374}, 
  {4.46, 0.45074718436870853}, {4.47, 0.4516410523696237}, 
  {4.48, 0.45253178647527825}, {4.49, 0.45341940240757594}, 
  {4.5, 0.45430391620169175}, {4.51, 0.45518534423302626}, 
  {4.52, 0.4560637031731041}, {4.53, 0.4569390100401307}, 
  {4.54, 0.4578112821477731}, {4.55, 0.4586805371158178}, 
  {4.56, 0.45954679289261335}, {4.57, 0.4604100677123011}, 
  {4.58, 0.4612703800992488}, {4.59, 0.46212774888235764}, 
  {4.6, 0.4629821931792968}, {4.609999999999999, 0.46383373236838565}, 
  {4.62, 0.46468238610771984}, {4.63, 0.465528174352702}, 
  {4.64, 0.4663711172714464}, {4.6499999999999995, 0.46721123530879893}, 
  {4.66, 0.4680485491732327}, {4.67, 0.4688830797449377}, 
  {4.68, 0.4697148481878308}, {4.6899999999999995, 0.4705438758931031}, 
  {4.7, 0.4713701844184115}, {4.71, 0.47219379553776974}, 
  {4.72, 0.4730147312153221}, {4.7299999999999995, 0.47383301362886954}, 
  {4.74, 0.4746486650640058}, {4.75, 0.47546170801919985}, 
  {4.76, 0.47627216510193904}, {4.77, 0.47708005908828355}, 
  {4.78, 0.4778854128679413}, {4.79, 0.478688249447778}, 
  {4.8, 0.4794885919261205}, {4.81, 0.4802864634948989}, 
  {4.82, 0.4810818874488838}, {4.83, 0.48187488714082605}, 
  {4.84, 0.48266548593381486}, {4.85, 0.4834537072989278}, 
  {4.86, 0.4842395746747883}, {4.87, 0.48502311158406286}, 
  {4.88, 0.48580434147751816}, {4.89, 0.48658328785526805}, 
  {4.8999999999999995, 0.48735997414679844}, {4.91, 0.488134423778412}, 
  {4.92, 0.48890666010331074}, {4.93, 0.48967670645401284}, 
  {4.9399999999999995, 0.4904445860274791}, {4.95, 0.4912103219595352}, 
  {4.96, 0.49197393728447025}, {4.97, 0.4927354549084981}, 
  {4.9799999999999995, 0.4934948976042932}, {4.99, 0.49425228803993093}, 
  {5., 0.4950076486411845}, {5.01, 0.4957610017752714}, 
  {5.02, 0.49651236951042677}, {5.03, 0.497261773805846}, 
  {5.04, 0.49800923637991446}, {5.05, 0.4987547787225566}, 
  {5.06, 0.4994984220880525}, {5.07, 0.5002401874730538}, 
  {5.08, 0.5009800956771926}, {5.09, 0.5017181671053663}, 
  {5.1, 0.5024544220159868}, {5.11, 0.5031888802783158}, 
  {5.12, 0.5039215614865356}, {5.13, 0.5046524849416301}, 
  {5.14, 0.505381669551582}, {5.1499999999999995, 0.5061091339016883}, 
  {5.16, 0.506834896291565}, {5.17, 0.5075589746075053}, 
  {5.18, 0.5082813863022437}, {5.1899999999999995, 0.5090021485713123}, 
  {5.2, 0.5097212781944194}, {5.21, 0.5104387914434767}, 
  {5.22, 0.5111547043271543}, {5.2299999999999995, 0.5118690323350847}, 
  {5.24, 0.5125817906210557}, {5.25, 0.5132929937699089}, 
  {5.26, 0.5140026560802653}, {5.27, 0.5147107913562934}, 
  {5.28, 0.515417412928997}, {5.29, 0.5161225336381108}, 
  {5.3, 0.5168261659561892}, {5.31, 0.5175283217667754}, 
  {5.32, 0.5182290126776081}, {5.33, 0.5189282495707346}, 
  {5.34, 0.5196260430903124}, {5.35, 0.5203224031957348}, 
  {5.36, 0.5210173395066988}, {5.37, 0.5217108610029015}, 
  {5.38, 0.522402976396819}, {5.39, 0.5230936936590638}, 
  {5.3999999999999995, 0.5237830204957561}, {5.41, 0.5244709639650011}, 
  {5.42, 0.5251575306602092}, {5.43, 0.5258427267082197}, 
  {5.4399999999999995, 0.5265265578319429}, {5.45, 0.5272090290400229}, 
  {5.46, 0.5278901450868716}, {5.47, 0.5285699101181649}, 
  {5.4799999999999995, 0.5292483277719384}, {5.49, 0.5299254012898018}, 
  {5.5, 0.5306011333893252}, {5.51, 0.531275526381819}, 
  {5.52, 0.5319485820542695}, {5.53, 0.5326203016896898}, 
  {5.54, 0.5332906861934816}, {5.55, 0.5339597360029416}, 
  {5.56, 0.5346274511258002}, {5.57, 0.5352938310477384}, 
  {5.58, 0.5359588748875126}, {5.59, 0.5366225814002519}, 
  {5.6, 0.5372849489252189}, {5.61, 0.5379459751649733}, 
  {5.62, 0.5386056577835348}, {5.63, 0.5392639938220896}, 
  {5.64, 0.5399209799713276}, {5.6499999999999995, 0.540576612664097}, 
  {5.66, 0.5412308877887995}, {5.67, 0.5418838011505613}, 
  {5.68, 0.542535348007732}, {5.6899999999999995, 0.5431855233815668}, 
  {5.7, 0.543834321982331}, {5.71, 0.5444817382274323}, 
  {5.72, 0.5451277660981759}, {5.7299999999999995, 0.5457723995626793}, 
  {5.74, 0.5464156322880172}, {5.75, 0.5470574574211469}, 
  {5.76, 0.5476978682330582}, {5.77, 0.5483368574689393}, 
  {5.78, 0.5489744179094487}, {5.79, 0.5496105421295852}, 
  {5.8, 0.5502452223003047}, {5.81, 0.5508784506749862}, 
  {5.82, 0.5515102191664027}, {5.83, 0.5521405197330296}, 
  {5.84, 0.552769344082094}, {5.85, 0.5533966839934692}, 
  {5.86, 0.5540225309241578}, {5.87, 0.5546468764458723}, 
  {5.88, 0.555269711893402}, {5.89, 0.555891028705787}, 
  {5.8999999999999995, 0.5565108184551946}, {5.91, 0.5571290723091806}, 
  {5.92, 0.5577457816327751}, {5.93, 0.5583609378938945}, 
  {5.9399999999999995, 0.558974532498496}, {5.95, 0.5595865569762282}, 
  {5.96, 0.5601970026541494}, {5.97, 0.5608058613768208}, 
  {5.9799999999999995, 0.5614131249078582}, {5.99, 0.5620187847498528}, 
  {6., 0.5626228331411767}, {6.01, 0.563225262018932}, 
  {6.02, 0.5638260636117138}, {6.03, 0.5644252304564361}, 
  {6.04, 0.5650227551077478}, {6.05, 0.5656186302453534}, 
  {6.06, 0.5662128487956579}, {6.07, 0.566805404115712}, 
  {6.08, 0.5673962895800742}, {6.09, 0.5679854988336501}, 
  {6.1, 0.5685730258790045}, {6.11, 0.5691588647653134}, 
  {6.12, 0.5697430101008649}, {6.13, 0.5703254567215481}, 
  {6.14, 0.57090619953442}, {6.1499999999999995, 0.5714852338583114}, 
  {6.16, 0.5720625556959931}, {6.17, 0.5726381609229065}, 
  {6.18, 0.5732120459183534}, {6.1899999999999995, 0.5737842073749562}, 
  {6.2, 0.5743546423295811}, {6.21, 0.5749233484107208}, 
  {6.22, 0.5754903231963908}, {6.2299999999999995, 0.5760555651254435}, 
  {6.24, 0.5766190725785236}, {6.25, 0.5771808446975228}, 
  {6.26, 0.5777408807693973}, {6.27, 0.578299180558588}, 
  {6.28, 0.5788557444093385}, {6.29, 0.5794105727509304}, 
  {6.3, 0.5799636665337857}, {6.31, 0.5805150274568405}, 
  {6.32, 0.5810646570066638}, {6.33, 0.581612557738481}, 
  {6.34, 0.5821587324235225}, {6.35, 0.5827031837725372}, 
  {6.36, 0.5832459157636549}, {6.37, 0.5837869319734637}, 
  {6.38, 0.5843262370858611}, {6.39, 0.5848638356605989}, 
  {6.3999999999999995, 0.5853997330868879}, {6.41, 0.5859339350918162}, 
  {6.42, 0.5864664477867336}, {6.43, 0.5869972771242828}, 
  {6.4399999999999995, 0.5875264305404926}, {6.45, 0.5880539153176869}, 
  {6.46, 0.5885797387627463}, {6.47, 0.5891039090865888}, 
  {6.4799999999999995, 0.589626434969432}, {6.49, 0.5901473250396521}, 
  {6.5, 0.5906665887487179}, {6.51, 0.591184235379842}, 
  {6.52, 0.5917002748083178}, {6.53, 0.5922147178571322}, 
  {6.54, 0.5927275747535532}, {6.55, 0.5932388564997382}, 
  {6.56, 0.5937485745917002}, {6.57, 0.5942567403535577}, 
  {6.58, 0.5947633657406186}, {6.59, 0.5952684630728982}, 
  {6.6, 0.5957720447386237}, {6.61, 0.5962741236116926}, 
  {6.62, 0.5967747123968365}, {6.63, 0.5972738244563516}, 
  {6.64, 0.597771473638204}, {6.65, 0.5982676732337495}, 
  {6.66, 0.5987624373719882}, {6.67, 0.5992557798090274}, 
  {6.68, 0.599747715092235}, {6.6899999999999995, 0.6002382573260547}, 
  {6.7, 0.6007274213607161}, {6.71, 0.6012152222956502}, 
  {6.72, 0.601701673856951}, {6.7299999999999995, 0.6021867924409889}, 
  {6.74, 0.6026705915737693}, {6.75, 0.6031530874315649}, 
  {6.76, 0.6036342944298667}, {6.77, 0.6041142288704577}, 
  {6.78, 0.6045929047941172}, {6.79, 0.6050703380878986}, 
  {6.8, 0.6055465439167165}, {6.81, 0.606021537550987}, 
  {6.82, 0.6064953338263877}, {6.83, 0.6069679480133345}, 
  {6.84, 0.6074393958278961}, {6.85, 0.6079096917801508}, 
  {6.86, 0.6083788506402925}, {6.87, 0.6088468872112571}, 
  {6.88, 0.6093138168253063}, {6.89, 0.6097796530521009}, 
  {6.9, 0.6102444113112142}, {6.91, 0.6107081049140106}, 
  {6.92, 0.611170748648874}, {6.93, 0.6116323558144359}, 
  {6.9399999999999995, 0.6120929401695321}, {6.95, 0.6125525155148352}, 
  {6.96, 0.6130110948070069}, {6.97, 0.6134686904297268}, 
  {6.9799999999999995, 0.6139253161964007}, {6.99, 0.6143809832283296}, 
  {7., 0.614835705015139}, {7.01, 0.6152894918741367}, 
  {7.02, 0.6157423568001832}, {7.03, 0.6161943090701243}, 
  {7.04, 0.6166453618279775}, {7.05, 0.6170955241104821}, 
  {7.06, 0.6175448067697289}, {7.07, 0.6179932194609137}, 
  {7.08, 0.6184407713080873}, {7.09, 0.6188874715116981}, 
  {7.1, 0.6193333290721057}, {7.11, 0.6197783519528457}, 
  {7.12, 0.6202225483320944}, {7.13, 0.6206659256422427}, 
  {7.14, 0.6211084914575622}, {7.15, 0.6215502517552522}, 
  {7.16, 0.6219912135529739}, {7.17, 0.6224313819657254}, 
  {7.18, 0.6228707635127648}, {7.1899999999999995, 0.6233093617483974}, 
  {7.2, 0.6237471835156612}, {7.21, 0.6241842308263585}, 
  {7.22, 0.6246205088173156}, {7.2299999999999995, 0.6250560198895982}, 
  {7.24, 0.625490767917654}, {7.25, 0.6259247558191419}, 
  {7.26, 0.6263579844307969}, {7.27, 0.6267904563792399}, 
  {7.28, 0.6272221729595913}, {7.29, 0.6276531339608482}, 
  {7.3, 0.6280833417185931}, {7.31, 0.6285127949377056}, 
  {7.32, 0.6289414940183633}, {7.33, 0.6293694380001398}, 
  {7.34, 0.6297966266138246}, {7.35, 0.6302230565488571}, 
  {7.36, 0.6306487284236937}, {7.37, 0.6310736389714293}, 
  {7.38, 0.6314977849688148}, {7.39, 0.6319211663649185}, 
  {7.4, 0.632343775992922}, {7.41, 0.6327656140056206}, 
  {7.42, 0.6331866753462236}, {7.43, 0.6336069559984026}, 
  {7.4399999999999995, 0.6340264521058998}, {7.45, 0.6344451583208865}, 
  {7.46, 0.6348630712163867}, {7.47, 0.6352801837711013}, 
  {7.4799999999999995, 0.6356964941733168}, {7.49, 0.6361119931389112}, 
  {7.5, 0.6365266779757803}, {7.51, 0.6369405415898655}, 
  {7.52, 0.6373535785533022}, {7.53, 0.6377657831908436}, 
  {7.54, 0.63817714790639}, {7.55, 0.6385876680724323}, 
  {7.56, 0.6389973364712205}, {7.57, 0.6394061464525294}, 
  {7.58, 0.6398140929231886}, {7.59, 0.6402211681124754}, 
  {7.6, 0.6406273662287276}, {7.61, 0.6410326793120475}, 
  {7.62, 0.6414371017162921}, {7.63, 0.6418406285520177}, 
  {7.64, 0.6422432511026273}, {7.65, 0.6426449642312946}, 
  {7.66, 0.6430457609531004}, {7.67, 0.6434456357965246}, 
  {7.68, 0.6438445821841015}, {7.6899999999999995, 0.6442425949062454}, 
  {7.7, 0.6446396682731574}, {7.71, 0.6450357955036452}, 
  {7.72, 0.6454309721302707}, {7.7299999999999995, 0.6458251927397214}, 
  {7.74, 0.6462184528936632}, {7.75, 0.6466107477317564}, 
  {7.76, 0.6470020729320822}, {7.77, 0.647392423445126}, 
  {7.78, 0.6477817963168491}, {7.79, 0.6481701882730704}, 
  {7.8, 0.6485575950937346}, {7.81, 0.6489440136065241}, 
  {7.82, 0.6493294425890781}, {7.83, 0.6497138794802595}, 
  {7.84, 0.6500973210931988}, {7.85, 0.6504797680099728}, 
  {7.86, 0.6508612179022748}, {7.87, 0.6512416698969901}, 
  {7.88, 0.6516211242415011}, {7.89, 0.6519995802955236}, 
  {7.9, 0.6523770401836373}, {7.91, 0.6527535037021153}, 
  {7.92, 0.6531289727427065}, {7.93, 0.6535034487897065}, 
  {7.9399999999999995, 0.6538769337057602}, {7.95, 0.6542494324967265}, 
  {7.96, 0.6546209460939281}, {7.97, 0.6549914788629394}, 
  {7.9799999999999995, 0.6553610354021657}, {7.99, 0.655729619145859}, 
  {8., 0.6560972380975727}, {8.01, 0.6564638942945749}, 
  {8.02, 0.656829596060561}, {8.030000000000001, 0.6571943508170079}, 
  {8.040000000000001, 0.657558160048211}, {8.05, 0.6579210386553314}, 
  {8.06, 0.6582829873950686}, {8.07, 0.6586440204409882}, 
  {8.08, 0.6590041427407414}, {8.09, 0.6593633660522755}, 
  {8.1, 0.6597216969821602}, {8.110000000000001, 0.6600791467353702}, 
  {8.120000000000001, 0.660435727040749}, {8.13, 0.6607914456690196}, 
  {8.14, 0.6611463172303047}, {8.15, 0.6615003502811305}, 
  {8.16, 0.6618535586167127}, {8.17, 0.6622059514047578}, 
  {8.18, 0.6625575460493565}, {8.19, 0.6629083468869794}, 
  {8.200000000000001, 0.663258376182057}, {8.21, 0.663607642869465}, 
  {8.22, 0.6639561600750312}, {8.23, 0.6643039410701022}, 
  {8.24, 0.6646509989514016}, {8.25, 0.6649973522871733}, 
  {8.26, 0.6653430113801733}, {8.27, 0.6656879911897704}, 
  {8.280000000000001, 0.666032305569388}, {8.290000000000001, 
   0.6663759703515097}, {8.3, 0.6667189990985207}, 
  {8.31, 0.6670614045578986}, {8.32, 0.6674032037262805}, 
  {8.33, 0.6677444113302045}, {8.34, 0.6680850382545032}, 
  {8.35, 0.6684251055703498}, {8.360000000000001, 0.6687646196805872}, 
  {8.370000000000001, 0.6691036003176123}, {8.38, 0.6694420582498424}, 
  {8.39, 0.6697800109977834}, {8.4, 0.6701174662448466}, 
  {8.41, 0.6704544399981387}, {8.42, 0.670790946285706}, 
  {8.43, 0.6711269985535182}, {8.440000000000001, 0.671462606813293}, 
  {8.450000000000001, 0.6717977831140161}, {8.46, 0.6721325403777882}, 
  {8.47, 0.6724668842507526}, {8.48, 0.672800837433897}, 
  {8.49, 0.6731343978317454}, {8.5, 0.6734675825573504}, 
  {8.51, 0.6738004000508226}, {8.52, 0.6741328537464142}, 
  {8.53, 0.6744649574393407}, {8.54, 0.6747967170085758}, 
  {8.55, 0.6751281332690269}, {8.56, 0.6754592215875164}, 
  {8.57, 0.6757899816147983}, {8.58, 0.676120423246175}, 
  {8.59, 0.6764505440369248}, {8.6, 0.6767803521361202}, 
  {8.61, 0.6771098478930071}, {8.62, 0.6774390348000452}, 
  {8.63, 0.6777679104125127}, {8.64, 0.6780964804347605}, 
  {8.65, 0.6784247392788529}, {8.66, 0.6787526870612055}, 
  {8.67, 0.6790803228504956}, {8.68, 0.679407641175203}, 
  {8.69, 0.6797346388921142}, {8.7, 0.6800613080849871}, 
  {8.709999999999999, 0.680387650267221}, {8.72, 0.6807136542629451}, 
  {8.73, 0.6810393108753487}, {8.74, 0.6813646154478192}, 
  {8.75, 0.6816895557567477}, {8.76, 0.6820141263306141}, 
  {8.77, 0.6823383070295677}, {8.78, 0.6826620927313343}, 
  {8.79, 0.6829854674870148}, {8.8, 0.6833084216341376}, 
  {8.81, 0.6836309388745576}, {8.82, 0.6839530010474846}, 
  {8.83, 0.6842745926696807}, {8.84, 0.6845957012847066}, 
  {8.85, 0.6849163033766672}, {8.86, 0.6852363812504336}, 
  {8.87, 0.6855559202376753}, {8.88, 0.6858748939121142}, 
  {8.89, 0.6861932834144682}, {8.9, 0.6865110695362091}, 
  {8.91, 0.6868282307405025}, {8.92, 0.6871447444427758}, 
  {8.93, 0.6874605799093843}, {8.94, 0.6877757210750133}, 
  {8.95, 0.688090139767155}, {8.959999999999999, 0.6884038127027452}, 
  {8.97, 0.6887167149689049}, {8.98, 0.6890288244467229}, 
  {8.99, 0.6893401090055704}, {9., 0.6896505418699235}, 
  {9.01, 0.6899601004552096}, {9.02, 0.6902687584515661}, 
  {9.03, 0.6905764881521463}, {9.04, 0.6908832567278296}, 
  {9.05, 0.6911890460178256}, {9.06, 0.6914938278496265}, 
  {9.07, 0.6917975666001439}, {9.08, 0.692100245738402}, 
  {9.09, 0.692401829874143}, {9.1, 0.6927022975869477}, 
  {9.11, 0.6930016239639372}, {9.12, 0.6932997785042971}, 
  {9.13, 0.6935967404861003}, {9.14, 0.6938924824353307}, 
  {9.15, 0.6941869775764644}, {9.16, 0.6944802049547434}, 
  {9.17, 0.6947721443139017}, {9.18, 0.6950627625919878}, 
  {9.19, 0.6953520467504859}, {9.2, 0.6956399795599282}, 
  {9.21, 0.6959265291225165}, {9.22, 0.6962116791401058}, 
  {9.23, 0.6964954184368253}, {9.24, 0.696777724660933}, 
  {9.25, 0.6970585896633565}, {9.26, 0.6973379857372493}, 
  {9.27, 0.6976159098558128}, {9.28, 0.6978923419956118}, 
  {9.29, 0.6981672758702189}, {9.3, 0.6984406965784729}, 
  {9.31, 0.6987126101739705}, {9.32, 0.6989830010570586}, 
  {9.33, 0.6992518580518663}, {9.34, 0.6995191853493452}, 
  {9.35, 0.6997849815525115}, {9.36, 0.700049233622849}, 
  {9.37, 0.7003119648434222}, {9.38, 0.7005731738172472}, 
  {9.39, 0.7008328563533723}, {9.4, 0.7010910171084106}, 
  {9.41, 0.701347678899765}, {9.42, 0.701602844055742}, 
  {9.43, 0.701856529340148}, {9.44, 0.7021087403409183}, 
  {9.45, 0.7023595133796334}, {9.46, 0.7026088484562933}, 
  {9.47, 0.7028567716479301}, {9.48, 0.7031033113598824}, 
  {9.49, 0.703348490409553}, {9.5, 0.7035923297517002}, 
  {9.51, 0.7038348661735654}, {9.52, 0.7040761173702776}, 
  {9.53, 0.7043161331675947}, {9.54, 0.7045549405738711}, 
  {9.55, 0.7047925777733326}, {9.56, 0.7050290745683014}, 
  {9.57, 0.7052644854411483}, {9.58, 0.7054988495074213}, 
  {9.59, 0.7057321909815073}, {9.6, 0.7059645890258253}, 
  {9.61, 0.706196075771004}, {9.62, 0.7064266954548657}, 
  {9.63, 0.7066565086133778}, {9.64, 0.706885555293411}, 
  {9.65, 0.7071138992905617}, {9.66, 0.7073416085913777}, 
  {9.67, 0.7075687162578106}, {9.68, 0.707795285154134}, 
  {9.69, 0.7080213874578476}, {9.7, 0.7082470757886767}, 
  {9.71, 0.7084724064916372}, {9.72, 0.7086974512785673}, 
  {9.73, 0.7089222678914666}, {9.74, 0.7091469326987863}, 
  {9.75, 0.7093714913353324}, {9.76, 0.7095960220322013}, 
  {9.77, 0.7098205983638763}, {9.78, 0.7100452519953251}, 
  {9.79, 0.7102700844407082}, {9.8, 0.7104951534420252}, 
  {9.81, 0.7107205148786306}, {9.82, 0.7109462404623628}, 
  {9.83, 0.7111724046990275}, {9.84, 0.7113990476354957}, 
  {9.85, 0.7116262661293149}, {9.86, 0.7118540992960334}, 
  {9.87, 0.7120826253667474}, {9.88, 0.7123118983581662}, 
  {9.89, 0.7125419722869992}, {9.9, 0.7127729207277298}, 
  {9.91, 0.7130047902464867}, {9.92, 0.7132376451045275}, 
  {9.93, 0.7134715281426907}, {9.94, 0.7137065250426531}, 
  {9.95, 0.7139426432549953}, {9.96, 0.7141799433156848}, 
  {9.97, 0.7144184969365597}, {9.98, 0.7146583320572972}, 
  {9.99, 0.7148994700983167}, {10., 0.7151419641450047}, 
  {10.01, 0.7153858644887805}}, {{0.01, -3.0350391745762237*^-8}, 
  {0.02, -4.112397744178829*^-8}, {0.03, 5.081672800014273*^-8}, 
  {0.04, 5.927544445102993*^-8}, {0.05, -6.409168264291218*^-8}, 
  {0.060000000000000005, -7.066576567317311*^-8}, 
  {0.06999999999999999, -7.676898399857524*^-8}, 
  {0.08, 7.783409101457263*^-8}, {0.09, 8.169563751931676*^-8}, 
  {0.09999999999999999, -8.472146953228214*^-8}, 
  {0.11, 9.11987892258265*^-8}, {0.12, -8.931464434380949*^-8}, 
  {0.13, -9.242328622048989*^-8}, {0.14, 9.604841062489815*^-8}, 
  {0.15000000000000002, -9.730619833673888*^-8}, 
  {0.16, -9.786143196641642*^-8}, {0.17, -9.803533942413292*^-8}, 
  {0.18000000000000002, -9.67305951165239*^-8}, 
  {0.19, -9.424530114071466*^-8}, {0.2, -8.018824633236072*^-8}, 
  {0.21000000000000002, 1.667719837765419*^-7}, {0.22, 8.938315480235*^-8}, 
  {0.23, 1.379120303331688*^-7}, {0.24000000000000002, 
   3.553758669094512*^-7}, {0.25, 7.300929460275201*^-7}, 
  {0.26, 1.3356700548420644*^-6}, {0.27, 2.2877798571332836*^-6}, 
  {0.28, 3.694719189647703*^-6}, {0.29000000000000004, 
   5.720968345419385*^-6}, {0.3, 8.622679867224455*^-6}, 
  {0.31, 0.00001274673484188573}, {0.32, 0.000018323959775337464}, 
  {0.33, 0.000025426502825894207}, {0.34, 0.00003501096929518059}, 
  {0.35000000000000003, 0.000046961980596398975}, 
  {0.36000000000000004, 0.00006198635537992366}, 
  {0.37, 0.00008097154494668478}, {0.38, 0.00010436849008408308}, 
  {0.39, 0.0001326052820661247}, {0.4, 0.00016674147216200354}, 
  {0.41000000000000003, 0.0002066295596826065}, 
  {0.42000000000000004, 0.0002526779593782651}, 
  {0.43, 0.00030888482250041136}, {0.44, 0.00037234561973111403}, 
  {0.45, 0.0004440827614025073}, {0.46, 0.000527158411609137}, 
  {0.47000000000000003, 0.0006206558686991664}, 
  {0.48000000000000004, 0.0007250251338452317}, 
  {0.49, 0.0009709931733216091}, {0.5, 0.0009730088361025427}, 
  {0.51, 0.0011198479014789126}, {0.51, 0.0012289956516332693}, 
  {0.52, 0.0013728106707987095}, {0.53, 0.0015324067259733904}, 
  {0.54, 0.0017086532364005878}, {0.55, 0.0019023490881311242}, 
  {0.56, 0.002114225944796673}, {0.5700000000000001, 0.002344951434665216}, 
  {0.5800000000000001, 0.002595132217820668}, {0.59, 0.0028653169372105493}, 
  {0.6, 0.003155999057211531}, {0.61, 0.003467619593266408}, 
  {0.62, 0.003800569736054685}, {0.63, 0.00415519337357002}, 
  {0.64, 0.004531789514386056}, {0.65, 0.0049306146153094135}, 
  {0.66, 0.00535188481653113}, {0.67, 0.00579577808730678}, 
  {0.68, 0.006262436285112726}, {0.69, 0.0067519671311448174}, 
  {0.7, 0.007264446104954937}, {0.71, 0.007799918260936618}, 
  {0.72, 0.008358399969298325}, {0.73, 0.00893988058409582}, 
  {0.74, 0.0095443240408156}, {0.75, 0.01017167038593887}, 
  {0.76, 0.010821837240837462}, {0.77, 0.011494721202303637}, 
  {0.78, 0.012190199181927234}, {0.79, 0.012908129686492742}, 
  {0.8, 0.013648354041489499}, {0.81, 0.014410697559778614}, 
  {0.8200000000000001, 0.015194970657393137}, 
  {0.8300000000000001, 0.016000969918392314}, 
  {0.8400000000000001, 0.01682847911064028}, {0.8500000000000001, 
   0.017677270154311527}, {0.8600000000000001, 0.018547104044881836}, 
  {0.87, 0.01943773173230641}, {0.88, 0.020348894958037607}, 
  {0.89, 0.02128032705147802}, {0.9, 0.02223175368742464}, 
  {0.91, 0.023202893606005123}, {0.92, 0.0241934592965634}, 
  {0.9299999999999999, 0.02520315764690516}, {0.94, 0.026231690559265473}, 
  {0.95, 0.027278755534332993}, {0.96, 0.028344046224592037}, 
  {0.97, 0.029427252958245265}, {0.98, 0.03052806323489032}, 
  {0.99, 0.0316461621941368}, {1., 0.032781233058259265}, 
  {1.01, 0.03393295754999108}, {1.02, 0.03510101628649794}, 
  {1.03, 0.036285089150537936}, {1.04, 0.03748485563980619}, 
  {1.05, 0.038699995195383904}, {1.06, 0.03993018751022511}, 
  {1.07, 0.04117511281855157}, {1.08, 0.0424344521670024}, 
  {1.0899999999999999, 0.04370788766837757}, {1.1, 0.04499510273873551}, 
  {1.1099999999999999, 0.04629578231863468}, {1.12, 0.04760961307924493}, 
  {1.13, 0.04893628361402559}, {1.1400000000000001, 0.05027548461667438}, 
  {1.15, 0.051626909045984215}, {1.1600000000000001, 0.05299025227824602}, 
  {1.17, 0.05436521224782262}, {1.1800000000000002, 0.05575148957644067}, 
  {1.19, 0.05714878769181571}, {1.2000000000000002, 0.05855681293609295}, 
  {1.21, 0.059975274664685115}, {1.22, 0.06140388533594961}, 
  {1.23, 0.06284236059222287}, {1.24, 0.06429041933266454}, 
  {1.25, 0.06574778377834131}, {1.26, 0.06721417952997796}, 
  {1.27, 0.0686893356187993}, {1.28, 0.07017298455082321}, 
  {1.29, 0.07166486234500294}, {1.3, 0.07316470856555853}, 
  {1.31, 0.07467226634884572}, {1.32, 0.07618728242509586}, 
  {1.33, 0.07770950713531864}, {1.34, 0.07923869444369133}, 
  {1.35, 0.08077460194570286}, {1.3599999999999999, 0.08231699087231192}, 
  {1.37, 0.08386562609042855}, {1.38, 0.08542027609989784}, 
  {1.3900000000000001, 0.08698071302728902}, {1.4, 0.08854671261664904}, 
  {1.4100000000000001, 0.09011805421749144}, {1.42, 0.09169452077018471}, 
  {1.4300000000000002, 0.09327589878895969}, {1.44, 0.09486197834268814}, 
  {1.4500000000000002, 0.09645255303363513}, {1.46, 0.0980474199743597}, 
  {1.47, 0.0996463797628474}, {1.48, 0.10124923645613607}, 
  {1.49, 0.10285579754247122}, {1.5, 0.10446587391217615}, 
  {1.51, 0.10607927982735973}, {1.52, 0.10769583289057409}, 
  {1.53, 0.10931535401249827}, {1.54, 0.11093766737883289}, 
  {1.55, 0.11256260041640659}, {1.56, 0.11418998375867152}, 
  {1.57, 0.1158196512106144}, {1.58, 0.11745143971319742}, 
  {1.59, 0.11908518930740004}, {1.6, 0.12072074309791193}, 
  {1.61, 0.12235794721655653}, {1.62, 0.1239966507855322}, 
  {1.6300000000000001, 0.12563670588050876}, {1.6400000000000001, 
   0.12727796749353595}, {1.6500000000000001, 0.12892029349604517}, 
  {1.6600000000000001, 0.13056354460177444}, {1.67, 0.13220758432967264}, 
  {1.68, 0.13385227896701948}, {1.69, 0.13549749753255078}, 
  {1.7, 0.13714311173974456}, {1.71, 0.13878899596033922}, 
  {1.72, 0.1404350271879655}, {1.73, 0.1420810850020538}, 
  {1.74, 0.14372705153201876}, {1.75, 0.14537281142160982}, 
  {1.76, 0.14701825179362538}, {1.77, 0.14866326221490825}, 
  {1.78, 0.15030773466159647}, {1.79, 0.15195156348480696}, 
  {1.8, 0.15359464537647957}, {1.81, 0.1552368793357498}, 
  {1.82, 0.15687816663549756}, {1.83, 0.15851841078937054}, 
  {1.84, 0.16015751751907725}, {1.85, 0.1617953947220596}, 
  {1.86, 0.163431952439545}, {1.87, 0.16506710282494189}, 
  {1.8800000000000001, 0.16670076011255647}, {1.8900000000000001, 
   0.16833284058673542}, {1.9000000000000001, 0.1699632625512845}, 
  {1.9100000000000001, 0.17159194629933258}, {1.92, 0.1732188140834133}, 
  {1.93, 0.17484379008605763}, {1.94, 0.17646680039056167}, 
  {1.95, 0.17808777295217573}, {1.96, 0.17970663756961702}, 
  {1.97, 0.1813233258569688}, {1.98, 0.18293777121572397}, 
  {1.99, 0.18454990880727115}, {2., 0.18615967552574605}, 
  {2.01, 0.18776700997100443}, {2.02, 0.18937185242203103}, 
  {2.0300000000000002, 0.19097414481062921}, {2.04, 0.19257383069526898}, 
  {2.05, 0.19417085523531222}, {2.06, 0.1957651651656108}, 
  {2.0700000000000003, 0.19735670877105252}, {2.08, 0.1989454358617052}, 
  {2.09, 0.20053129774796413}, {2.1, 0.2021142472160928}, 
  {2.1100000000000003, 0.20369423850390125}, {2.12, 0.2052712272767375}, 
  {2.13, 0.2068451706036577}, {2.14, 0.20841602693369693}, 
  {2.1500000000000004, 0.20998375607267286}, {2.16, 0.21154831915987707}, 
  {2.17, 0.2131096786450985}, {2.1799999999999997, 0.21466779826588842}, 
  {2.19, 0.21622264302491231}, {2.2, 0.2177741791676297}, 
  {2.21, 0.2193223741599211}, {2.2199999999999998, 0.22086719666626287}, 
  {2.23, 0.22240861652775398}, {2.24, 0.2239466047404303}, 
  {2.25, 0.22548113343379264}, {2.26, 0.2270121758494703}, 
  {2.27, 0.22853970632002657}, {2.2800000000000002, 0.2300637002479697}, 
  {2.29, 0.23158413408493583}, {2.3, 0.23310098531094467}, 
  {2.31, 0.23461423241391538}, {2.3200000000000003, 0.23612385486934936}, 
  {2.33, 0.2376298331200835}, {2.34, 0.2391321485561252}, 
  {2.35, 0.24063078349499625}, {2.3600000000000003, 0.2421257211618274}, 
  {2.37, 0.24361694566989447}, {2.38, 0.245104442000967}, 
  {2.39, 0.24658819598639647}, {2.4000000000000004, 0.2480681942876622}, 
  {2.41, 0.24954442437766566}, {2.42, 0.2510168745218267}, 
  {2.4299999999999997, 0.25248553375944205}, {2.44, 0.25395039188534124}, 
  {2.45, 0.2554114394313712}, {2.46, 0.2568686676484556}, 
  {2.4699999999999998, 0.25832206848844974}, {2.48, 0.2597716345866008}, 
  {2.49, 0.2612173592434878}, {2.5, 0.2626592364080279}, 
  {2.51, 0.2640972606597606}, {2.5200000000000005, 0.2655314271921918}, 
  {2.5300000000000002, 0.2669617317954315}, {2.54, 0.2683881708395718}, 
  {2.55, 0.2698107412584065}, {2.5599999999999996, 0.27122944053259374}, 
  {2.5700000000000003, 0.2726442666736967}, {2.58, 0.2740552182084894}, 
  {2.59, 0.27546229416251833}, {2.5999999999999996, 0.2768654940449796}, 
  {2.6100000000000003, 0.2782648178330494}, {2.62, 0.2796602659570745}, 
  {2.63, 0.2810518392851305}, {2.6399999999999997, 0.28243953910836855}, 
  {2.6500000000000004, 0.28382336712659634}, {2.66, 0.2852033254339364}, 
  {2.67, 0.28657941650432034}, {2.6799999999999997, 0.287951643178054}, 
  {2.6900000000000004, 0.28932000864784757}, {2.7, 0.29068451644526133}, 
  {2.71, 0.2920451704275507}, {2.7199999999999998, 0.29340197476508023}, 
  {2.7300000000000004, 0.294754933927768}, {2.74, 0.296104052672888}, 
  {2.75, 0.2974493360329049}, {2.76, 0.298790789303351}, 
  {2.7700000000000005, 0.3001284180307808}, {2.7800000000000002, 
   0.30146222800143707}, {2.79, 0.302792225229426}, 
  {2.8, 0.30411841594642375}, {2.8100000000000005, 0.3054408065898778}, 
  {2.8200000000000003, 0.3067594037931994}, {2.83, 0.3080742143749072}, 
  {2.84, 0.309385245328539}, {2.8499999999999996, 0.31069250381315733}, 
  {2.8600000000000003, 0.3119959971432776}, {2.87, 0.31329573277991635}, 
  {2.88, 0.3145917183209873}, {2.8899999999999997, 0.3158839614927642}, 
  {2.9000000000000004, 0.317172470141629}, {2.91, 0.3184572522248625}, 
  {2.92, 0.3197383158034404}, {2.9299999999999997, 0.32101566903334156}, 
  {2.9400000000000004, 0.32228932015857853}, {2.95, 0.32355927750409874}, 
  {2.96, 0.3248255494672969}, {2.9699999999999998, 0.32608814451295626}, 
  {2.9800000000000004, 0.32734707116534895}, {2.99, 0.3286023380028722}, 
  {3., 0.32985395365129894}, {3.01, 0.331101926777343}, 
  {3.0200000000000005, 0.33234626608460327}, {3.0300000000000002, 
   0.3335869803074072}, {3.04, 0.33482407820526006}, 
  {3.05, 0.3360575685582388}, {3.0600000000000005, 0.337287460163095}, 
  {3.0700000000000003, 0.3385137618274362}, {3.08, 0.33973648236685106}, 
  {3.09, 0.3409556305998865}, {3.0999999999999996, 0.34217121534521455}, 
  {3.1100000000000003, 0.34338324541713083}, {3.12, 0.34459172962375884}, 
  {3.13, 0.34579667676186815}, {3.1399999999999997, 0.34699809561561534}, 
  {3.1500000000000004, 0.34819599495377623}, {3.16, 0.34939038352633434}, 
  {3.17, 0.35058127006315565}, {3.1799999999999997, 0.351768663271157}, 
  {3.1900000000000004, 0.3529525718335258}, {3.2, 0.35413300440651924}, 
  {3.21, 0.35530996961924993}, {3.2199999999999998, 0.35648347607246883}, 
  {3.2300000000000004, 0.35765353233586716}, {3.24, 0.358820146948291}, 
  {3.25, 0.35998332841814124}, {3.26, 0.36114308521956395}, 
  {3.2700000000000005, 0.36229942579474395}, {3.2800000000000002, 
   0.36345235855275404}, {3.29, 0.36460189186881115}, 
  {3.3, 0.36574803408532414}, {3.3100000000000005, 0.36689079351092574}, 
  {3.3200000000000003, 0.3680301784214459}, {3.33, 0.36916619705960063}, 
  {3.34, 0.370298857637705}, {3.3499999999999996, 0.3714281683340547}, 
  {3.3600000000000003, 0.3725541372976949}, {3.37, 0.37367677264807586}, 
  {3.38, 0.37479608247471263}, {3.3899999999999997, 0.37591207483989}, 
  {3.4000000000000004, 0.37702475777844513}, {3.41, 0.37813413930136264}, 
  {3.42, 0.37924022739362784}, {3.4299999999999997, 0.38034303001914793}, 
  {3.4400000000000004, 0.3814425551192561}, {3.45, 0.3825388106156072}, 
  {3.46, 0.38363180441379946}, {3.4699999999999998, 0.3847215444006098}, 
  {3.4800000000000004, 0.38580803845008577}, {3.49, 0.38689129442243564}, 
  {3.5, 0.3879713201667878}, {3.51, 0.38904812352383894}, 
  {3.5200000000000005, 0.3901217123272114}, {3.5300000000000002, 
   0.3911920944030889}, {3.54, 0.3922592775784529}, 
  {3.55, 0.39332326967499665}, {3.5600000000000005, 0.3943840785183805}, 
  {3.5700000000000003, 0.3954417119341191}, {3.58, 0.39649617775454316}, 
  {3.59, 0.3975474838173378}, {3.5999999999999996, 0.3985956379714614}, 
  {3.6100000000000003, 0.39964064807367466}, {3.62, 0.40068252199624843}, 
  {3.63, 0.4017212676228212}, {3.6399999999999997, 0.40275689285955124}, 
  {3.6500000000000004, 0.4037894056266936}, {3.66, 0.40481881386693325}, 
  {3.67, 0.405845125546265}, {3.6799999999999997, 0.40686834865313826}, 
  {3.6900000000000004, 0.40788849120538456}, {3.7, 0.40890556124798644}, 
  {3.71, 0.4099195668551369}, {3.7199999999999998, 0.4109305161347189}, 
  {3.7300000000000004, 0.41193841722483937}, {3.74, 0.4129432783033383}, 
  {3.75, 0.4139451075804043}, {3.76, 0.4149439133066255}, 
  {3.7700000000000005, 0.41593970377324063}, {3.7800000000000002, 
   0.4169324873103513}, {3.79, 0.41792227229239787}, 
  {3.8, 0.41890906713417253}, {3.8100000000000005, 0.4198928803016937}, 
  {3.8200000000000003, 0.4208737203014411}, {3.83, 0.4218515956870592}, 
  {3.84, 0.422826515065895}, {3.8499999999999996, 0.42379848708876}, 
  {3.8600000000000003, 0.4247675204577907}, {3.87, 0.42573362392849246}, 
  {3.88, 0.42669680630307216}, {3.8899999999999997, 0.42765707644157686}, 
  {3.9000000000000004, 0.4286144432506093}, {3.91, 0.42956891569450406}, 
  {3.92, 0.4305205027882163}, {3.9299999999999997, 0.43146921360264073}, 
  {3.9400000000000004, 0.43241505725949697}, {3.95, 0.43335804293845426}, 
  {3.96, 0.43429817986990316}, {3.9699999999999998, 0.4352354773400323}, 
  {3.9800000000000004, 0.4361699446885543}, {3.99, 0.43710159130924764}, 
  {4., 0.4380304266499025}, {4.01, 0.4389564602096412}, 
  {4.0200000000000005, 0.43987970154050926}, {4.03, 0.4408001602481998}, 
  {4.04, 0.4417178459893078}, {4.05, 0.44263276847139554}, 
  {4.0600000000000005, 0.443544937453755}, {4.07, 0.44445436274062344}, 
  {4.08, 0.44536105418840055}, {4.09, 0.446265021699069}, 
  {4.1, 0.44716627522044916}, {4.11, 0.44806482474911846}, 
  {4.12, 0.44896068032066755}, {4.13, 0.44985385201718464}, 
  {4.14, 0.45074434995838997}, {4.15, 0.451632184308977}, 
  {4.16, 0.45251736526939895}, {4.17, 0.45339990307665756}, 
  {4.18, 0.4542798080026805}, {4.19, 0.4551570903526164}, 
  {4.2, 0.4560317604682324}, {4.21, 0.45690382871494817}, 
  {4.22, 0.45777330549298434}, {4.23, 0.4586402012227805}, 
  {4.24, 0.45950452635725114}, {4.25, 0.460366291365352}, 
  {4.26, 0.4612255067388426}, {4.2700000000000005, 0.46208218298556825}, 
  {4.28, 0.4629363306399653}, {4.29, 0.46378796023382773}, 
  {4.3, 0.4646370823286685}, {4.3100000000000005, 0.46548370748646506}, 
  {4.32, 0.4663278462816105}, {4.33, 0.4671695092909795}, 
  {4.34, 0.46800870709544323}, {4.35, 0.4688454502789052}, 
  {4.36, 0.46967974942005725}, {4.37, 0.4705116151047659}, 
  {4.38, 0.4713410578988271}, {4.39, 0.47216808837764135}, 
  {4.4, 0.47299271709065766}, {4.41, 0.4738149545798232}, 
  {4.42, 0.47463481136981805}, {4.43, 0.4754522979828117}, 
  {4.44, 0.4762674248990272}, {4.45, 0.47708020259755796}, 
  {4.46, 0.47789064151668675}, {4.47, 0.4786987520825079}, 
  {4.48, 0.47950454468216097}, {4.49, 0.48030802967747915}, 
  {4.5, 0.4811092173978396}, {4.51, 0.48190811813132156}, 
  {4.52, 0.4827047421408396}, {4.53, 0.48349909963488286}, 
  {4.54, 0.4842912007837215}, {4.55, 0.4850810557312002}, 
  {4.56, 0.48586867454430527}, {4.57, 0.4866540672720666}, 
  {4.58, 0.48743724389905324}, {4.59, 0.48821821435903195}, 
  {4.6, 0.4889969885335435}, {4.609999999999999, 0.4897735762512271}, 
  {4.62, 0.49054798727931814}, {4.63, 0.491320231328874}, 
  {4.64, 0.49209031804533176}, {4.6499999999999995, 0.4928582570261761}, 
  {4.66, 0.49362405778744767}, {4.67, 0.494387729789183}, 
  {4.68, 0.49514928242432293}, {4.6899999999999995, 0.4959087250093822}, 
  {4.7, 0.4966660668023835}, {4.71, 0.49742131699172265}, 
  {4.72, 0.49817448467595943}, {4.7299999999999995, 0.4989255789008628}, 
  {4.74, 0.4996746086234844}, {4.75, 0.5004215827321857}, 
  {4.76, 0.501166510039444}, {4.77, 0.5019093992796557}, 
  {4.78, 0.5026502591049153}, {4.79, 0.5033890980896584}, 
  {4.8, 0.5041259247322052}, {4.81, 0.5048607474482361}, 
  {4.82, 0.5055935745791726}, {4.83, 0.5063244143644943}, 
  {4.84, 0.5070532749858863}, {4.85, 0.5077801645261032}, 
  {4.86, 0.5085050910007436}, {4.87, 0.5092280623268559}, 
  {4.88, 0.5099490863548877}, {4.89, 0.5106681708380664}, 
  {4.8999999999999995, 0.511385323441073}, {4.91, 0.5121005517794756}, 
  {4.92, 0.5128138633452533}, {4.93, 0.5135252655761214}, 
  {4.9399999999999995, 0.5142347658102746}, {4.95, 0.5149423713175107}, 
  {4.96, 0.515648089274475}, {4.97, 0.5163519267828394}, 
  {4.9799999999999995, 0.5170538908695502}, {4.99, 0.5177539884737943}, 
  {5., 0.5184522264475435}, {5.01, 0.519148611583685}, 
  {5.02, 0.5198431505806296}, {5.03, 0.5205358500777002}, 
  {5.04, 0.5212267166083993}, {5.05, 0.5219157566768114}, 
  {5.06, 0.5226029766606741}, {5.07, 0.5232883828989845}, 
  {5.08, 0.5239719816511317}, {5.09, 0.5246537791143133}, 
  {5.1, 0.5253337813968023}, {5.11, 0.5260119945390902}, 
  {5.12, 0.5266884245434675}, {5.13, 0.527363077310804}, 
  {5.14, 0.5280359587084366}, {5.1499999999999995, 0.5287070745251239}, 
  {5.16, 0.5293764304745279}, {5.17, 0.5300440322461646}, 
  {5.18, 0.5307098854440124}, {5.1899999999999995, 0.5313739956274555}, 
  {5.2, 0.5320363682790057}, {5.21, 0.5326970088686918}, 
  {5.22, 0.5333559227691438}, {5.2299999999999995, 0.534013115341019}, 
  {5.24, 0.5346685918685434}, {5.25, 0.5353223576197896}, 
  {5.26, 0.5359744177842773}, {5.27, 0.5366247775098607}, 
  {5.28, 0.5372734419338121}, {5.29, 0.5379204161476214}, 
  {5.3, 0.5385657051667869}, {5.31, 0.5392093140252676}, 
  {5.32, 0.5398512476595121}, {5.33, 0.5404915110489283}, 
  {5.34, 0.5411301090533898}, {5.35, 0.541767046604801}, 
  {5.36, 0.5424023285128321}, {5.37, 0.5430359596299903}, 
  {5.38, 0.5436679447492976}, {5.39, 0.544298288657389}, 
  {5.3999999999999995, 0.5449269960878018}, {5.41, 0.5455540718189695}, 
  {5.42, 0.5461795205576898}, {5.43, 0.5468033470079829}, 
  {5.4399999999999995, 0.5474255558799612}, {5.45, 0.5480461518747486}, 
  {5.46, 0.5486651396180653}, {5.47, 0.5492825238183991}, 
  {5.4799999999999995, 0.549898309112649}, {5.49, 0.5505125001664872}, 
  {5.5, 0.5511251016289229}, {5.51, 0.5517361181334106}, 
  {5.52, 0.5523455543300919}, {5.53, 0.552953414877841}, 
  {5.54, 0.5535597043985678}, {5.55, 0.5541644275643574}, 
  {5.56, 0.5547675890092449}, {5.57, 0.5553691934028464}, 
  {5.58, 0.5559692454151648}, {5.59, 0.5565677497222019}, 
  {5.6, 0.5571647109917137}, {5.61, 0.5577601339124492}, 
  {5.62, 0.5583540231893398}, {5.63, 0.5589463835250648}, 
  {5.64, 0.5595372196761126}, {5.6499999999999995, 0.5601265363682018}, 
  {5.66, 0.5607143383406239}, {5.67, 0.5613006303646912}, 
  {5.68, 0.5618854172175318}, {5.6899999999999995, 0.5624687036977214}, 
  {5.7, 0.5630504946272019}, {5.71, 0.5636307948208739}, 
  {5.72, 0.5642096091600628}, {5.7299999999999995, 0.5647869424963652}, 
  {5.74, 0.5653627996863229}, {5.75, 0.565937185644831}, 
  {5.76, 0.5665101053387325}, {5.77, 0.5670815636404711}, 
  {5.78, 0.5676515655332324}, {5.79, 0.5682201160110303}, 
  {5.8, 0.5687872200490176}, {5.81, 0.5693528826323231}, 
  {5.82, 0.5699171088615032}, {5.83, 0.5704799037250226}, 
  {5.84, 0.5710412723360179}, {5.85, 0.5716012197293736}, 
  {5.86, 0.5721597510488365}, {5.87, 0.5727168713915276}, 
  {5.88, 0.5732725859382484}, {5.89, 0.5738268997891396}, 
  {5.8999999999999995, 0.5743798181059176}, {5.91, 0.5749313460926899}, 
  {5.92, 0.5754814889520787}, {5.93, 0.5760302518727016}, 
  {5.9399999999999995, 0.5765776400944986}, {5.95, 0.5771236588168307}, 
  {5.96, 0.5776683133219862}, {5.97, 0.578211608856698}, 
  {5.9799999999999995, 0.5787535506225083}, {5.99, 0.57929414399878}, 
  {6., 0.5798333941859966}, {6.01, 0.580371306432724}, 
  {6.02, 0.5809078861484522}, {6.03, 0.5814431385181535}, 
  {6.04, 0.5819770688465411}, {6.05, 0.5825096824428613}, 
  {6.06, 0.5830409846359856}, {6.07, 0.5835709806977718}, 
  {6.08, 0.5840996759301333}, {6.09, 0.5846270755400411}, 
  {6.1, 0.585153184901003}, {6.11, 0.5856780092852887}, 
  {6.12, 0.5862015539285892}, {6.13, 0.586723824073232}, 
  {6.14, 0.5872448250152047}, {6.1499999999999995, 0.5877645619947316}, 
  {6.16, 0.5882830401759236}, {6.17, 0.5888002647856467}, 
  {6.18, 0.589316241092007}, {6.1899999999999995, 0.5898309742079846}, 
  {6.2, 0.5903444692949051}, {6.21, 0.5908567314963022}, 
  {6.22, 0.5913677659547716}, {6.2299999999999995, 0.5918775777268763}, 
  {6.24, 0.5923861718685544}, {6.25, 0.5928935534700202}, 
  {6.26, 0.593399727556573}, {6.27, 0.5939046990754377}, 
  {6.28, 0.594408473016955}, {6.29, 0.5949110542422034}, 
  {6.3, 0.595412447767842}, {6.31, 0.5959126583669843}, 
  {6.32, 0.5964116909023858}, {6.33, 0.5969095501210404}, 
  {6.34, 0.5974062408552641}, {6.35, 0.5979017677261709}, 
  {6.36, 0.5983961355535143}, {6.37, 0.5988893488669191}, 
  {6.38, 0.5993814122813887}, {6.39, 0.5998723303354438}, 
  {6.3999999999999995, 0.6003621076210948}, {6.41, 0.6008507485479413}, 
  {6.42, 0.6013382575165451}, {6.43, 0.6018246389534738}, 
  {6.4399999999999995, 0.6023098972022467}, {6.45, 0.6027940364136839}, 
  {6.46, 0.6032770610061675}, {6.47, 0.6037589750945358}, 
  {6.4799999999999995, 0.6042397827553145}, {6.49, 0.6047194881909377}, 
  {6.5, 0.6051980953491238}, {6.51, 0.6056756082384709}, 
  {6.52, 0.6061520308296053}, {6.53, 0.6066273669254656}, 
  {6.54, 0.607101620412891}, {6.55, 0.6075747950760615}, 
  {6.56, 0.608046894608151}, {6.57, 0.6085179227908384}, 
  {6.58, 0.6089878830616158}, {6.59, 0.6094567791776626}, 
  {6.6, 0.6099246146021642}, {6.61, 0.6103913927262283}, 
  {6.62, 0.610857117083242}, {6.63, 0.6113217909378363}, 
  {6.64, 0.6117854175906814}, {6.65, 0.6122480003725741}, 
  {6.66, 0.61270954243912}, {6.67, 0.6131700470180022}, 
  {6.68, 0.613629517191157}, {6.6899999999999995, 0.6140879560588246}, 
  {6.7, 0.6145453665536706}, {6.71, 0.6150017515769832}, 
  {6.72, 0.6154571143141538}, {6.7299999999999995, 0.6159114573914621}, 
  {6.74, 0.616364783810468}, {6.75, 0.6168170961228725}, 
  {6.76, 0.6172683973272797}, {6.77, 0.6177186899263916}, 
  {6.78, 0.6181679767670403}, {6.79, 0.6186162602225522}, 
  {6.8, 0.6190635430230031}, {6.81, 0.6195098277714806}, 
  {6.82, 0.6199551168729158}, {6.83, 0.6203994127963597}, 
  {6.84, 0.6208427179404907}, {6.85, 0.6212850349508017}, 
  {6.86, 0.621726365714494}, {6.87, 0.6221667131594586}, 
  {6.88, 0.6226060791070722}, {6.89, 0.6230444661630372}, 
  {6.9, 0.6234818762986833}, {6.91, 0.6239183121037968}, 
  {6.92, 0.624353775510599}, {6.93, 0.6247882688287518}, 
  {6.9399999999999995, 0.6252217941937488}, {6.95, 0.6256543537799644}, 
  {6.96, 0.626085949895014}, {6.97, 0.6265165844313287}, 
  {6.9799999999999995, 0.6269462595462301}, {6.99, 0.6273749774395583}, 
  {7., 0.6278027400426254}, {7.01, 0.6282295496998813}, 
  {7.02, 0.6286554081841587}, {7.03, 0.6290803180968396}, 
  {7.04, 0.6295042808667404}, {7.05, 0.6299272988369466}, 
  {7.06, 0.6303493743289437}, {7.07, 0.6307705090891886}, 
  {7.08, 0.6311907054664516}, {7.09, 0.6316099653158744}, 
  {7.1, 0.6320282908227455}, {7.11, 0.6324456843244661}, 
  {7.12, 0.6328621475661294}, {7.13, 0.6332776830231523}, 
  {7.14, 0.6336922925647741}, {7.15, 0.6341059785163452}, 
  {7.16, 0.6345187430165424}, {7.17, 0.6349305882422414}, 
  {7.18, 0.6353415163998761}, {7.1899999999999995, 0.6357515299951046}, 
  {7.2, 0.6361606309228591}, {7.21, 0.6365688215792034}, 
  {7.22, 0.636976104207406}, {7.2299999999999995, 0.6373824815564149}, 
  {7.24, 0.6377879556348489}, {7.25, 0.638192528669606}, 
  {7.26, 0.6385962032727548}, {7.27, 0.6389989822669122}, 
  {7.28, 0.639400867405584}, {7.29, 0.6398018620484436}, 
  {7.3, 0.6402019680244848}, {7.31, 0.6406011881472295}, 
  {7.32, 0.6409995250210159}, {7.33, 0.6413969814725533}, 
  {7.34, 0.641793559918824}, {7.35, 0.642189263508044}, 
  {7.36, 0.6425840942379182}, {7.37, 0.6429780556823061}, 
  {7.38, 0.6433711501817925}, {7.39, 0.6437633807968268}, 
  {7.4, 0.6441547507638461}, {7.41, 0.6445452621783261}, 
  {7.42, 0.6449349185149913}, {7.43, 0.6453237229980004}, 
  {7.4399999999999995, 0.6457116783212768}, {7.45, 0.6460987875352657}, 
  {7.46, 0.6464850538686733}, {7.47, 0.6468704807539325}, 
  {7.4799999999999995, 0.6472550709568168}, {7.49, 0.6476388277824299}, 
  {7.5, 0.6480217547441498}, {7.51, 0.6484038545313524}, 
  {7.52, 0.6487851309902908}, {7.53, 0.6491655873978743}, 
  {7.54, 0.6495452270855822}, {7.55, 0.6499240530865791}, 
  {7.56, 0.6503020693671715}, {7.57, 0.6506792792433771}, 
  {7.58, 0.6510556859157077}, {7.59, 0.651431292891175}, 
  {7.6, 0.6518061038368614}, {7.61, 0.6521801227181641}, 
  {7.62, 0.6525533526291838}, {7.63, 0.6529257969032187}, 
  {7.64, 0.6532974594365442}, {7.65, 0.6536683438680484}, 
  {7.66, 0.6540384536565398}, {7.67, 0.6544077924336307}, 
  {7.68, 0.6547763642556674}, {7.6899999999999995, 0.655144172393193}, 
  {7.7, 0.655511219823893}, {7.71, 0.6558775114881428}, 
  {7.72, 0.6562430500744085}, {7.7299999999999995, 0.6566078398755053}, 
  {7.74, 0.6569718841419672}, {7.75, 0.6573351862261916}, 
  {7.76, 0.6576977501554211}, {7.77, 0.658059579829569}, 
  {7.78, 0.6584206781662942}, {7.79, 0.658781049087338}, 
  {7.8, 0.6591406961269968}, {7.81, 0.6594996228814125}, 
  {7.82, 0.6598578324264963}, {7.83, 0.6602153289895796}, 
  {7.84, 0.6605721158157394}, {7.85, 0.6609281958881184}, 
  {7.86, 0.6612835730174993}, {7.87, 0.6616382507072558}, 
  {7.88, 0.661992231685872}, {7.89, 0.6623455201224715}, 
  {7.9, 0.6626981185181648}, {7.91, 0.6630500304545421}, 
  {7.92, 0.6634012587674079}, {7.93, 0.663751807227527}, 
  {7.9399999999999995, 0.664101678352381}, {7.95, 0.6644508751469402}, 
  {7.96, 0.6647994006343652}, {7.97, 0.6651472584235307}, 
  {7.9799999999999995, 0.6654944504552986}, {7.99, 0.6658409802985261}, 
  {8., 0.6661868495866656}, {8.01, 0.6665320623797015}, 
  {8.02, 0.6668766200891696}, {8.030000000000001, 0.6672205256181769}, 
  {8.040000000000001, 0.6675637826774619}, {8.05, 0.667906391339784}, 
  {8.06, 0.6682483563490678}, {8.07, 0.6685896780982148}, 
  {8.08, 0.6689303601233405}, {8.09, 0.6692704037013755}, 
  {8.1, 0.6696098107349826}, {8.110000000000001, 0.6699485842655122}, 
  {8.120000000000001, 0.670286725522601}, {8.13, 0.6706242364743957}, 
  {8.14, 0.6709611181213404}, {8.15, 0.671297374083224}, 
  {8.16, 0.671633003410534}, {8.17, 0.6719680097266973}, 
  {8.18, 0.6723023929953342}, {8.19, 0.6726361561850354}, 
  {8.200000000000001, 0.6729692990520562}, {8.21, 0.6733018234044721}, 
  {8.22, 0.6736337304282642}, {8.23, 0.6739650210547552}, 
  {8.24, 0.6742956966700149}, {8.25, 0.6746257574304764}, 
  {8.26, 0.6749552047622274}, {8.27, 0.6752840387416654}, 
  {8.280000000000001, 0.6756122611332103}, {8.290000000000001, 
   0.6759398715366842}, {8.3, 0.6762668708179262}, 
  {8.31, 0.6765932603666442}, {8.32, 0.6769190389459254}, 
  {8.33, 0.6772442075234721}, {8.34, 0.6775687675035442}, 
  {8.35, 0.6778927168852533}, {8.360000000000001, 0.6782160582370125}, 
  {8.370000000000001, 0.6785387897616602}, {8.38, 0.6788609118229942}, 
  {8.39, 0.6791824253014056}, {8.4, 0.6795033294692985}, 
  {8.41, 0.6798236242029816}, {8.42, 0.6801433098153211}, 
  {8.43, 0.6804623851494398}, {8.440000000000001, 0.680780850481824}, 
  {8.450000000000001, 0.6810987059070612}, {8.46, 0.6814159502682742}, 
  {8.47, 0.681732584904239}, {8.48, 0.6820486066062585}, 
  {8.49, 0.6823640173388412}, {8.5, 0.6826788161124568}, 
  {8.51, 0.6829930008971132}, {8.52, 0.6833065744722262}, 
  {8.53, 0.6836195334326476}, {8.54, 0.6839318781276233}, 
  {8.55, 0.6842436093429569}, {8.56, 0.6845547251068638}, 
  {8.57, 0.6848652244370896}, {8.58, 0.685175107930263}, 
  {8.59, 0.6854843749460997}, {8.6, 0.6857930251426296}, 
  {8.61, 0.686101057806809}, {8.62, 0.6864084727712907}, 
  {8.63, 0.6867152684717439}, {8.64, 0.687021446909057}, 
  {8.65, 0.6873270057840273}, {8.66, 0.6876319452858297}, 
  {8.67, 0.6879362647305243}, {8.68, 0.6882399658497889}, 
  {8.69, 0.6885430456168251}, {8.7, 0.6888455065491144}, 
  {8.709999999999999, 0.6891473461582791}, {8.72, 0.689448565870407}, 
  {8.73, 0.6897491657000501}, {8.74, 0.6900491449778201}, 
  {8.75, 0.690348504766007}, {8.76, 0.6906472445698455}, 
  {8.77, 0.6909453657281119}, {8.78, 0.6912428681680467}, 
  {8.79, 0.6915397524571745}, {8.8, 0.6918360185372876}, 
  {8.81, 0.6921316670486704}, {8.82, 0.6924267002468696}, 
  {8.83, 0.6927211167349014}, {8.84, 0.6930149181862362}, 
  {8.85, 0.6933081083843717}, {8.86, 0.6936006846372038}, 
  {8.87, 0.6938926494913176}, {8.88, 0.6941840041690739}, 
  {8.89, 0.6944747505476698}, {8.9, 0.6947648903878871}, 
  {8.91, 0.6950544237915892}, {8.92, 0.6953433538001264}, 
  {8.93, 0.6956316828436684}, {8.94, 0.6959194112860132}, 
  {8.95, 0.6962065419356804}, {8.959999999999999, 0.6964930769172497}, 
  {8.97, 0.6967790179187432}, {8.98, 0.6970643678214401}, 
  {8.99, 0.6973491303506307}, {9., 0.6976333066122606}, 
  {9.01, 0.6979168994002976}, {9.02, 0.6981999097624794}, 
  {9.03, 0.6984823438688181}, {9.04, 0.6987642045423854}, 
  {9.05, 0.6990454923070502}, {9.06, 0.6993262118194252}, 
  {9.07, 0.6996063659607898}, {9.08, 0.6998859580489807}, 
  {9.09, 0.7001649918965995}, {9.1, 0.7004434731788933}, 
  {9.11, 0.7007214004115667}, {9.12, 0.7009987825585995}, 
  {9.13, 0.7012756182521116}, {9.14, 0.7015519175038207}, 
  {9.15, 0.701827679265989}, {9.16, 0.7021029090392403}, 
  {9.17, 0.7023776106943842}, {9.18, 0.7026517902850173}, 
  {9.19, 0.7029254506051075}, {9.2, 0.7031985945359338}, 
  {9.21, 0.7034712297026999}, {9.22, 0.7037433567165863}, 
  {9.23, 0.7040149803215172}, {9.24, 0.7042861079971772}, 
  {9.25, 0.7045567413442768}, {9.26, 0.7048268860380631}, 
  {9.27, 0.7050965474918485}, {9.28, 0.7053657266369555}, 
  {9.29, 0.7056344324955717}, {9.3, 0.7059026663482655}, 
  {9.31, 0.7061704310181085}, {9.32, 0.7064377354690805}, 
  {9.33, 0.7067045820876956}, {9.34, 0.7069709746865556}, 
  {9.35, 0.7072369183297269}, {9.36, 0.7075024179648608}, 
  {9.37, 0.7077674743486568}, {9.38, 0.7080320940585807}, 
  {9.39, 0.7082962829736061}, {9.4, 0.70856004266534}, 
  {9.41, 0.7088233787799254}, {9.42, 0.7090862940531224}, 
  {9.43, 0.7093487922102213}, {9.44, 0.7096108759287745}, 
  {9.45, 0.70987255172804}, {9.46, 0.7101338198990561}, 
  {9.47, 0.7103946865536273}, {9.48, 0.7106551532633603}, 
  {9.49, 0.7109152211342007}, {9.5, 0.7111749009927735}, 
  {9.51, 0.7114341871929355}, {9.52, 0.7116930868360214}, 
  {9.53, 0.7119516023667529}, {9.54, 0.7122097325045615}, 
  {9.55, 0.7124674853403121}, {9.56, 0.7127248580800369}, 
  {9.57, 0.7129818559624255}, {9.58, 0.7132384789874777}, 
  {9.59, 0.7134947328595445}, {9.6, 0.713750610826537}, 
  {9.61, 0.7140061215031892}, {9.62, 0.7142612637835555}, 
  {9.63, 0.7145160379004665}, {9.64, 0.7147704465896823}, 
  {9.65, 0.7150244881631806}, {9.66, 0.7152781633194536}, 
  {9.67, 0.7155314720002934}, {9.68, 0.7157844218309037}, 
  {9.69, 0.7160369988414459}, {9.7, 0.7162892138585448}, 
  {9.71, 0.7165410643210635}, {9.72, 0.7167925467947498}, 
  {9.73, 0.7170436611631885}, {9.74, 0.7172944081248716}, 
  {9.75, 0.7175447853514925}, {9.76, 0.7177947917953134}, 
  {9.77, 0.7180444247787818}, {9.78, 0.7182936890749261}, 
  {9.79, 0.7185425721108913}, {9.8, 0.7187910781940445}, 
  {9.81, 0.719039207440801}, {9.82, 0.7192869554273784}, 
  {9.83, 0.7195343179628253}, {9.84, 0.7197812934173271}, 
  {9.85, 0.7200278819072992}, {9.86, 0.7202740784268826}, 
  {9.87, 0.7205198761075735}, {9.88, 0.7207652844954282}, 
  {9.89, 0.7210102896206081}, {9.9, 0.721254889620468}, 
  {9.91, 0.7214990830980241}, {9.92, 0.7217428707517684}, 
  {9.93, 0.7219862414058298}, {9.94, 0.7222291950602084}, 
  {9.95, 0.7224717354401946}, {9.96, 0.7227138482267037}, 
  {9.97, 0.7229555356316268}, {9.98, 0.7231967987027019}, 
  {9.99, 0.7234376264968887}, {10., 0.7236780186649412}, 
  {10.01, 0.723917969618924}}, {{0.01, -9.456527676649952*^-9}, 
  {0.02, -1.801647495073097*^-8}, {0.03, -2.6175350659905297*^-8}, 
  {0.04, -3.2983873275489296*^-8}, {0.05, -3.0603881280786544*^-8}, 
  {0.060000000000000005, 3.39545895774639*^-8}, 
  {0.06999999999999999, -3.7354509568980094*^-8}, 
  {0.08, 4.722513652371037*^-8}, {0.09, 5.0036541193833216*^-8}, 
  {0.09999999999999999, 5.224935234841405*^-8}, 
  {0.11, -4.855217491090819*^-8}, {0.12, -5.074052456617332*^-8}, 
  {0.13, -5.406536222782904*^-8}, {0.14, -5.413008642505683*^-8}, 
  {0.15000000000000002, -5.760040140309946*^-8}, 
  {0.16, -5.4008289589444854*^-8}, {0.17, -4.906553067567412*^-8}, 
  {0.18000000000000002, -2.6654789902736317*^-8}, 
  {0.19, 9.451834496347894*^-9}, {0.2, 1.0886314298583363*^-7}, 
  {0.21000000000000002, 3.4866079212396943*^-7}, 
  {0.22, 6.67216602267094*^-7}, {0.23, 1.2840750609594267*^-6}, 
  {0.24000000000000002, 2.272029774852834*^-6}, 
  {0.25, 3.836035334872226*^-6}, {0.26, 6.2493396428183076*^-6}, 
  {0.27, 9.762481466368641*^-6}, {0.28, 0.000014744721755775685}, 
  {0.29000000000000004, 0.000021673615573025398}, 
  {0.3, 0.00003100162499873703}, {0.31, 0.00004326777923474074}, 
  {0.32, 0.00005938637966091321}, {0.33, 0.00007976448288487887}, 
  {0.34, 0.00010526427433894467}, {0.35000000000000003, 
   0.00013671105707994895}, {0.36000000000000004, 0.00017503274499857486}, 
  {0.37, 0.00022118708015615414}, {0.38, 0.00027593518778783985}, 
  {0.39, 0.00034055714455353826}, {0.4, 0.0004157840567331934}, 
  {0.41000000000000003, 0.0005027193851857658}, 
  {0.42000000000000004, 0.0006021185495884206}, 
  {0.43, 0.0007157219397256932}, {0.44, 0.000843780695400445}, 
  {0.45, 0.000987470541268657}, {0.46, 0.0011478007706413945}, 
  {0.47000000000000003, 0.0013255998536680009}, 
  {0.48000000000000004, 0.0015218416548428454}, 
  {0.49, 0.0017372729174694164}, {0.5, 0.0019727065299512503}, 
  {0.51, 0.002228942280564391}, {0.51, 0.002260387036335081}, 
  {0.52, 0.002527971687996906}, {0.53, 0.0028191059013646636}, 
  {0.54, 0.0031343295665668867}, {0.55, 0.003474121008499839}, 
  {0.56, 0.003838899987749278}, {0.5700000000000001, 0.004229030593366649}, 
  {0.5800000000000001, 0.004644824030617375}, {0.59, 0.005086541306745695}, 
  {0.6, 0.005554395817730378}, {0.61, 0.006048555838937063}, 
  {0.62, 0.006569146922501118}, {0.63, 0.007116254204211643}, 
  {0.64, 0.007689924622599322}, {0.65, 0.008290169052865323}, 
  {0.66, 0.008916964358228282}, {0.67, 0.009570255361199998}, 
  {0.68, 0.010249956737242391}, {0.69, 0.010955954833196243}, 
  {0.7, 0.011688109412816287}, {0.71, 0.012446255331686074}, 
  {0.72, 0.013230204143731977}, {0.73, 0.014039745641497726}, 
  {0.74, 0.01487464933229119}, {0.75, 0.01573466585225656}, 
  {0.76, 0.016619528320374707}, {0.77, 0.017528953634344292}, 
  {0.78, 0.01846264371024631}, {0.79, 0.019420286667842575}, 
  {0.8, 0.020401557963312826}, {0.81, 0.021406121471188085}, 
  {0.8200000000000001, 0.022433630517190137}, 
  {0.8300000000000001, 0.0234837288636443}, {0.8400000000000001, 
   0.024556051649081232}, {0.8500000000000001, 0.02565022628361502}, 
  {0.8600000000000001, 0.0267658733016194}, {0.87, 0.027902607173207465}, 
  {0.88, 0.029060037075959028}, {0.89, 0.03023776762831245}, 
  {0.9, 0.031435399585992396}, {0.91, 0.03265253050280976}, 
  {0.92, 0.03388875535712832}, {0.9299999999999999, 0.035143667145266524}, 
  {0.94, 0.0364168574430482}, {0.95, 0.037707916936706116}, 
  {0.96, 0.03901643592427957}, {0.97, 0.04034200478864376}, 
  {0.98, 0.041684214443245715}, {0.99, 0.04304265675161929}, 
  {1., 0.04441692492169085}, {1.01, 0.04580661387588289}, 
  {1.02, 0.047211320597976815}, {1.03, 0.04863064445767268}, 
  {1.04, 0.05006418751375048}, {1.05, 0.05151155479672123}, 
  {1.06, 0.05297235457181327}, {1.07, 0.05444619858312545}, 
  {1.08, 0.05593270227974489}, {1.0899999999999999, 0.057431485024606765}, 
  {1.1, 0.058942170286847013}, {1.1099999999999999, 0.06046438581837023}, 
  {1.12, 0.06199776381534614}, {1.13, 0.063541941065302}, 
  {1.1400000000000001, 0.06509655908047768}, {1.15, 0.0666612642180792}, 
  {1.1600000000000001, 0.06823570778803745}, {1.17, 0.06981954614888194}, 
  {1.1800000000000002, 0.07141244079228153}, {1.19, 0.07301405841683029}, 
  {1.2000000000000002, 0.07462407099159196}, {1.21, 0.07624215580994222}, 
  {1.22, 0.07786799553417768}, {1.23, 0.0795012782314037}, 
  {1.24, 0.08114169740113858}, {1.25, 0.08278895199510607}, 
  {1.26, 0.08444274642960953}, {1.27, 0.08610279059095023}, 
  {1.28, 0.08776879983423834}, {1.29, 0.08944049497602778}, 
  {1.3, 0.09111760228110449}, {1.31, 0.09279985344380853}, 
  {1.32, 0.09448698556422547}, {1.33, 0.09617874111956122}, 
  {1.34, 0.09787486793103896}, {1.35, 0.09957511912661261}, 
  {1.3599999999999999, 0.10127925309975186}, {1.37, 0.10298703346464592}, 
  {1.38, 0.10469822900803634}, {1.3900000000000001, 0.1064126136379395}, 
  {1.4, 0.10812996632954261}, {1.4100000000000001, 0.10985007106845752}, 
  {1.42, 0.11157271679158004}, {1.4300000000000002, 0.11329769732578869}, 
  {1.44, 0.11502481132463431}, {1.4500000000000002, 0.11675386220326052}, 
  {1.46, 0.1184846580717387}, {1.47, 0.12021701166695554}, 
  {1.48, 0.12195074028326498}, {1.49, 0.12368566570205357}, 
  {1.5, 0.12542161412035158}, {1.51, 0.1271584160786546}, 
  {1.52, 0.12889590638809764}, {1.53, 0.1306339240570825}, 
  {1.54, 0.1323723122175299}, {1.55, 0.1341109180508297}, 
  {1.56, 0.13584959271360675}, {1.57, 0.1375881912634222}, 
  {1.58, 0.13932657258452957}, {1.59, 0.14106459931370863}, 
  {1.6, 0.14280213776631523}, {1.61, 0.14453905786264623}, 
  {1.62, 0.14627523305465495}, {1.6300000000000001, 0.14801054025307173}, 
  {1.6400000000000001, 0.14974485975508137}, {1.6500000000000001, 
   0.15147807517253403}, {1.6600000000000001, 0.15321007336079193}, 
  {1.67, 0.1549407443482225}, {1.68, 0.1566699812664819}, 
  {1.69, 0.15839768028152498}, {1.7, 0.16012374052539965}, 
  {1.71, 0.1618480640289936}, {1.72, 0.163570555655563}, 
  {1.73, 0.16529112303526214}, {1.74, 0.16700967650055595}, 
  {1.75, 0.1687261290226779}, {1.76, 0.17044039614900364}, 
  {1.77, 0.17215239594152215}, {1.78, 0.17386204891629145}, 
  {1.79, 0.1755692779839503}, {1.8, 0.17727400839131538}, 
  {1.81, 0.17897616766403876}, {1.82, 0.18067568555033184}, 
  {1.83, 0.1823724939657986}, {1.84, 0.18406652693938008}, 
  {1.85, 0.1857577205603235}, {1.86, 0.18744601292632804}, 
  {1.87, 0.18913134409275503}, {1.8800000000000001, 0.19081365602289233}, 
  {1.8900000000000001, 0.19249289253939453}, {1.9000000000000001, 
   0.19416899927670975}, {1.9100000000000001, 0.19584192363467048}, 
  {1.92, 0.19751161473311035}, {1.93, 0.1991780233675539}, 
  {1.94, 0.2008411019659464}, {1.95, 0.20250080454644614}, 
  {1.96, 0.20415708667624805}, {1.97, 0.2058099054314049}, 
  {1.98, 0.20745921935770298}, {1.99, 0.20910498843244849}, 
  {2., 0.21074717402731852}, {2.01, 0.21238573887211656}, 
  {2.02, 0.2140206470195217}, {2.0300000000000002, 0.21565186381071433}, 
  {2.04, 0.21727935584196809}, {2.05, 0.21890309093211457}, 
  {2.06, 0.2205230380909624}, {2.0700000000000003, 0.22213916748834223}, 
  {2.08, 0.223751450424408}, {2.09, 0.22535985930033797}, 
  {2.1, 0.2269643675901325}, {2.1100000000000003, 0.2285649498131568}, 
  {2.12, 0.2301615815072974}, {2.13, 0.2317542392031207}, 
  {2.14, 0.23334290039856706}, {2.1500000000000004, 0.23492754353445458}, 
  {2.16, 0.23650814797075917}, {2.17, 0.23808469396336462}, 
  {2.1799999999999997, 0.23965716264170583}, {2.19, 0.2412255359869309}, 
  {2.2, 0.24278979681078022}, {2.21, 0.24434992873490302}, 
  {2.2199999999999998, 0.24590591617102195}, {2.23, 0.24745774430151093}, 
  {2.24, 0.2490053990605093}, {2.25, 0.2505488671157648}, 
  {2.26, 0.2520881358506915}, {2.27, 0.2536231933472853}, 
  {2.2800000000000002, 0.25515402836936335}, {2.29, 0.2566806303461773}, 
  {2.3, 0.2582029893567243}, {2.31, 0.2597210961142644}, 
  {2.3200000000000003, 0.26123494195152547}, {2.33, 0.26274451880613764}, 
  {2.34, 0.26424981920642615}, {2.35, 0.265750836257801}, 
  {2.3600000000000003, 0.267247563629417}, {2.37, 0.26873999554109634}, 
  {2.38, 0.2702281267507596}, {2.39, 0.27171195254208685}, 
  {2.4000000000000004, 0.2731914687125238}, {2.41, 0.274666671561716}, 
  {2.42, 0.2761375578799819}, {2.4299999999999997, 0.2776041249373033}, 
  {2.44, 0.2790663704725315}, {2.45, 0.2805242926828419}, 
  {2.46, 0.28197789021332276}, {2.4699999999999998, 0.28342716214710895}, 
  {2.48, 0.28487210799547497}, {2.49, 0.2863127276882365}, 
  {2.5, 0.28774902156445736}, {2.51, 0.2891809903631032}, 
  {2.5200000000000005, 0.29060863521428365}, {2.5300000000000002, 
   0.2920319576304028}, {2.54, 0.29345095949752237}, 
  {2.55, 0.2948656430669528}, {2.5599999999999996, 0.2962760109470897}, 
  {2.5700000000000003, 0.297682066095105}, {2.58, 0.2990838118093315}, 
  {2.59, 0.30048125172132456}, {2.5999999999999996, 0.3018743897879402}, 
  {2.6100000000000003, 0.30326323028434454}, {2.62, 0.30464777779627583}, 
  {2.63, 0.30602803721294747}, {2.6399999999999997, 0.30740401371969533}, 
  {2.6500000000000004, 0.30877571279122384}, {2.66, 0.31014314018468775}, 
  {2.67, 0.3115063019325481}, {2.6799999999999997, 0.3128652043363716}, 
  {2.6900000000000004, 0.31421985395994045}, {2.7, 0.3155702576226723}, 
  {2.71, 0.31691642239347273}, {2.7199999999999998, 0.3182583555842642}, 
  {2.7300000000000004, 0.3195960647437348}, {2.74, 0.3209295576512115}, 
  {2.75, 0.32225884231069707}, {2.76, 0.32358392694502786}, 
  {2.7700000000000005, 0.3249048199892174}, {2.7800000000000002, 
   0.32622153008562393}, {2.79, 0.3275340660775148}, 
  {2.8, 0.328842437003645}, {2.8100000000000005, 0.3301466520926783}, 
  {2.8200000000000003, 0.33144672075739057}, {2.83, 0.33274265258955416}, 
  {2.84, 0.33403445735413084}, {2.8499999999999996, 0.33532214498430674}, 
  {2.8600000000000003, 0.33660572557595003}, {2.87, 0.33788520938267963}, 
  {2.88, 0.3391606068103209}, {2.8899999999999997, 0.3404319284119461}, 
  {2.9000000000000004, 0.3416991848832538}, {2.91, 0.3429623870572922}, 
  {2.92, 0.3442215458991729}, {2.9299999999999997, 0.3454766725022357}, 
  {2.9400000000000004, 0.34672777808207306}, {2.95, 0.34797487397307036}, 
  {2.96, 0.34921797162277274}, {2.9699999999999998, 0.3504570825877523}, 
  {2.9800000000000004, 0.35169221852880117}, {2.99, 0.3529233912074573}, 
  {3., 0.3541506124797985}, {3.01, 0.35537389429418587}, 
  {3.0200000000000005, 0.3565932486850664}, {3.0300000000000002, 
   0.3578086877707246}, {3.04, 0.3590202237473329}, 
  {3.05, 0.3602278688860109}, {3.0600000000000005, 0.3614316355286391}, 
  {3.0700000000000003, 0.36263153608349524}, {3.08, 0.36382758302201545}, 
  {3.09, 0.36501978887469355}, {3.0999999999999996, 0.3662081662271509}, 
  {3.1100000000000003, 0.36739272771656495}, {3.12, 0.36857348602890694}, 
  {3.13, 0.3697504538935838}, {3.1399999999999997, 0.3709236440818607}, 
  {3.1500000000000004, 0.3720930694026906}, {3.16, 0.3732587426989624}, 
  {3.17, 0.37442067684545444}, {3.1799999999999997, 0.37557888474398937}, 
  {3.1900000000000004, 0.37673337932204}, {3.2, 0.3778841735283941}, 
  {3.21, 0.3790312803312063}, {3.2199999999999998, 0.38017471271410974}, 
  {3.2300000000000004, 0.38131448367448106}, {3.24, 0.38245060621920857}, 
  {3.25, 0.38358309336389407}, {3.26, 0.384711958128923}, 
  {3.2700000000000005, 0.3858372135366456}, {3.2800000000000002, 
   0.38695887261102446}, {3.29, 0.38807694837212914}, 
  {3.3, 0.389191453836684}, {3.3100000000000005, 0.39030240201354716}, 
  {3.3200000000000003, 0.39140980590386515}, {3.33, 0.3925136784965644}, 
  {3.34, 0.3936140327683745}, {3.3499999999999996, 0.3947108816801419}, 
  {3.3600000000000003, 0.3958042381760941}, {3.37, 0.39689411518158146}, 
  {3.38, 0.3979805256021691}, {3.3899999999999997, 0.39906348231957006}, 
  {3.4000000000000004, 0.40014299819259636}, {3.41, 0.40121908605551543}, 
  {3.42, 0.4022917587141641}, {3.4299999999999997, 0.40336102894660786}, 
  {3.4400000000000004, 0.40442690950212545}, {3.45, 0.40548941309759706}, 
  {3.46, 0.4065485524192501}, {3.4699999999999998, 0.4076043401184025}, 
  {3.4800000000000004, 0.4086567888131009}, {3.49, 0.40970591108613247}, 
  {3.5, 0.410751719482862}, {3.51, 0.41179422651189646}, 
  {3.5200000000000005, 0.4128334446440925}, {3.5300000000000002, 
   0.4138693863099752}, {3.54, 0.4149020639021322}, 
  {3.55, 0.41593148977130306}, {3.5600000000000005, 0.41695767622809243}, 
  {3.5700000000000003, 0.41798063554041276}, {3.58, 0.4190003799353097}, 
  {3.59, 0.42001692159620546}, {3.5999999999999996, 0.42103027266434667}, 
  {3.6100000000000003, 0.42204044523653994}, {3.62, 0.4230474513674094}, 
  {3.63, 0.42405130306464545}, {3.6399999999999997, 0.42505201229584344}, 
  {3.6500000000000004, 0.42604959097961953}, {3.66, 0.427044050994174}, 
  {3.67, 0.42803540416975866}, {3.6799999999999997, 0.4290236622930079}, 
  {3.6900000000000004, 0.430008837105409}, {3.7, 0.43099094030468166}, 
  {3.71, 0.431969983542276}, {3.7199999999999998, 0.43294597842566035}, 
  {3.7300000000000004, 0.433918936517036}, {3.74, 0.4348888693353519}, 
  {3.75, 0.4358557883541837}, {3.76, 0.4368197050019101}, 
  {3.7700000000000005, 0.43778063066540907}, {3.7800000000000002, 
   0.4387385766861056}, {3.79, 0.4396935543617716}, 
  {3.8, 0.4406455749475862}, {3.8100000000000005, 0.44159464965702716}, 
  {3.8200000000000003, 0.44254078965929955}, {3.83, 0.44348400608036825}, 
  {3.84, 0.44442431000772276}, {3.8499999999999996, 0.44536171248560397}, 
  {3.8600000000000003, 0.44629622451538997}, {3.87, 0.4472278570615186}, 
  {3.88, 0.4481566210442384}, {3.8899999999999997, 0.4490825273468558}, 
  {3.9000000000000004, 0.45000558681241454}, {3.91, 0.45092581024429756}, 
  {3.92, 0.4518432084088897}, {3.9299999999999997, 0.4527577920313762}, 
  {3.9400000000000004, 0.45366957180396694}, {3.95, 0.4545785583769377}, 
  {3.96, 0.4554847623679307}, {3.9699999999999998, 0.45638819435649247}, 
  {3.9800000000000004, 0.4572888648856504}, {3.99, 0.4581867844650259}, 
  {4., 0.4590819635674997}, {4.01, 0.4599744126327927}, 
  {4.0200000000000005, 0.4608641420663391}, {4.03, 0.4617511622413602}, 
  {4.04, 0.4626354834950094}, {4.05, 0.4635171161342204}, 
  {4.0600000000000005, 0.4643960704346156}, {4.07, 0.46527235663673605}, 
  {4.08, 0.46614598495295034}, {4.09, 0.46701696556246064}, 
  {4.1, 0.46788530861593297}, {4.11, 0.4687510242342072}, 
  {4.12, 0.469614122503953}, {4.13, 0.470474613485176}, 
  {4.14, 0.4713325072127223}, {4.15, 0.4721878136839362}, 
  {4.16, 0.47304054287824876}, {4.17, 0.47389070473740286}, 
  {4.18, 0.47473830917933574}, {4.19, 0.4755833660948572}, 
  {4.2, 0.4764258853457751}, {4.21, 0.4772658767686053}, 
  {4.22, 0.4781033501724468}, {4.23, 0.4789383153378506}, 
  {4.24, 0.47977078202206314}, {4.25, 0.4806007599524049}, 
  {4.26, 0.48142825883085083}, {4.2700000000000005, 0.48225328833515907}, 
  {4.28, 0.48307585811592024}, {4.29, 0.48389597779665455}, 
  {4.3, 0.48471365697715774}, {4.3100000000000005, 0.4855289052312517}, 
  {4.32, 0.4863417321054546}, {4.33, 0.4871521471228363}, 
  {4.34, 0.4879601597771279}, {4.35, 0.4887657795417273}, 
  {4.36, 0.48956901585725443}, {4.37, 0.4903698781449042}, 
  {4.38, 0.49116837579738526}, {4.39, 0.4919645181859399}, 
  {4.4, 0.4927583146492265}, {4.41, 0.49354977449975346}, 
  {4.42, 0.4943389070271882}, {4.43, 0.495125721500003}, 
  {4.44, 0.49591022714648825}, {4.45, 0.49669243318242695}, 
  {4.46, 0.4974723487890449}, {4.47, 0.49824998312339674}, 
  {4.48, 0.4990253453110466}, {4.49, 0.4997984444558011}, 
  {4.5, 0.5005692896316667}, {4.51, 0.5013378898825598}, 
  {4.52, 0.5021042542279432}, {4.53, 0.5028683916548085}, 
  {4.54, 0.5036303111262541}, {4.55, 0.5043900215755754}, 
  {4.56, 0.5051475318972911}, {4.57, 0.5059028509724695}, 
  {4.58, 0.5066559876409953}, {4.59, 0.5074069507183785}, 
  {4.6, 0.5081557489795572}, {4.609999999999999, 0.5089023911838952}, 
  {4.62, 0.5096468860527332}, {4.63, 0.510389242269822}, 
  {4.64, 0.5111294684921659}, {4.6499999999999995, 0.5118675733476947}, 
  {4.66, 0.5126035654298025}, {4.67, 0.513337453296739}, 
  {4.68, 0.5140692454793183}, {4.6899999999999995, 0.5147989504646022}, 
  {4.7, 0.5155265767087711}, {4.71, 0.5162521326493306}, 
  {4.72, 0.5169756266677337}, {4.7299999999999995, 0.5176970671222776}, 
  {4.74, 0.5184164623301997}, {4.75, 0.5191338205849374}, 
  {4.76, 0.5198491501253364}, {4.77, 0.5205624591724063}, 
  {4.78, 0.5212737558982523}, {4.79, 0.5219830484369883}, 
  {4.8, 0.5226903449010414}, {4.81, 0.5233956533512947}, 
  {4.82, 0.5240989818086703}, {4.83, 0.5248003382697854}, 
  {4.84, 0.5254997306829585}, {4.85, 0.5261971669558609}, 
  {4.86, 0.5268926549652235}, {4.87, 0.5275862025421807}, 
  {4.88, 0.5282778174850535}, {4.89, 0.5289675075454592}, 
  {4.8999999999999995, 0.5296552804380226}, {4.91, 0.5303411438438101}, 
  {4.92, 0.531025105384447}, {4.93, 0.5317071726620406}, 
  {4.9399999999999995, 0.5323873532249479}, {4.95, 0.5330656545948371}, 
  {4.96, 0.5337420842382472}, {4.97, 0.5344166495803022}, 
  {4.9799999999999995, 0.5350893580167666}, {4.99, 0.5357602168914148}, 
  {5., 0.5364292335190486}, {5.01, 0.5370964151531599}, 
  {5.02, 0.5377617690215288}, {5.03, 0.5384253023099133}, 
  {5.04, 0.5390870221546908}, {5.05, 0.5397469356612534}, 
  {5.06, 0.5404050498718265}, {5.07, 0.5410613718115691}, 
  {5.08, 0.5417159084576753}, {5.09, 0.5423686667397689}, 
  {5.1, 0.5430196535425962}, {5.11, 0.5436688757240029}, 
  {5.12, 0.5443163400839808}, {5.13, 0.5449620533895763}, 
  {5.14, 0.5456060223761252}, {5.1499999999999995, 0.5462482537158557}, 
  {5.16, 0.5468887540609275}, {5.17, 0.5475275300126894}, 
  {5.18, 0.5481645881380528}, {5.1899999999999995, 0.5487999349490718}, 
  {5.2, 0.5494335769292569}, {5.21, 0.5500655205383493}, 
  {5.22, 0.5506957721561605}, {5.2299999999999995, 0.5513243381705539}, 
  {5.24, 0.5519512248746494}, {5.25, 0.5525764385901262}, 
  {5.26, 0.5531999855423564}, {5.27, 0.5538218719429899}, 
  {5.28, 0.5544421039646235}, {5.29, 0.5550606877493678}, 
  {5.3, 0.5556776293893044}, {5.31, 0.5562929349539019}, 
  {5.32, 0.5569066104373377}, {5.33, 0.5575186618615096}, 
  {5.34, 0.5581290951593463}, {5.35, 0.5587379162614745}, 
  {5.36, 0.5593451310352151}, {5.37, 0.5599507453429116}, 
  {5.38, 0.5605547649856355}, {5.39, 0.5611571957574668}, 
  {5.3999999999999995, 0.561758043393084}, {5.41, 0.5623573136127753}, 
  {5.42, 0.5629550121036981}, {5.43, 0.5635511445150367}, 
  {5.4399999999999995, 0.564145716460219}, {5.45, 0.5647387335367409}, 
  {5.46, 0.5653302012936319}, {5.47, 0.5659201252734682}, 
  {5.4799999999999995, 0.566508510973236}, {5.49, 0.5670953638569323}, 
  {5.5, 0.5676806893712047}, {5.51, 0.5682644929352918}, 
  {5.52, 0.5688467799454173}, {5.53, 0.5694275557320054}, 
  {5.54, 0.5700068256571988}, {5.55, 0.5705845950347133}, 
  {5.56, 0.5711608691259862}, {5.57, 0.5717356531985196}, 
  {5.58, 0.5723089525089087}, {5.59, 0.5728807722418026}, 
  {5.6, 0.5734511175888883}, {5.61, 0.5740199937306478}, 
  {5.62, 0.5745874057943929}, {5.63, 0.5751533589091977}, 
  {5.64, 0.5757178581807949}, {5.6499999999999995, 0.5762809086721354}, 
  {5.66, 0.5768425154656036}, {5.67, 0.5774026835687103}, 
  {5.68, 0.5779614180363382}, {5.6899999999999995, 0.5785187238277523}, 
  {5.7, 0.5790746059653245}, {5.71, 0.579629069387245}, 
  {5.72, 0.5801821190583105}, {5.7299999999999995, 0.5807337598883819}, 
  {5.74, 0.5812839967969694}, {5.75, 0.5818328346830022}, 
  {5.76, 0.5823802784276353}, {5.77, 0.5829263328853678}, 
  {5.78, 0.5834710028905619}, {5.79, 0.5840142933009922}, 
  {5.8, 0.5845562089243046}, {5.81, 0.5850967545589612}, 
  {5.82, 0.5856359350229567}, {5.83, 0.5861737550452304}, 
  {5.84, 0.5867102194202047}, {5.85, 0.5872453328906531}, 
  {5.86, 0.5877791001687456}, {5.87, 0.5883115260130722}, 
  {5.88, 0.5888426151239088}, {5.89, 0.5893723721954061}, 
  {5.8999999999999995, 0.5899008018908347}, {5.91, 0.5904279089164746}, 
  {5.92, 0.5909536979301961}, {5.93, 0.591478173554961}, 
  {5.9399999999999995, 0.5920013404869096}, {5.95, 0.5925232032736005}, 
  {5.96, 0.5930437665989814}, {5.97, 0.593563035053819}, 
  {5.9799999999999995, 0.5940810132085375}, {5.99, 0.5945977056794547}, 
  {6., 0.5951131170127937}, {6.01, 0.5956272517664729}, 
  {6.02, 0.5961401145509697}, {6.03, 0.5966517098420709}, 
  {6.04, 0.597162042175853}, {6.05, 0.5976711160830632}, 
  {6.06, 0.5981789361065708}, {6.07, 0.5986855066867847}, 
  {6.08, 0.5991908323557311}, {6.09, 0.5996949175531725}, 
  {6.1, 0.6001977667704281}, {6.11, 0.6006993844604125}, 
  {6.12, 0.6011997750568199}, {6.13, 0.6016989429887403}, 
  {6.14, 0.6021968926835228}, {6.1499999999999995, 0.602693628578038}, 
  {6.16, 0.603189154995107}, {6.17, 0.6036834763771992}, 
  {6.18, 0.6041765970692694}, {6.1899999999999995, 0.6046685214833474}, 
  {6.2, 0.6051592539195951}, {6.21, 0.605648798722612}, 
  {6.22, 0.6061371602411612}, {6.2299999999999995, 0.6066243427442544}, 
  {6.24, 0.6071103505549473}, {6.25, 0.6075951879693946}, 
  {6.26, 0.6080788592722683}, {6.27, 0.6085613686402525}, 
  {6.28, 0.6090427203994437}, {6.29, 0.6095229187025808}, 
  {6.3, 0.6100019678669781}, {6.31, 0.6104798720211022}, 
  {6.32, 0.6109566353540714}, {6.33, 0.6114322620262556}, 
  {6.34, 0.6119067562364364}, {6.35, 0.6123801220510217}, 
  {6.36, 0.6128523636534311}, {6.37, 0.6133234851379967}, 
  {6.38, 0.6137934906007843}, {6.39, 0.6142623840636361}, 
  {6.3999999999999995, 0.6147301696263696}, {6.41, 0.6151968512983075}, 
  {6.42, 0.6156624331078717}, {6.43, 0.6161269190986616}, 
  {6.4399999999999995, 0.6165903131579284}, {6.45, 0.6170526193104564}, 
  {6.46, 0.6175138415061099}, {6.47, 0.6179739836544798}, 
  {6.4799999999999995, 0.6184330496718786}, {6.49, 0.6188910434610904}, 
  {6.5, 0.6193479688047461}, {6.51, 0.6198038296877115}, 
  {6.52, 0.6202586298182382}, {6.53, 0.6207123730120543}, 
  {6.54, 0.6211650630964556}, {6.55, 0.621616703836736}, 
  {6.56, 0.6220672989412463}, {6.57, 0.622516852198288}, 
  {6.58, 0.6229653671884137}, {6.59, 0.6234128476756098}, 
  {6.6, 0.6238592973850245}, {6.61, 0.624304719736358}, 
  {6.62, 0.6247491185408762}, {6.63, 0.625192497360672}, 
  {6.64, 0.6256348596641317}, {6.65, 0.6260762090373078}, 
  {6.66, 0.6265165489998878}, {6.67, 0.6269558830984749}, 
  {6.68, 0.6273942147797698}, {6.6899999999999995, 0.6278315474756937}, 
  {6.7, 0.6282678846803549}, {6.71, 0.6287032296493749}, 
  {6.72, 0.6291375859478023}, {6.7299999999999995, 0.6295709567997392}, 
  {6.74, 0.6300033456487881}, {6.75, 0.6304347557662027}, 
  {6.76, 0.6308651904726048}, {6.77, 0.6312946528418308}, 
  {6.78, 0.6317231464105362}, {6.79, 0.6321506742496013}, 
  {6.8, 0.6325772395499598}, {6.81, 0.6330028455136585}, 
  {6.82, 0.6334274952867531}, {6.83, 0.6338511920396854}, 
  {6.84, 0.6342739388520613}, {6.85, 0.6346957388271903}, 
  {6.86, 0.6351165949735389}, {6.87, 0.6355365103952408}, 
  {6.88, 0.6359554880957035}, {6.89, 0.6363735310726781}, 
  {6.9, 0.6367906422046588}, {6.91, 0.6372068246831191}, 
  {6.92, 0.6376220812741735}, {6.93, 0.6380364149308093}, 
  {6.9399999999999995, 0.6384498285206064}, {6.95, 0.6388623249237355}, 
  {6.96, 0.6392739071199571}, {6.97, 0.6396845777673832}, 
  {6.9799999999999995, 0.6400943397333663}, {6.99, 0.6405031959582743}, 
  {7., 0.6409111489817008}, {7.01, 0.6413182017710142}, 
  {7.02, 0.6417243568715207}, {7.03, 0.6421296174198119}, 
  {7.04, 0.6425339855424568}, {7.05, 0.6429374643016104}, 
  {7.06, 0.64334005633782}, {7.07, 0.6437417642132459}, 
  {7.08, 0.6441425907370899}, {7.09, 0.6445425383854513}, 
  {7.1, 0.6449416097049152}, {7.11, 0.6453398076050405}, 
  {7.12, 0.6457371343878435}, {7.13, 0.64613359267085}, 
  {7.14, 0.6465291850649919}, {7.15, 0.6469239142671768}, 
  {7.16, 0.647317782435465}, {7.17, 0.6477107924671657}, 
  {7.18, 0.64810294660316}, {7.1899999999999995, 0.6484942476440381}, 
  {7.2, 0.6488846976527043}, {7.21, 0.6492742995091589}, 
  {7.22, 0.6496630554165392}, {7.2299999999999995, 0.6500509681067683}, 
  {7.24, 0.6504380397594502}, {7.25, 0.6508242728628488}, 
  {7.26, 0.6512096699415793}, {7.27, 0.6515942334929719}, 
  {7.28, 0.6519779657154459}, {7.29, 0.6523608692951939}, 
  {7.3, 0.6527429463743601}, {7.31, 0.6531241993644414}, 
  {7.32, 0.6535046309377321}, {7.33, 0.6538842431837111}, 
  {7.34, 0.6542630386267092}, {7.35, 0.6546410196849308}, 
  {7.36, 0.6550181884948358}, {7.37, 0.655394547724967}, 
  {7.38, 0.6557700996995663}, {7.39, 0.6561448465137687}, 
  {7.4, 0.6565187907802397}, {7.41, 0.656891934813757}, 
  {7.42, 0.6572642807835791}, {7.43, 0.65763583138164}, 
  {7.4399999999999995, 0.6580065886336683}, {7.45, 0.6583765550651606}, 
  {7.46, 0.6587457328836308}, {7.47, 0.6591141247578207}, 
  {7.4799999999999995, 0.659481732515701}, {7.49, 0.6598485590080827}, 
  {7.5, 0.6602146062251109}, {7.51, 0.6605798766263433}, 
  {7.52, 0.6609443725620281}, {7.53, 0.6613080962639515}, 
  {7.54, 0.6616710503728882}, {7.55, 0.6620332367826904}, 
  {7.56, 0.6623946582805047}, {7.57, 0.6627553167870701}, 
  {7.58, 0.663115214900472}, {7.59, 0.6634743548082724}, 
  {7.6, 0.6638327388780567}, {7.61, 0.6641903697238831}, 
  {7.62, 0.6645472494213323}, {7.63, 0.6649033801633095}, 
  {7.64, 0.6652587644264258}, {7.65, 0.6656134046751276}, 
  {7.66, 0.6659673030928843}, {7.67, 0.666320461927171}, 
  {7.68, 0.6666728837816436}, {7.6899999999999995, 0.6670245708270386}, 
  {7.7, 0.667375525251714}, {7.71, 0.6677257497336768}, 
  {7.72, 0.6680752459805035}, {7.7299999999999995, 0.6684240171817919}, 
  {7.74, 0.6687720649695166}, {7.75, 0.6691193916993825}, 
  {7.76, 0.6694660000034673}, {7.77, 0.6698118921965488}, 
  {7.78, 0.6701570703362449}, {7.79, 0.6705015367876968}, 
  {7.8, 0.6708452938040637}, {7.81, 0.6711883439531903}, 
  {7.82, 0.6715306892386934}, {7.83, 0.6718723321116613}, 
  {7.84, 0.6722132750155652}, {7.85, 0.6725535196839019}, 
  {7.86, 0.6728930687986576}, {7.87, 0.6732319245861618}, 
  {7.88, 0.6735700892584191}, {7.89, 0.6739075651439634}, 
  {7.9, 0.6742443542002547}, {7.91, 0.6745804592005697}, 
  {7.92, 0.6749158816214731}, {7.93, 0.6752506245611585}, 
  {7.9399999999999995, 0.675584689459356}, {7.95, 0.6759180789397305}, 
  {7.96, 0.6762507950970758}, {7.97, 0.6765828400884857}, 
  {7.9799999999999995, 0.6769142161842865}, {7.99, 0.6772449255322499}, 
  {8., 0.6775749699611424}, {8.01, 0.6779043522137727}, 
  {8.02, 0.6782330734711195}, {8.030000000000001, 0.6785611366626654}, 
  {8.040000000000001, 0.6788885440428203}, {8.05, 0.6792152968739629}, 
  {8.06, 0.6795413980476042}, {8.07, 0.67986684906964}, 
  {8.08, 0.6801916522169904}, {8.09, 0.6805158093025057}, 
  {8.1, 0.6808393225260261}, {8.110000000000001, 0.681162193743603}, 
  {8.120000000000001, 0.6814844253217416}, {8.13, 0.6818060189652897}, 
  {8.14, 0.682126976440486}, {8.15, 0.6824472999774116}, 
  {8.16, 0.6827669911854173}, {8.17, 0.6830860526424658}, 
  {8.18, 0.6834044853512751}, {8.19, 0.6837222919457417}, 
  {8.200000000000001, 0.6840394733603716}, {8.21, 0.6843560322786288}, 
  {8.22, 0.6846719703821691}, {8.23, 0.6849872890479674}, 
  {8.24, 0.6853019908594433}, {8.25, 0.6856160762204127}, 
  {8.26, 0.6859295482695416}, {8.27, 0.6862424079026823}, 
  {8.280000000000001, 0.6865546572025778}, {8.290000000000001, 
   0.6868662976985433}, {8.3, 0.6871773310026583}, 
  {8.31, 0.6874877593281781}, {8.32, 0.6877975834431709}, 
  {8.33, 0.6881068053244235}, {8.34, 0.6884154273402601}, 
  {8.35, 0.6887234493760843}, {8.360000000000001, 0.689030874738819}, 
  {8.370000000000001, 0.6893377035921731}, {8.38, 0.6896439386109705}, 
  {8.39, 0.6899495803208993}, {8.4, 0.6902546309611353}, 
  {8.41, 0.690559091907744}, {8.42, 0.6908629643712629}, 
  {8.43, 0.6911662500842795}, {8.440000000000001, 0.6914689494296908}, 
  {8.450000000000001, 0.6917710657917269}, {8.46, 0.6920725989366474}, 
  {8.47, 0.6923735515338194}, {8.48, 0.6926739234259003}, 
  {8.49, 0.6929737173231842}, {8.5, 0.6932729339723664}, 
  {8.51, 0.693571574552152}, {8.52, 0.6938696408215037}, 
  {8.53, 0.6941671342192421}, {8.54, 0.6944640552983401}, 
  {8.55, 0.6947604067590873}, {8.56, 0.6950561881003523}, 
  {8.57, 0.6953514021561205}, {8.58, 0.6956460490691825}, 
  {8.59, 0.6959401307922235}, {8.6, 0.6962336481283273}, 
  {8.61, 0.696526602963786}, {8.62, 0.6968189965118654}, 
  {8.63, 0.6971108287543757}, {8.64, 0.6974021027126582}, 
  {8.65, 0.6976928185777069}, {8.66, 0.6979829782685556}, 
  {8.67, 0.698272581819765}, {8.68, 0.698561632190831}, 
  {8.69, 0.6988501290506974}, {8.7, 0.6991380751096585}, 
  {8.709999999999999, 0.6994254700202873}, {8.72, 0.6997123160654155}, 
  {8.73, 0.6999986140690453}, {8.74, 0.7002843652098818}, 
  {8.75, 0.7005695714924514}, {8.76, 0.7008542332878278}, 
  {8.77, 0.7011383523604309}, {8.78, 0.701421930527431}, 
  {8.79, 0.7017049682090146}, {8.8, 0.7019874671786965}, 
  {8.81, 0.7022694272291119}, {8.82, 0.7025508521473967}, 
  {8.83, 0.7028317412441538}, {8.84, 0.7031120966166782}, 
  {8.85, 0.703391920786089}, {8.86, 0.7036712139270094}, 
  {8.87, 0.7039499760394392}, {8.88, 0.7042282106122002}, 
  {8.89, 0.7045059179909003}, {8.9, 0.7047831004529144}, 
  {8.91, 0.7050597586130607}, {8.92, 0.7053358938828751}, 
  {8.93, 0.7056115079794836}, {8.94, 0.7058866025472526}, 
  {8.95, 0.7061611786302819}, {8.959999999999999, 0.7064352385496022}, 
  {8.97, 0.7067087826799252}, {8.98, 0.7069818130948988}, 
  {8.99, 0.7072543319300166}, {9., 0.7075263394035574}, 
  {9.01, 0.7077978379966225}, {9.02, 0.7080688289825048}, 
  {9.03, 0.7083393142966088}, {9.04, 0.7086092950776219}, 
  {9.05, 0.7088787737302482}, {9.06, 0.7091477505673538}, 
  {9.07, 0.7094162288776715}, {9.08, 0.7096842084938544}, 
  {9.09, 0.7099516930029495}, {9.1, 0.7102186827396508}, 
  {9.11, 0.7104851803233032}, {9.12, 0.7107511866852292}, 
  {9.13, 0.7110167040664237}, {9.14, 0.7112817335510044}, 
  {9.15, 0.7115462781002861}, {9.16, 0.7118103387547308}, 
  {9.17, 0.7120739167294232}, {9.18, 0.7123370154877193}, 
  {9.19, 0.7125996350878268}, {9.2, 0.7128617776179453}, 
  {9.21, 0.7131234462503926}, {9.22, 0.713384642447636}, 
  {9.23, 0.7136453662824351}, {9.24, 0.7139056217565667}, 
  {9.25, 0.7141654089355143}, {9.26, 0.7144247308242484}, 
  {9.27, 0.7146835889943759}, {9.28, 0.7149419848574325}, 
  {9.29, 0.7151999198249541}, {9.3, 0.715457399506704}, 
  {9.31, 0.7157144193333806}, {9.32, 0.7159709861589363}, 
  {9.33, 0.7162270998378517}, {9.34, 0.716482762931264}, 
  {9.35, 0.7167379769598483}, {9.36, 0.7169927444847417}, 
  {9.37, 0.7172470643563429}, {9.38, 0.7175009415077511}, 
  {9.39, 0.7177543772559147}, {9.4, 0.7180073724011891}, 
  {9.41, 0.7182599291554652}, {9.42, 0.7185120496724267}, 
  {9.43, 0.7187637343013193}, {9.44, 0.7190149855596246}, 
  {9.45, 0.7192658052663319}, {9.46, 0.7195161941635888}, 
  {9.47, 0.7197661561076529}, {9.48, 0.7200156897160923}, 
  {9.49, 0.7202647981321206}, {9.5, 0.720513483742252}, 
  {9.51, 0.72076174627}, {9.52, 0.7210095884365728}, 
  {9.53, 0.7212570117699215}, {9.54, 0.7215040153532755}, 
  {9.55, 0.7217506041924935}, {9.56, 0.7219967771961819}, 
  {9.57, 0.7222425356012536}, {9.58, 0.7224878820852609}, 
  {9.59, 0.7227328184526414}, {9.6, 0.7229773425497115}, 
  {9.61, 0.7232214576506522}, {9.62, 0.7234651674516499}, 
  {9.63, 0.7237084673834033}, {9.64, 0.7239513640670339}, 
  {9.65, 0.7241938561201096}, {9.66, 0.7244359416363295}, 
  {9.67, 0.7246776255778968}, {9.68, 0.7249189102149103}, 
  {9.69, 0.7251597902504727}, {9.7, 0.7254002716508694}, 
  {9.71, 0.7256403544452041}, {9.72, 0.7258800370036624}, 
  {9.73, 0.7261193215963431}, {9.74, 0.7263582090672571}, 
  {9.75, 0.7265966995328199}, {9.76, 0.7268347949720919}, 
  {9.77, 0.7270724924164824}, {9.78, 0.7273097964643966}, 
  {9.79, 0.7275467059807852}, {9.8, 0.7277832197141834}, 
  {9.81, 0.7280193401384167}, {9.82, 0.7282550663221627}, 
  {9.83, 0.7284903988766018}, {9.84, 0.7287253400136251}, 
  {9.85, 0.7289598861825652}, {9.86, 0.7291940417489968}, 
  {9.87, 0.7294278028421104}, {9.88, 0.7296611731871963}, 
  {9.89, 0.7298941524350084}, {9.9, 0.7301267381990328}, 
  {9.91, 0.7303589311195537}, {9.92, 0.7305907326517627}, 
  {9.93, 0.7308221422717907}, {9.94, 0.73105315992143}, 
  {9.95, 0.7312837861827575}, {9.96, 0.7315140205901116}, 
  {9.97, 0.7317438633763231}, {9.98, 0.7319733135518618}, 
  {9.99, 0.7322023727465421}, {10., 0.7324310413678177}, 
  {10.01, 0.7326593140605837}}, {{0.01, 8.810279455748053*^-11}, 
  {0.02, 1.0223127348351207*^-8}, {0.03, 1.6061156954502073*^-8}, 
  {0.04, -1.221284324997642*^-8}, {0.05, -1.7872971147756578*^-8}, 
  {0.060000000000000005, -1.7780139103349334*^-8}, 
  {0.06999999999999999, 2.725486975488179*^-8}, {0.08, 2.27511095971264*^-8}, 
  {0.09, 2.5098368051339566*^-8}, {0.09999999999999999, 
   -2.773396734709226*^-8}, {0.11, 2.8886952684312797*^-8}, 
  {0.12, -3.370997374562913*^-8}, {0.13, -3.17647494019284*^-8}, 
  {0.14, -3.454623909184461*^-8}, {0.15000000000000002, 
   4.1984952625933704*^-8}, {0.16, -3.079102110444229*^-8}, 
  {0.17, -1.8684163538312046*^-8}, {0.18000000000000002, 
   4.111227336458046*^-9}, {0.19, 7.491607270699388*^-8}, 
  {0.2, 2.936966960891238*^-7}, {0.21000000000000002, 4.887853943572685*^-7}, 
  {0.22, 9.365805514886377*^-7}, {0.23, 1.7569382511116174*^-6}, 
  {0.24000000000000002, 3.077875578656515*^-6}, 
  {0.25, 5.095840428561508*^-6}, {0.26, 8.230135410799777*^-6}, 
  {0.27, 0.000012653364766837753}, {0.28, 0.00001897445564337825}, 
  {0.29000000000000004, 0.000027590386285373997}, 
  {0.3, 0.00003921454700803474}, {0.31, 0.00005437259197194969}, 
  {0.32, 0.00007403173664045108}, {0.33, 0.00009875694632698008}, 
  {0.34, 0.00012949573326063828}, {0.35000000000000003, 
   0.00016702267322899825}, {0.36000000000000004, 0.00021295762928846715}, 
  {0.37, 0.00026760897612376723}, {0.38, 0.00033223234799944964}, 
  {0.39, 0.00040801610060799847}, {0.4, 0.0004959716699752816}, 
  {0.41000000000000003, 0.0005970385712854228}, 
  {0.42000000000000004, 0.0007124657353377578}, 
  {0.43, 0.0008432435269678224}, {0.44, 0.0009904385505339552}, 
  {0.45, 0.0011549831401767854}, {0.46, 0.001337910341372537}, 
  {0.47000000000000003, 0.0015401716067871265}, 
  {0.48000000000000004, 0.0017626243179399287}, {0.49, 0.002006273041782667}, 
  {0.5, 0.0022715025071926467}, {0.51, 0.002559466680479912}, 
  {0.51, 0.002599297155084731}, {0.52, 0.0028971847765909865}, 
  {0.53, 0.003221056652574452}, {0.54, 0.003571347402526158}, 
  {0.55, 0.003948432836134308}, {0.56, 0.004352632906276083}, 
  {0.5700000000000001, 0.004784214554157857}, 
  {0.5800000000000001, 0.005243394449734165}, {0.59, 0.005730341630465104}, 
  {0.6, 0.006245180041397609}, {0.61, 0.006787990979489841}, 
  {0.62, 0.00735881544502428}, {0.63, 0.007957656402890768}, 
  {0.64, 0.008584480956453444}, {0.65, 0.009239222436648358}, 
  {0.66, 0.009921782408899668}, {0.67, 0.01063203260037201}, 
  {0.68, 0.011369816750022377}, {0.69, 0.012134952383848588}, 
  {0.7, 0.012927232517677835}, {0.71, 0.013746427289774788}, 
  {0.72, 0.014592285525495255}, {0.73, 0.015464536236155154}, 
  {0.74, 0.016362890054230417}, {0.75, 0.017287040606945678}, 
  {0.76, 0.018236665830261595}, {0.77, 0.019211429225218457}, 
  {0.78, 0.02021098105853928}, {0.79, 0.021234959509351954}, 
  {0.8, 0.02228299176383348}, {0.81, 0.02335469505954108}, 
  {0.8200000000000001, 0.024449677681141306}, 
  {0.8300000000000001, 0.02556753990920638}, {0.8400000000000001, 
   0.026707874923695165}, {0.8500000000000001, 0.027870269663711447}, 
  {0.8600000000000001, 0.02905430564505671}, {0.87, 0.030259559737090318}, 
  {0.88, 0.03148560490033821}, {0.89, 0.03273201088626934}, 
  {0.9, 0.033998344900608074}, {0.91, 0.03528417223152558}, 
  {0.92, 0.036589056844001454}, {0.9299999999999999, 0.03791256194161656}, 
  {0.94, 0.039254250497004255}, {0.95, 0.04061368575215107}, 
  {0.96, 0.04199043168969188}, {0.97, 0.043384053476336074}, 
  {0.98, 0.04479411787949795}, {0.99, 0.046220193658197135}, 
  {1., 0.04766185192924908}, {1.01, 0.04911866650974012}, 
  {1.02, 0.05059021423675248}, {1.03, 0.05207607526527014}, 
  {1.04, 0.05357583334517308}, {1.05, 0.05508907607820159}, 
  {1.06, 0.05661539515572867}, {1.07, 0.058154386578181005}, 
  {1.08, 0.05970565085689261}, {1.0899999999999999, 0.06126879319916568}, 
  {1.1, 0.0628434236772939}, {1.1099999999999999, 0.06442915738225857}, 
  {1.12, 0.06602561456281025}, {1.13, 0.06763242075060062}, 
  {1.1400000000000001, 0.06924920687202299}, {1.15, 0.07087560934740332}, 
  {1.1600000000000001, 0.07251127017812502}, {1.17, 0.07415583702231911}, 
  {1.1800000000000002, 0.07580896325964036}, {1.19, 0.07747030804572451}, 
  {1.2000000000000002, 0.07913953635682508}, {1.21, 0.08081631902516316}, 
  {1.22, 0.08250033276545879}, {1.23, 0.08419126019315382}, 
  {1.24, 0.08588878983475422}, {1.25, 0.08759261613074198}, 
  {1.26, 0.08930243943149738}, {1.27, 0.09101796598662248}, 
  {1.28, 0.09273890792806389}, {1.29, 0.09446498324740943}, 
  {1.3, 0.096195915767756}, {1.31, 0.09793143511043614}, 
  {1.32, 0.09967127665699788}, {1.33, 0.10141518150673796}, 
  {1.34, 0.10316289643008064}, {1.35, 0.10491417381814264}, 
  {1.3599999999999999, 0.10666877162871098}, {1.37, 0.10842645332896983}, 
  {1.38, 0.11018698783518263}, {1.3900000000000001, 0.11195014944961808}, 
  {1.4, 0.11371571779493639}, {1.4100000000000001, 0.11548347774626519}, 
  {1.42, 0.11725321936121161}, {1.4300000000000002, 0.11902473780797462}, 
  {1.44, 0.120797833291788}, {1.4500000000000002, 0.1225723109798803}, 
  {1.46, 0.12434798092512386}, {1.47, 0.1261246579885397}, 
  {1.48, 0.12790216176082994}, {1.49, 0.12968031648312725}, 
  {1.5, 0.13145895096700888}, {1.51, 0.1332378985140394}, 
  {1.52, 0.135016996834886}, {1.53, 0.13679608796817233}, 
  {1.54, 0.138575018199172}, {1.55, 0.14035363797846484}, 
  {1.56, 0.14213180184066415}, {1.57, 0.1439093683232627}, 
  {1.58, 0.1456861998858104}, {1.59, 0.14746216282938138}, 
  {1.6, 0.14923712721645946}, {1.61, 0.1510109667913738}, 
  {1.62, 0.1527835589012738}, {1.6300000000000001, 0.15455478441775508}, 
  {1.6400000000000001, 0.15632452765917557}, {1.6500000000000001, 
   0.15809267631377905}, {1.6600000000000001, 0.15985912136357044}, 
  {1.67, 0.1616237570090875}, {1.68, 0.16338648059511368}, 
  {1.69, 0.16514719253726487}, {1.7, 0.16690579624963311}, 
  {1.71, 0.16866219807342359}, {1.72, 0.17041630720664913}, 
  {1.73, 0.17216803563489022}, {1.74, 0.17391729806321393}, 
  {1.75, 0.1756640118491303}, {1.76, 0.17740809693678924}, 
  {1.77, 0.17914947579227092}, {1.78, 0.18088807334008497}, 
  {1.79, 0.1826238169008566}, {1.8, 0.1843566361301681}, 
  {1.81, 0.1860864629586807}, {1.82, 0.18781323153339344}, 
  {1.83, 0.18953687816012965}, {1.84, 0.1912573412472516}, 
  {1.85, 0.1929745612505671}, {1.86, 0.1946884806194722}, 
  {1.87, 0.196399043744229}, {1.8800000000000001, 0.19810619690453737}, 
  {1.8900000000000001, 0.19980988821922865}, {1.9000000000000001, 
   0.2015100675971415}, {1.9100000000000001, 0.2032066866892271}, 
  {1.92, 0.2048996988417364}, {1.93, 0.20658905905066513}, 
  {1.94, 0.20827472391720395}, {1.95, 0.2099566516044218}, 
  {1.96, 0.2116348017950358}, {1.97, 0.21330913565023915}, 
  {1.98, 0.21497961576964322}, {1.99, 0.21664620615227492}, 
  {2., 0.21830887215861564}, {2.01, 0.21996758047369225}, 
  {2.02, 0.2216222990711287}, {2.0300000000000002, 0.22327299717827515}, 
  {2.04, 0.22491964524221264}, {2.05, 0.22656221489677214}, 
  {2.06, 0.22820067893048235}, {2.0700000000000003, 0.22983501125544883}, 
  {2.08, 0.23146518687710244}, {2.09, 0.23309118186477126}, 
  {2.1, 0.2347129733232803}, {2.1100000000000003, 0.23633053936520224}, 
  {2.12, 0.23794385908401472}, {2.13, 0.23955291252805602}, 
  {2.14, 0.24115768067519636}, {2.1500000000000004, 0.24275814540840984}, 
  {2.16, 0.24435428949186638}, {2.17, 0.2459460965479287}, 
  {2.1799999999999997, 0.2475335510347398}, {2.19, 0.24911663822452162}, 
  {2.2, 0.250695344182599}, {2.21, 0.25226965574686866}, 
  {2.2199999999999998, 0.2538395605081128}, {2.23, 0.25540504679075515}, 
  {2.24, 0.2569661036342839}, {2.25, 0.25852272077525007}, 
  {2.26, 0.2600748886296458}, {2.27, 0.2616225982760219}, 
  {2.2800000000000002, 0.2631658414390617}, {2.29, 0.26470461047353644}, 
  {2.3, 0.26623889834886383}, {2.31, 0.2677686986339799}, 
  {2.3200000000000003, 0.26929400548292004}, {2.33, 0.27081481362053733}, 
  {2.34, 0.27233111832874357}, {2.35, 0.27384291543321565}, 
  {2.3600000000000003, 0.27535020129039384}, {2.37, 0.2768529727748721}, 
  {2.38, 0.27835122726721884}, {2.39, 0.2798449626418666}, 
  {2.4000000000000004, 0.28133417725580223}, {2.41, 0.2828188699371451}, 
  {2.42, 0.2842990399741538}, {2.4299999999999997, 0.2857746871045406}, 
  {2.44, 0.287245811505206}, {2.45, 0.2887124137819736}, 
  {2.46, 0.29017449495976533}, {2.4699999999999998, 0.29163205647288065}, 
  {2.48, 0.2930851001556738}, {2.49, 0.2945336282333409}, 
  {2.5, 0.295977643313001}, {2.51, 0.2974171483747676}, 
  {2.5200000000000005, 0.29885214676344596}, {2.5300000000000002, 
   0.30028264217994044}, {2.54, 0.3017086386730979}, 
  {2.55, 0.3031301406317365}, {2.5599999999999996, 0.3045471527766898}, 
  {2.5700000000000003, 0.305959680153111}, {2.58, 0.30736772812305774}, 
  {2.59, 0.30877130235797634}, {2.5999999999999996, 0.31017040883118163}, 
  {2.6100000000000003, 0.31156505381115224}, {2.62, 0.31295524385418044}, 
  {2.63, 0.3143409857976146}, {2.6399999999999997, 0.31572228675300024}, 
  {2.6500000000000004, 0.31709915409934153}, {2.66, 0.31847159547669146}, 
  {2.67, 0.31983961877958167}, {2.6799999999999997, 0.3212032321505643}, 
  {2.6900000000000004, 0.3225624439741585}, {2.7, 0.3239172628702037}, 
  {2.71, 0.325267697688396}, {2.7199999999999998, 0.326613757501768}, 
  {2.7300000000000004, 0.3279554516008982}, {2.74, 0.3292927894879365}, 
  {2.75, 0.3306257808709362}, {2.76, 0.33195443565825417}, 
  {2.7700000000000005, 0.3332787639525942}, {2.7800000000000002, 
   0.33459877604574456}, {2.79, 0.3359144824127962}, 
  {2.8, 0.33722589370670547}, {2.8100000000000005, 0.3385330207531599}, 
  {2.8200000000000003, 0.3398358745451018}, {2.83, 0.34113446623747523}, 
  {2.84, 0.34242880714198587}, {2.8499999999999996, 0.3437189087219678}, 
  {2.8600000000000003, 0.3450047825876834}, {2.87, 0.34628644049049667}, 
  {2.88, 0.34756389431875995}, {2.8899999999999997, 0.34883715609244403}, 
  {2.9000000000000004, 0.3501062379583953}, {2.91, 0.35137115218549453}, 
  {2.92, 0.3526319111602761}, {2.9299999999999997, 0.3538885273817531}, 
  {2.9400000000000004, 0.355141013456931}, {2.95, 0.35638938209690296}, 
  {2.96, 0.35763364611110027}, {2.9699999999999998, 0.35887381840435095}, 
  {2.9800000000000004, 0.3601099119709216}, {2.99, 0.36134193989205693}, 
  {3., 0.36256991532958505}, {3.01, 0.36379385152370913}, 
  {3.0200000000000005, 0.36501376178725387}, {3.0300000000000002, 
   0.3662296595031381}, {3.04, 0.3674415581188912}, 
  {3.05, 0.3686494711435777}, {3.0600000000000005, 0.369853412143806}, 
  {3.0700000000000003, 0.3710533947397085}, {3.08, 0.37224943260136606}, 
  {3.09, 0.37344153944470365}, {3.0999999999999996, 0.3746297290289648}, 
  {3.1100000000000003, 0.3758140151512002}, {3.12, 0.376994411645066}, 
  {3.13, 0.3781709323753191}, {3.1399999999999997, 0.3793435912359773}, 
  {3.1500000000000004, 0.38051240214638876}, {3.16, 0.38167737904771176}, 
  {3.17, 0.3828385359005474}, {3.1799999999999997, 0.3839958866810412}, 
  {3.1900000000000004, 0.3851494453780068}, {3.2, 0.3862992259909058}, 
  {3.21, 0.3874452425256283}, {3.2199999999999998, 0.3885875089925313}, 
  {3.2300000000000004, 0.38972603940347184}, {3.24, 0.39086084776850133}, 
  {3.25, 0.39199194809523147}, {3.26, 0.393119354383713}, 
  {3.2700000000000005, 0.3942430806254848}, {3.2800000000000002, 
   0.3953631408015883}, {3.29, 0.3964795488788449}, 
  {3.3, 0.39759231880864904}, {3.3100000000000005, 0.3987014645244678}, 
  {3.3200000000000003, 0.39980699993999097}, {3.33, 0.40090893894619056}, 
  {3.34, 0.40200729541095903}, {3.3499999999999996, 0.4031020831763107}, 
  {3.3600000000000003, 0.4041933160557013}, {3.37, 0.4052810078338608}, 
  {3.38, 0.4063651722646681}, {3.3899999999999997, 0.40744582306823585}, 
  {3.4000000000000004, 0.40852297393099735}, {3.41, 0.4095966385045874}, 
  {3.42, 0.410666830402046}, {3.4299999999999997, 0.41173356319881144}, 
  {3.4400000000000004, 0.4127968504302917}, {3.45, 0.4138567055912299}, 
  {3.46, 0.41491314213384994}, {3.4699999999999998, 0.41596617346746295}, 
  {3.4800000000000004, 0.4170158129576246}, {3.49, 0.4180620739244784}, 
  {3.5, 0.41910496964141375}, {3.51, 0.4201445133365371}, 
  {3.5200000000000005, 0.4211807181887885}, {3.5300000000000002, 
   0.422213597329754}, {3.54, 0.4232431638421198}, 
  {3.55, 0.4242694307585674}, {3.5600000000000005, 0.4252924110618571}, 
  {3.5700000000000003, 0.4263121176843544}, {3.58, 0.4273285635067471}, 
  {3.59, 0.4283417613588941}, {3.5999999999999996, 0.4293517240193947}, 
  {3.6100000000000003, 0.43035846421411644}, {3.62, 0.4313619946159782}, 
  {3.63, 0.4323623278475044}, {3.6399999999999997, 0.43335947647675926}, 
  {3.6500000000000004, 0.4343534530195714}, {3.66, 0.43534426994027364}, 
  {3.67, 0.43633193964922884}, {3.6799999999999997, 0.4373164745040554}, 
  {3.6900000000000004, 0.4382978868092075}, {3.7, 0.4392761888192598}, 
  {3.71, 0.4402513927328447}, {3.7199999999999998, 0.44122351069841576}, 
  {3.7300000000000004, 0.44219255481198877}, {3.74, 0.4431585371182811}, 
  {3.75, 0.44412146960861354}, {3.76, 0.4450813642249682}, 
  {3.7700000000000005, 0.446038232858133}, {3.7800000000000002, 
   0.4469920873475332}, {3.79, 0.4479429394815005}, 
  {3.8, 0.4488908010017354}, {3.8100000000000005, 0.44983568359720816}, 
  {3.8200000000000003, 0.450777598909464}, {3.83, 0.45171655852982456}, 
  {3.84, 0.4526525740044457}, {3.8499999999999996, 0.4535856568306969}, 
  {3.8600000000000003, 0.4545158184562995}, {3.87, 0.4554430702860739}, 
  {3.88, 0.45636742367706323}, {3.8899999999999997, 0.45728888993917405}, 
  {3.9000000000000004, 0.45820748034099107}, {3.91, 0.4591232061031361}, 
  {3.92, 0.46003607840340194}, {3.9299999999999997, 0.460946108377863}, 
  {3.9400000000000004, 0.46185330711719386}, {3.95, 0.4627576856710641}, 
  {3.96, 0.46365925504826067}, {3.9699999999999998, 0.46455802621495}, 
  {3.9800000000000004, 0.46545401009602516}, {3.99, 0.4663472175799186}, 
  {4., 0.4672376595118238}, {4.01, 0.4681253466995853}, 
  {4.0200000000000005, 0.46901028991243277}, {4.03, 0.4698924998827324}, 
  {4.04, 0.470771987303666}, {4.05, 0.47164876283346885}, 
  {4.0600000000000005, 0.4725228370934509}, {4.07, 0.47339422066794057}, 
  {4.08, 0.47426292410860527}, {4.09, 0.4751289579294573}, 
  {4.1, 0.47599233261341195}, {4.11, 0.4768530586057925}, 
  {4.12, 0.4777111463213255}, {4.13, 0.4785666061397861}, 
  {4.14, 0.47941944841159334}, {4.15, 0.4802696834507859}, 
  {4.16, 0.48111732154393066}, {4.17, 0.48196237294352806}, 
  {4.18, 0.48280484786875283}, {4.19, 0.48364475651367783}, 
  {4.2, 0.4844821090373772}, {4.21, 0.4853169155731042}, 
  {4.22, 0.4861491862186169}, {4.23, 0.48697893104527856}, 
  {4.24, 0.48780616009799677}, {4.25, 0.48863088338811705}, 
  {4.26, 0.489453110899955}, {4.2700000000000005, 0.49027285258621445}, 
  {4.28, 0.491090118377037}, {4.29, 0.49190491816743975}, 
  {4.3, 0.4927172618319171}, {4.3100000000000005, 0.49352715920818835}, 
  {4.32, 0.49433462011202267}, {4.33, 0.495139654330509}, 
  {4.34, 0.49594227161790605}, {4.35, 0.4967424817068531}, 
  {4.36, 0.4975402942985694}, {4.37, 0.4983357190660751}, 
  {4.38, 0.49912876565723807}, {4.39, 0.4999194436920188}, 
  {4.4, 0.5007077627569919}, {4.41, 0.5014937324146652}, 
  {4.42, 0.5022773622001132}, {4.43, 0.503058661620979}, 
  {4.44, 0.5038376401487388}, {4.45, 0.5046143072371919}, 
  {4.46, 0.5053886723032427}, {4.47, 0.5061607447380914}, 
  {4.48, 0.5069305339051647}, {4.49, 0.5076980491341457}, 
  {4.5, 0.5084632997314233}, {4.51, 0.5092262949643773}, 
  {4.52, 0.5099870440860186}, {4.53, 0.5107455562995844}, 
  {4.54, 0.511501840789446}, {4.55, 0.5122559067105437}, 
  {4.56, 0.5130077631802348}, {4.57, 0.5137574192878072}, 
  {4.58, 0.5145048840936239}, {4.59, 0.5152501666211013}, 
  {4.6, 0.5159932758637866}, {4.609999999999999, 0.5167342207805616}, 
  {4.62, 0.5174730103001555}, {4.63, 0.518209653316881}, 
  {4.64, 0.5189441586904044}, {4.6499999999999995, 0.519676535250339}, 
  {4.66, 0.5204067917846258}, {4.67, 0.5211349370531939}, 
  {4.68, 0.5218609797811085}, {4.6899999999999995, 0.522584928647865}, 
  {4.7, 0.5233067923141212}, {4.71, 0.524026579388603}, 
  {4.72, 0.5247442984535557}, {4.7299999999999995, 0.525459958047517}, 
  {4.74, 0.5261735666752987}, {4.75, 0.526885132809229}, 
  {4.76, 0.5275946648720922}, {4.77, 0.528302171260083}, 
  {4.78, 0.5290076603231615}, {4.79, 0.5297111403726258}, 
  {4.8, 0.5304126196893888}, {4.81, 0.5311121065023596}, 
  {4.82, 0.5318096090064635}, {4.83, 0.5325051353620815}, 
  {4.84, 0.5331986936832696}, {4.85, 0.5338902920325039}, 
  {4.86, 0.5345799384562047}, {4.87, 0.5352676409374584}, 
  {4.88, 0.5359534074316428}, {4.89, 0.5366372458409963}, 
  {4.8999999999999995, 0.5373191640359387}, {4.91, 0.5379991698362248}, 
  {4.92, 0.5386772710246728}, {4.93, 0.5393534753423919}, 
  {4.9399999999999995, 0.5400277904832977}, {4.95, 0.5407002240953709}, 
  {4.96, 0.5413707837977748}, {4.97, 0.5420394771463188}, 
  {4.9799999999999995, 0.542706311669388}, {4.99, 0.5433712948498606}, 
  {5., 0.5440344341183296}, {5.01, 0.5446957368653305}, 
  {5.02, 0.5453552104353445}, {5.03, 0.546012862143356}, 
  {5.04, 0.5466686992415966}, {5.05, 0.5473227289457903}, 
  {5.06, 0.5479749584404869}, {5.07, 0.5486253948338753}, 
  {5.08, 0.5492740452230089}, {5.09, 0.549920916651832}, 
  {5.1, 0.5505660161056314}, {5.11, 0.5512093505474454}, 
  {5.12, 0.55185092688283}, {5.13, 0.5524907519777811}, 
  {5.14, 0.553128832651816}, {5.1499999999999995, 0.5537651756864097}, 
  {5.16, 0.55439978782473}, {5.17, 0.5550326757527264}, 
  {5.18, 0.55566384613509}, {5.1899999999999995, 0.5562933055604313}, 
  {5.2, 0.5569210606065464}, {5.21, 0.5575471177938311}, 
  {5.22, 0.5581714836040828}, {5.2299999999999995, 0.5587941644842989}, 
  {5.24, 0.5594151668354126}, {5.25, 0.560034497006475}, 
  {5.26, 0.5606521613260202}, {5.27, 0.5612681660661814}, 
  {5.28, 0.5618825174682769}, {5.29, 0.5624952217393382}, 
  {5.3, 0.563106285025107}, {5.31, 0.56371571346771}, 
  {5.32, 0.5643235131233304}, {5.33, 0.5649296900595377}, 
  {5.34, 0.5655342502649834}, {5.35, 0.5661371997329017}, 
  {5.36, 0.5667385443736794}, {5.37, 0.5673382901094648}, 
  {5.38, 0.5679364427865536}, {5.39, 0.5685330082443514}, 
  {5.3999999999999995, 0.5691279922531685}, {5.41, 0.5697214006025035}, 
  {5.42, 0.5703132389916838}, {5.43, 0.5709035131163738}, 
  {5.4399999999999995, 0.5714922286446935}, {5.45, 0.5720793912200222}, 
  {5.46, 0.5726650063867815}, {5.47, 0.5732490797566001}, 
  {5.4799999999999995, 0.5738316168359816}, {5.49, 0.5744126231427984}, 
  {5.5, 0.574992104158131}, {5.51, 0.57557006530077}, 
  {5.52, 0.5761465120109754}, {5.53, 0.576721449656123}, 
  {5.54, 0.5772948836158136}, {5.55, 0.5778668192210823}, 
  {5.56, 0.5784372617719917}, {5.57, 0.5790062165535943}, 
  {5.58, 0.579573688847379}, {5.59, 0.5801396838560287}, 
  {5.6, 0.5807042067983978}, {5.61, 0.5812672628752615}, 
  {5.62, 0.5818288572086203}, {5.63, 0.5823889949729448}, 
  {5.64, 0.5829476812872514}, {5.6499999999999995, 0.5835049212479646}, 
  {5.66, 0.5840607199207177}, {5.67, 0.5846150823547056}, 
  {5.68, 0.5851680136005264}, {5.6899999999999995, 0.5857195186565747}, 
  {5.7, 0.58626960255204}, {5.71, 0.5868182702313831}, 
  {5.72, 0.587365526695784}, {5.7299999999999995, 0.5879113768463817}, 
  {5.74, 0.5884558256265713}, {5.75, 0.5889988779642366}, 
  {5.76, 0.5895405387233303}, {5.77, 0.5900808128019435}, 
  {5.78, 0.5906197050669206}, {5.79, 0.591157220347327}, 
  {5.8, 0.5916933634790666}, {5.81, 0.5922281392771822}, 
  {5.82, 0.5927615525748919}, {5.83, 0.5932936081406481}, 
  {5.84, 0.5938243107727601}, {5.85, 0.5943536651870858}, 
  {5.86, 0.5948816761708287}, {5.87, 0.5954083484668757}, 
  {5.88, 0.5959336868220788}, {5.89, 0.5964576959135215}, 
  {5.8999999999999995, 0.5969803804444425}, {5.91, 0.5975017451291009}, 
  {5.92, 0.5980217946495259}, {5.93, 0.5985405336634244}, 
  {5.9399999999999995, 0.5990579668371581}, {5.95, 0.5995740988151468}, 
  {5.96, 0.6000889342444751}, {5.97, 0.6006024777635588}, 
  {5.9799999999999995, 0.6011147339367966}, {5.99, 0.6016257074431905}, 
  {6., 0.6021354028440413}, {6.01, 0.6026438247159902}, 
  {6.02, 0.6031509776871644}, {6.03, 0.6036568662723454}, 
  {6.04, 0.6041614950181398}, {6.05, 0.6046648684857274}, 
  {6.06, 0.6051669912749276}, {6.07, 0.605667867838882}, 
  {6.08, 0.6061675027026183}, {6.09, 0.6066659003846624}, 
  {6.1, 0.6071630653992273}, {6.11, 0.6076590022139925}, 
  {6.12, 0.6081537152943355}, {6.13, 0.6086472091212869}, 
  {6.14, 0.6091394881533603}, {6.1499999999999995, 0.6096305568473355}, 
  {6.16, 0.6101204195944945}, {6.17, 0.6106090808032576}, 
  {6.18, 0.6110965449386327}, {6.1899999999999995, 0.6115828164345629}, 
  {6.2, 0.6120678995770419}, {6.21, 0.6125517987744615}, 
  {6.22, 0.6130345184384254}, {6.2299999999999995, 0.6135160628450649}, 
  {6.24, 0.6139964363866994}, {6.25, 0.6144756433654379}, 
  {6.26, 0.614953688123137}, {6.27, 0.6154305749221294}, 
  {6.28, 0.6159063080415024}, {6.29, 0.6163808917498841}, 
  {6.3, 0.6168543303597858}, {6.31, 0.6173266280928118}, 
  {6.32, 0.6177977891337321}, {6.33, 0.6182678177268883}, 
  {6.34, 0.618736718042527}, {6.35, 0.6192044942964969}, 
  {6.36, 0.6196711506491681}, {6.37, 0.6201366912391393}, 
  {6.38, 0.6206011202021955}, {6.39, 0.6210644416065065}, 
  {6.3999999999999995, 0.6215266596708489}, {6.41, 0.6219877783724002}, 
  {6.42, 0.6224478017515764}, {6.43, 0.6229067339495344}, 
  {6.4399999999999995, 0.6233645789142059}, {6.45, 0.6238213406719098}, 
  {6.46, 0.6242770232271226}, {6.47, 0.6247316305913841}, 
  {6.4799999999999995, 0.6251851665579267}, {6.49, 0.6256376352091593}, 
  {6.5, 0.6260890404245743}, {6.51, 0.6265393860286679}, 
  {6.52, 0.6269886759805559}, {6.53, 0.6274369139629528}, 
  {6.54, 0.6278841039500662}, {6.55, 0.6283302497135992}, 
  {6.56, 0.6287753549731576}, {6.57, 0.6292194236018531}, 
  {6.58, 0.6296624591820716}, {6.59, 0.6301044654756254}, 
  {6.6, 0.6305454463438593}, {6.61, 0.6309854051848447}, 
  {6.62, 0.6314243458210171}, {6.63, 0.6318622717823814}, 
  {6.64, 0.6322991867334906}, {6.65, 0.6327350941607222}, 
  {6.66, 0.6331699976989569}, {6.67, 0.6336039008156149}, 
  {6.68, 0.6340368070081297}, {6.6899999999999995, 0.6344687198452448}, 
  {6.7, 0.6348996426662836}, {6.71, 0.6353295788912874}, 
  {6.72, 0.6357585320769203}, {6.7299999999999995, 0.6361865053513043}, 
  {6.74, 0.6366135023124571}, {6.75, 0.6370395261746751}, 
  {6.76, 0.6374645802701195}, {6.77, 0.6378886677358935}, 
  {6.78, 0.638311792073921}, {6.79, 0.6387339563935654}, 
  {6.8, 0.6391551638037072}, {6.81, 0.6395754175901232}, 
  {6.82, 0.6399947209395691}, {6.83, 0.6404130769779215}, 
  {6.84, 0.64083048869648}, {6.85, 0.6412469593813057}, 
  {6.86, 0.6416624918768719}, {6.87, 0.6420770893861629}, 
  {6.88, 0.6424907548093302}, {6.89, 0.6429034912638656}, 
  {6.9, 0.6433153015267408}, {6.91, 0.6437261887328418}, 
  {6.92, 0.6441361556539391}, {6.93, 0.6445452053568204}, 
  {6.9399999999999995, 0.6449533405597947}, {6.95, 0.645360564228838}, 
  {6.96, 0.6457668791605329}, {6.97, 0.6461722882658307}, 
  {6.9799999999999995, 0.6465767941043055}, {6.99, 0.6469803996607482}, 
  {7., 0.6473831075866769}, {7.01, 0.6477849207030886}, 
  {7.02, 0.6481858415885426}, {7.03, 0.648585873183606}, 
  {7.04, 0.6489850178113556}, {7.05, 0.6493832783993412}, 
  {7.06, 0.6497806574803917}, {7.07, 0.6501771577571844}, 
  {7.08, 0.6505727817814204}, {7.09, 0.6509675321366899}, 
  {7.1, 0.6513614113694075}, {7.11, 0.6517544222646166}, 
  {7.12, 0.6521465670269322}, {7.13, 0.6525378484342923}, 
  {7.14, 0.6529282689119214}, {7.15, 0.6533178310126004}, 
  {7.16, 0.6537065370322352}, {7.17, 0.6540943897536522}, 
  {7.18, 0.6544813914058523}, {7.1899999999999995, 0.6548675446101697}, 
  {7.2, 0.6552528516318716}, {7.21, 0.6556373150504555}, 
  {7.22, 0.6560209371616565}, {7.2299999999999995, 0.6564037205554314}, 
  {7.24, 0.6567856674543577}, {7.25, 0.6571667802905949}, 
  {7.26, 0.657547061637672}, {7.27, 0.6579265136399499}, 
  {7.28, 0.6583051386297143}, {7.29, 0.6586829393522748}, 
  {7.3, 0.6590599177238801}, {7.31, 0.6594360763056102}, 
  {7.32, 0.6598114174828424}, {7.33, 0.6601859435194797}, 
  {7.34, 0.6605596566976146}, {7.35, 0.6609325595757127}, 
  {7.36, 0.6613046541560834}, {7.37, 0.661675942978718}, 
  {7.38, 0.6620464284446825}, {7.39, 0.6624161126676427}, 
  {7.4, 0.6627849981580312}, {7.41, 0.6631530870828328}, 
  {7.42, 0.6635203817843376}, {7.43, 0.6638868846509922}, 
  {7.4399999999999995, 0.664252597828181}, {7.45, 0.6646175239178547}, 
  {7.46, 0.6649816649866125}, {7.47, 0.6653450235630771}, 
  {7.4799999999999995, 0.6657076016680321}, {7.49, 0.666069402007679}, 
  {7.5, 0.666430426635543}, {7.51, 0.6667906778076258}, 
  {7.52, 0.6671501579653523}, {7.53, 0.6675088695326394}, 
  {7.54, 0.6678668148313136}, {7.55, 0.668223995745393}, 
  {7.56, 0.6685804152197079}, {7.57, 0.6689360753651385}, 
  {7.58, 0.6692909781074832}, {7.59, 0.6696451264882057}, 
  {7.6, 0.669998522213973}, {7.61, 0.6703511682690078}, 
  {7.62, 0.6707030664093736}, {7.63, 0.6710542193396805}, 
  {7.64, 0.6714046290124998}, {7.65, 0.6717542981064071}, 
  {7.66, 0.6721032290861331}, {7.67, 0.6724514239874679}, 
  {7.68, 0.6727988853670013}, {7.6899999999999995, 0.6731456157613138}, 
  {7.7, 0.6734916168585414}, {7.71, 0.6738368918197466}, 
  {7.72, 0.6741814424754011}, {7.7299999999999995, 0.6745252715844572}, 
  {7.74, 0.6748683810369585}, {7.75, 0.6752107737750066}, 
  {7.76, 0.6755524516825062}, {7.77, 0.6758934172025874}, 
  {7.78, 0.6762336729536855}, {7.79, 0.6765732211790692}, 
  {7.8, 0.6769120641406516}, {7.81, 0.6772502044653947}, 
  {7.82, 0.6775876442987965}, {7.83, 0.6779243860345332}, 
  {7.84, 0.6782604320873133}, {7.85, 0.6785957847737336}, 
  {7.86, 0.6789304466858539}, {7.87, 0.6792644197093978}, 
  {7.88, 0.6795977066690284}, {7.89, 0.6799303098928249}, 
  {7.9, 0.6802622311095092}, {7.91, 0.6805934733818049}, 
  {7.92, 0.6809240387710815}, {7.93, 0.6812539296943214}, 
  {7.9399999999999995, 0.6815831482588237}, {7.95, 0.6819116968495109}, 
  {7.96, 0.6822395778438022}, {7.97, 0.6825667936402624}, 
  {7.9799999999999995, 0.6828933464423699}, {7.99, 0.6832192387178111}, 
  {8., 0.6835444724104036}, {8.01, 0.6838690500931079}, 
  {8.02, 0.6841929734860059}, {8.030000000000001, 0.6845162452109435}, 
  {8.040000000000001, 0.6848388679322852}, {8.05, 0.6851608431609293}, 
  {8.06, 0.6854821735969381}, {8.07, 0.6858028611209193}, 
  {8.08, 0.6861229080541307}, {8.09, 0.6864423166648521}, 
  {8.1, 0.6867610887761657}, {8.110000000000001, 0.6870792268232435}, 
  {8.120000000000001, 0.687396733172136}, {8.13, 0.687713609318962}, 
  {8.14, 0.6880298577643771}, {8.15, 0.6883454806647933}, 
  {8.16, 0.6886604797209657}, {8.17, 0.6889748576695638}, 
  {8.18, 0.6892886151294988}, {8.19, 0.6896017563867645}, 
  {8.200000000000001, 0.6899142811103047}, {8.21, 0.6902261924951745}, 
  {8.22, 0.6905374925067918}, {8.23, 0.6908481824984847}, 
  {8.24, 0.6911582652464858}, {8.25, 0.6914677415188635}, 
  {8.26, 0.6917766142360051}, {8.27, 0.6920848848876631}, 
  {8.280000000000001, 0.692392555083643}, {8.290000000000001, 
   0.6926996270117343}, {8.3, 0.6930061024422685}, 
  {8.31, 0.6933119829195675}, {8.32, 0.6936172700543466}, 
  {8.33, 0.6939219658393085}, {8.34, 0.6942260728392284}, 
  {8.35, 0.6945295909135893}, {8.360000000000001, 0.6948325236517121}, 
  {8.370000000000001, 0.6951348710190359}, {8.38, 0.6954366357012987}, 
  {8.39, 0.6957378188271832}, {8.4, 0.696038422226593}, 
  {8.41, 0.6963384478249282}, {8.42, 0.696637896788161}, 
  {8.43, 0.6969367702395175}, {8.440000000000001, 0.6972350695814384}, 
  {8.450000000000001, 0.6975327978452697}, {8.46, 0.6978299551001328}, 
  {8.47, 0.6981265438262199}, {8.48, 0.6984225637334021}, 
  {8.49, 0.6987180181631629}, {8.5, 0.6990129072501077}, 
  {8.51, 0.6993072325230969}, {8.52, 0.6996009966314887}, 
  {8.53, 0.6998941990277672}, {8.54, 0.7001868421593826}, 
  {8.55, 0.700478927936274}, {8.56, 0.7007704561729042}, 
  {8.57, 0.70106142890927}, {8.58, 0.7013518464227673}, 
  {8.59, 0.7016417118902609}, {8.6, 0.7019310253417643}, 
  {8.61, 0.7022197882524779}, {8.62, 0.7025080020284804}, 
  {8.63, 0.7027956669135165}, {8.64, 0.7030827854759991}, 
  {8.65, 0.7033693583362037}, {8.66, 0.7036553866164468}, 
  {8.67, 0.7039408708606061}, {8.68, 0.7042258136807504}, 
  {8.69, 0.7045102147767466}, {8.7, 0.7047940769152774}, 
  {8.709999999999999, 0.7050773991759343}, {8.72, 0.705360183997982}, 
  {8.73, 0.7056424326983688}, {8.74, 0.7059241456281597}, 
  {8.75, 0.7062053242061666}, {8.76, 0.7064859694546612}, 
  {8.77, 0.706766083236289}, {8.78, 0.7070456659548654}, 
  {8.79, 0.7073247190401162}, {8.8, 0.7076032437726099}, 
  {8.81, 0.7078812403160555}, {8.82, 0.7081587105003564}, 
  {8.83, 0.7084356557243154}, {8.84, 0.7087120767464512}, 
  {8.85, 0.7089879758277675}, {8.86, 0.7092633517822833}, 
  {8.87, 0.7095382076877286}, {8.88, 0.7098125437551062}, 
  {8.89, 0.710086361887079}, {8.9, 0.7103596624729107}, 
  {8.91, 0.710632447473472}, {8.92, 0.710904717532685}, 
  {8.93, 0.7111764737710473}, {8.94, 0.7114477178292873}, 
  {8.95, 0.7117184513444954}, {8.959999999999999, 0.7119886742912058}, 
  {8.97, 0.7122583894451964}, {8.98, 0.7125275968865026}, 
  {8.99, 0.712796298408648}, {9., 0.7130644945500535}, 
  {9.01, 0.7133321878136485}, {9.02, 0.7135993785559549}, 
  {9.03, 0.7138660682467162}, {9.04, 0.7141322592615325}, 
  {9.05, 0.7143979515021783}, {9.06, 0.7146631476061884}, 
  {9.07, 0.7149278476645122}, {9.08, 0.7151920537071419}, 
  {9.09, 0.7154557672474766}, {9.1, 0.7157189900899539}, 
  {9.11, 0.7159817231586203}, {9.12, 0.7162439685343998}, 
  {9.13, 0.7165057261954644}, {9.14, 0.7167669982882217}, 
  {9.15, 0.7170277876793989}, {9.16, 0.7172880948346574}, 
  {9.17, 0.7175479202996939}, {9.18, 0.7178072671231348}, 
  {9.19, 0.7180661370512098}, {9.2, 0.7183245293999789}, 
  {9.21, 0.7185824483021861}, {9.22, 0.7188398940052139}, 
  {9.23, 0.7190968680515653}, {9.24, 0.7193533730023773}, 
  {9.25, 0.7196094092796557}, {9.26, 0.7198649798592669}, 
  {9.27, 0.7201200853887713}, {9.28, 0.7203747270468739}, 
  {9.29, 0.7206289079331327}, {9.3, 0.7208826287387637}, 
  {9.31, 0.7211358908971306}, {9.32, 0.7213886967074359}, 
  {9.33, 0.7216410480905324}, {9.34, 0.7218929446462425}, 
  {9.35, 0.7221443912858376}, {9.36, 0.7223953882639762}, 
  {9.37, 0.722645935806213}, {9.38, 0.7228960371721769}, 
  {9.39, 0.7231456925801467}, {9.4, 0.7233949067012873}, 
  {9.41, 0.7236436777748168}, {9.42, 0.7238920093222987}, 
  {9.43, 0.7241399024642305}, {9.44, 0.7243873587867711}, 
  {9.45, 0.7246343788283411}, {9.46, 0.7248809662123676}, 
  {9.47, 0.7251271225395612}, {9.48, 0.7253728465293534}, 
  {9.49, 0.7256181426928379}, {9.5, 0.7258630120195448}, 
  {9.51, 0.7261074536218075}, {9.52, 0.72635147330584}, 
  {9.53, 0.726595070111216}, {9.54, 0.7268382445035968}, 
  {9.55, 0.727080997385201}, {9.56, 0.7273233351879753}, 
  {9.57, 0.7275652542011812}, {9.58, 0.7278067575534806}, 
  {9.59, 0.7280478471366223}, {9.6, 0.7282885230670217}, 
  {9.61, 0.7285287865670398}, {9.62, 0.728768641827628}, 
  {9.63, 0.7290080862585455}, {9.64, 0.7292471237597056}, 
  {9.65, 0.7294857540691737}, {9.66, 0.729723978205584}, 
  {9.67, 0.7299617984099314}, {9.68, 0.7301992164284457}, 
  {9.69, 0.730436228972394}, {9.7, 0.7306728420662694}, 
  {9.71, 0.7309090549533721}, {9.72, 0.7311448684777133}, 
  {9.73, 0.7313802845019381}, {9.74, 0.7316153020365164}, 
  {9.75, 0.7318499228276778}, {9.76, 0.7320841486798599}, 
  {9.77, 0.7323179782833904}, {9.78, 0.7325514147523791}, 
  {9.79, 0.732784456864465}, {9.8, 0.7330171064531896}, 
  {9.81, 0.7332493638969027}, {9.82, 0.733481231611222}, 
  {9.83, 0.7337127063656226}, {9.84, 0.7339437918853946}, 
  {9.85, 0.734174489392899}, {9.86, 0.734404796268791}, 
  {9.87, 0.7346347128623165}, {9.88, 0.7348642428696621}, 
  {9.89, 0.735093387280358}, {9.9, 0.7353221420489717}, 
  {9.91, 0.7355505100567825}, {9.92, 0.7357784926425666}, 
  {9.93, 0.7360060892533511}, {9.94, 0.7362332995398901}, 
  {9.95, 0.7364601263543591}, {9.96, 0.7366865655058064}, 
  {9.97, 0.7369126231060363}, {9.98, 0.7371382945566438}, 
  {9.99, 0.7373635817202739}, {10., 0.7375884865759872}, 
  {10.01, 0.737813007668592}}, {{0.01, -6.3795798310785865*^-12}, 
  {0.02, -1.3637350449054028*^-8}, {0.03, -2.3256175488073672*^-10}, 
  {0.04, 2.0310654617435364*^-10}, {0.05, -8.149549965048674*^-10}, 
  {0.060000000000000005, 1.4058767373288453*^-10}, 
  {0.06999999999999999, 7.76250834194952*^-10}, 
  {0.08, 6.328973600449227*^-10}, {0.09, 2.8849792850989644*^-10}, 
  {0.09999999999999999, -1.4400086777395327*^-8}, 
  {0.11, -1.6854301962331105*^-8}, {0.12, -1.4413503047863896*^-8}, 
  {0.13, -1.532650679648162*^-8}, {0.14, -9.127904694654345*^-9}, 
  {0.15000000000000002, 1.5572963247715712*^-9}, 
  {0.16, 2.772590776068798*^-8}, {0.17, 7.891945372467181*^-8}, 
  {0.18000000000000002, 2.1902857702382087*^-7}, 
  {0.19, 5.476700956969024*^-7}, {0.2, 1.0642352521062542*^-6}, 
  {0.21000000000000002, 2.061038706330405*^-6}, 
  {0.22, 3.754629987969117*^-6}, {0.23, 6.50579638578981*^-6}, 
  {0.24000000000000002, 0.00001070515998956645}, 
  {0.25, 0.000016952350024278834}, {0.26, 0.000025862155350857423}, 
  {0.27, 0.00003820699174800844}, {0.28, 0.00005493208510256385}, 
  {0.29000000000000004, 0.00007704245018971663}, 
  {0.3, 0.00010555397867632287}, {0.31, 0.00014180862245635994}, 
  {0.32, 0.00018702273798901887}, {0.33, 0.00024268337059629686}, 
  {0.34, 0.00030990635779608734}, {0.35000000000000003, 
   0.0003903894444968621}, {0.36000000000000004, 0.00048548192869696775}, 
  {0.37, 0.0005967381480874614}, {0.38, 0.0007254095685389727}, 
  {0.39, 0.0008731311309374202}, {0.4, 0.001041232577459466}, 
  {0.41000000000000003, 0.0012311130982061102}, 
  {0.42000000000000004, 0.001444150600896767}, {0.43, 0.0016813693857957992}, 
  {0.44, 0.0019439736520542787}, {0.45, 0.0022332690515277677}, 
  {0.46, 0.002550172698869542}, {0.47000000000000003, 0.0028956812146462172}, 
  {0.48000000000000004, 0.0032705606948370022}, 
  {0.49, 0.0036757922768051086}, {0.5, 0.00411199727232658}, 
  {0.51, 0.0045796011599353766}, {0.51, 0.004646530788684882}, 
  {0.52, 0.005121610264446122}, {0.53, 0.005633726106770332}, 
  {0.54, 0.006182758571776436}, {0.55, 0.006768546083133738}, 
  {0.56, 0.00739088780560882}, {0.5700000000000001, 0.008049546116156952}, 
  {0.5800000000000001, 0.008744248975689992}, {0.59, 0.00947469220457879}, 
  {0.6, 0.010240541664875384}, {0.61, 0.011041435352163665}, 
  {0.62, 0.011876985399879378}, {0.63, 0.012746779998868408}, 
  {0.64, 0.013650385234883157}, {0.65, 0.014587346846651061}, 
  {0.66, 0.015557191907081897}, {0.67, 0.016559430430114843}, 
  {0.68, 0.0175935569056453}, {0.69, 0.01865905176490558}, 
  {0.7, 0.019755382778616933}, {0.71, 0.020882006390164392}, 
  {0.72, 0.022038368985994556}, {0.73, 0.023223908105371158}, 
  {0.74, 0.024438053591574003}, {0.75, 0.025680228686565255}, 
  {0.76, 0.026949851071099384}, {0.77, 0.028246333852192367}, 
  {0.78, 0.029569086499822803}, {0.79, 0.030917515734677475}, 
  {0.8, 0.03229102636871305}, {0.81, 0.0336890221002479}, 
  {0.8200000000000001, 0.03511090626525924}, {0.8300000000000001, 
   0.03655608254650749}, {0.8400000000000001, 0.03802395564206425}, 
  {0.8500000000000001, 0.03951393189478476}, {0.8600000000000001, 
   0.041025419884205015}, {0.87, 0.042557830982318356}, 
  {0.88, 0.044110579874635056}, {0.89, 0.04568308504788565}, 
  {0.9, 0.04727476924569864}, {0.91, 0.048885059893530744}, 
  {0.92, 0.05051338949410372}, {0.9299999999999999, 0.05215919599455247}, 
  {0.94, 0.0538219231264561}, {0.95, 0.055501020719898694}, 
  {0.96, 0.05719594499264665}, {0.97, 0.05890615881552771}, 
  {0.98, 0.060631131955032856}, {0.99, 0.06237034129415299}, 
  {1., 0.06412327103241741}, {1.01, 0.06588941286606952}, 
  {1.02, 0.06766826614930088}, {1.03, 0.06945933803741071}, 
  {1.04, 0.07126214361275164}, {1.05, 0.07307620599427962}, 
  {1.06, 0.07490105643150323}, {1.07, 0.07673623438360966}, 
  {1.08, 0.07858128758449794}, {1.0899999999999999, 0.08043577209444343}, 
  {1.1, 0.08229925233909223}, {1.1099999999999999, 0.0841713011364383}, 
  {1.12, 0.08605149971244956}, {1.13, 0.08793943770594248}, 
  {1.1400000000000001, 0.08983471316332196}, {1.15, 0.0917369325237628}, 
  {1.1600000000000001, 0.0936457105953751}, {1.17, 0.09556067052291478}, 
  {1.1800000000000002, 0.09748144374752885}, {1.19, 0.09940766995905581}, 
  {1.2000000000000002, 0.10133899704134136}, {1.21, 0.10327508101104137}, 
  {1.22, 0.10521558595034507}, {1.23, 0.10716018393405005}, 
  {1.24, 0.10910855495138641}, {1.25, 0.11106038682299664}, 
  {1.26, 0.11301537511342803}, {1.27, 0.11497322303950212}, 
  {1.28, 0.11693364137492547}, {1.29, 0.11889634835142988}, 
  {1.3, 0.12086106955680496}, {1.31, 0.12282753783008739}, 
  {1.32, 0.12479549315420993}, {1.33, 0.12676468254638898}, 
  {1.34, 0.12873485994650957}, {1.35, 0.13070578610375336}, 
  {1.3599999999999999, 0.13267722846171695}, {1.37, 0.13464896104223112}, 
  {1.38, 0.1366207643281341}, {1.3900000000000001, 0.13859242514515743}, 
  {1.4, 0.1405637365431484}, {1.4100000000000001, 0.14253449767681176}, 
  {1.42, 0.14450451368614436}, {1.4300000000000002, 0.14647359557671305}, 
  {1.44, 0.1484415600999635}, {1.4500000000000002, 0.150408229633673}, 
  {1.46, 0.15237343206273626}, {1.47, 0.1543370006603395}, 
  {1.48, 0.15629877396973024}, {1.49, 0.1582585956866543}, 
  {1.5, 0.160216314542563}, {1.51, 0.16217178418870437}, 
  {1.52, 0.16412486308122676}, {1.53, 0.1660754143672911}, 
  {1.54, 0.1680233057724125}, {1.55, 0.16996840948895234}, 
  {1.56, 0.17191060206597378}, {1.57, 0.1738497643003963}, 
  {1.58, 0.17578578112964502}, {1.59, 0.17771854152571767}, 
  {1.6, 0.17964793839080356}, {1.61, 0.18157386845447637}, 
  {1.62, 0.18349623217249653}, {1.6300000000000001, 0.1854149336272592}, 
  {1.6400000000000001, 0.18732988042990978}, {1.6500000000000001, 
   0.18924098362421074}, {1.6600000000000001, 0.19114815759208945}, 
  {1.67, 0.19305131996095004}, {1.68, 0.19495039151280816}, 
  {1.69, 0.19684529609511972}, {1.7, 0.19873596053348622}, 
  {1.71, 0.20062231454611668}, {1.72, 0.20250429066009923}, 
  {1.73, 0.204381824129505}, {1.74, 0.20625485285529738}, 
  {1.75, 0.2081233173070079}, {1.76, 0.20998716044627314}, 
  {1.77, 0.21184632765213623}, {1.78, 0.2137007666481258}, 
  {1.79, 0.2155504274311366}, {1.8, 0.21739526220202526}, 
  {1.81, 0.21923522529804434}, {1.82, 0.22107027312688807}, 
  {1.83, 0.22290036410255606}, {1.84, 0.2247254585828697}, 
  {1.85, 0.22654551880864726}, {1.86, 0.22836050884456466}, 
  {1.87, 0.23017039452165503}, {1.8800000000000001, 0.23197514338136765}, 
  {1.8900000000000001, 0.2337747246212899}, {1.9000000000000001, 
   0.23556910904232498}, {1.9100000000000001, 0.23735826899754894}, 
  {1.92, 0.23914217834241142}, {1.93, 0.24092081238655408}, 
  {1.94, 0.24269414784699628}, {1.95, 0.24446216280279862}, 
  {1.96, 0.2462248366510891}, {1.97, 0.2479821500644724}, 
  {1.98, 0.249734084949816}, {1.99, 0.25148062440823843}, 
  {2., 0.25322175269652347}, {2.01, 0.25495745518965235}, 
  {2.02, 0.25668771834467974}, {2.0300000000000002, 0.2584125296656675}, 
  {2.04, 0.26013187766991375}, {2.05, 0.2618457518551946}, 
  {2.06, 0.26355414266824806}, {2.0700000000000003, 0.26525704147415785}, 
  {2.08, 0.26695444052692996}, {2.09, 0.2686463329410142}, 
  {2.1, 0.2703327126638244}, {2.1100000000000003, 0.2720135744492053}, 
  {2.12, 0.27368891383183386}, {2.13, 0.2753587271025915}, 
  {2.14, 0.277023011284614}, {2.1500000000000004, 0.27868176411042195}, 
  {2.16, 0.2803349839997696}, {2.17, 0.2819826700381463}, 
  {2.1799999999999997, 0.2836248219563537}, {2.19, 0.2852614401104619}, 
  {2.2, 0.28689252546285676}, {2.21, 0.2885180795635412}, 
  {2.2199999999999998, 0.29013810453255245}, {2.23, 0.2917526030427313}, 
  {2.24, 0.2933615783030636}, {2.25, 0.2949650340429384}, 
  {2.26, 0.29656297449658464}, {2.27, 0.29815540438833027}, 
  {2.2800000000000002, 0.2997423289182962}, {2.29, 0.30132375374857984}, 
  {2.3, 0.30289968498996084}, {2.31, 0.3044701291889216}, 
  {2.3200000000000003, 0.3060350933154936}, {2.33, 0.3075945847510886}, 
  {2.34, 0.3091486112769434}, {2.35, 0.310697181062983}, 
  {2.3600000000000003, 0.31224030265707386}, {2.37, 0.3137779849743602}, 
  {2.38, 0.31531023728742796}, {2.39, 0.31683706921627725}, 
  {2.4000000000000004, 0.31835849071902256}, {2.41, 0.3198745120825438}, 
  {2.42, 0.3213851439137153}, {2.4299999999999997, 0.32289039713065026}, 
  {2.44, 0.3243902829544176}, {2.45, 0.325884812900779}, 
  {2.46, 0.3273739987724149}, {2.4699999999999998, 0.32885785265094264}, 
  {2.48, 0.3303363868897751}, {2.49, 0.331809614106532}, 
  {2.5, 0.33327754717594155}, {2.51, 0.3347401992231022}, 
  {2.5200000000000005, 0.3361975836163615}, {2.5300000000000002, 
   0.3376497139609737}, {2.54, 0.33909660409237263}, 
  {2.55, 0.34053826807000487}, {2.5599999999999996, 0.34197472017109265}, 
  {2.5700000000000003, 0.34340597488415303}, {2.58, 0.34483204690370267}, 
  {2.59, 0.346252951123792}, {2.5999999999999996, 0.3476687026324576}, 
  {2.6100000000000003, 0.3490793167060783}, {2.62, 0.35048480880362737}, 
  {2.63, 0.35188519456149603}, {2.6399999999999997, 0.3532804897876224}, 
  {2.6500000000000004, 0.35467071045650406}, {2.66, 0.35605587270384065}, 
  {2.67, 0.3574359928211776}, {2.6799999999999997, 0.35881108725110933}, 
  {2.6900000000000004, 0.360181172581913}, {2.7, 0.36154626554249225}, 
  {2.71, 0.3629063829977878}, {2.7199999999999998, 0.36426154194346755}, 
  {2.7300000000000004, 0.36561175950139646}, {2.74, 0.366957052914494}, 
  {2.75, 0.36829743954234556}, {2.76, 0.3696329368564817}, 
  {2.7700000000000005, 0.3709635624351522}, {2.7800000000000002, 
   0.3722893339595576}, {2.79, 0.37361026920848966}, 
  {2.8, 0.3749263860544467}, {2.8100000000000005, 0.37623770245869637}, 
  {2.8200000000000003, 0.3775442364670523}, {2.83, 0.3788460062053549}, 
  {2.84, 0.3801430298751103}, {2.8499999999999996, 0.3814353257494226}, 
  {2.8600000000000003, 0.38272291216805265}, {2.87, 0.384005807534119}, 
  {2.88, 0.3852840303090262}, {2.8899999999999997, 0.38655759900878667}, 
  {2.9000000000000004, 0.38782653219956753}, {2.91, 0.38909084849417636}, 
  {2.92, 0.3903505665474276}, {2.9299999999999997, 0.39160570505239967}, 
  {2.9400000000000004, 0.3928562827363308}, {2.95, 0.3941023183573237}, 
  {2.96, 0.39534383069945334}, {2.9699999999999998, 0.396580838569989}, 
  {2.9800000000000004, 0.3978133607947177}, {2.99, 0.39904141621526307}, 
  {3., 0.4002650236844558}, {3.01, 0.4014842020631517}, 
  {3.0200000000000005, 0.40269897021678214}, {3.0300000000000002, 
   0.40390934701183573}, {3.04, 0.40511535131213217}, 
  {3.05, 0.40631700197541243}, {3.0600000000000005, 0.4075143178506897}, 
  {3.0700000000000003, 0.4087073177740558}, {3.08, 0.4098960205662163}, 
  {3.09, 0.41108044502883767}, {3.0999999999999996, 0.4122606099416859}, 
  {3.1100000000000003, 0.413436534059617}, {3.12, 0.41460823610928155}, 
  {3.13, 0.4157757347870623}, {3.1399999999999997, 0.4169390487546552}, 
  {3.1500000000000004, 0.4180981966386314}, {3.16, 0.41925319702511976}, 
  {3.17, 0.4204040684595441}, {3.1799999999999997, 0.42155082944205835}, 
  {3.1900000000000004, 0.42269349842661263}, {3.2, 0.4238320938174927}, 
  {3.21, 0.42496663396758694}, {3.2199999999999998, 0.4260971371758773}, 
  {3.2300000000000004, 0.42722362168490163}, {3.24, 0.4283461056790535}, 
  {3.25, 0.42946460728300645}, {3.26, 0.43057914455796154}, 
  {3.2700000000000005, 0.43168973550167383}, {3.2800000000000002, 
   0.43279639804525577}, {3.29, 0.4338991500529}, {3.3, 0.43499800931770916}, 
  {3.3100000000000005, 0.43609299356286063}, {3.3200000000000003, 
   0.4371841204382995}, {3.33, 0.43827140751913646}, 
  {3.34, 0.4393548723060785}, {3.3499999999999996, 0.44043453222175244}, 
  {3.3600000000000003, 0.4415104046109424}, {3.37, 0.44258250673873034}, 
  {3.38, 0.4436508557901472}, {3.3899999999999997, 0.4447154688677851}, 
  {3.4000000000000004, 0.4457763629921337}, {3.41, 0.4468335551007671}, 
  {3.42, 0.44788706204565054}, {3.4299999999999997, 0.44893690059454444}, 
  {3.4400000000000004, 0.44998308742919835}, {3.45, 0.45102563914439964}, 
  {3.46, 0.4520645722490563}, {3.4699999999999998, 0.45309990316299487}, 
  {3.4800000000000004, 0.45413164821982194}, {3.49, 0.4551598236634663}, 
  {3.5, 0.45618444565036076}, {3.51, 0.4572055302466021}, 
  {3.5200000000000005, 0.4582230934312707}, {3.5300000000000002, 
   0.45923715109174207}, {3.54, 0.46024771902832806}, 
  {3.55, 0.4612548129513688}, {3.5600000000000005, 0.4622584484815354}, 
  {3.5700000000000003, 0.4632586411509212}, {3.58, 0.4642554064020556}, 
  {3.59, 0.46524875958868644}, {3.5999999999999996, 0.46623871597786903}, 
  {3.6100000000000003, 0.46722529074540214}, {3.62, 0.4682084989815551}, 
  {3.63, 0.4691883556875503}, {3.6399999999999997, 0.4701648757788475}, 
  {3.6500000000000004, 0.47113807408298547}, {3.66, 0.47210796534315375}, 
  {3.67, 0.473074564215606}, {3.6799999999999997, 0.4740378852715323}, 
  {3.6900000000000004, 0.4749979429981064}, {3.7, 0.4759547518001324}, 
  {3.71, 0.4769083259971339}, {3.7199999999999998, 0.4778586798284588}, 
  {3.7300000000000004, 0.4788058274501146}, {3.74, 0.4797497829397845}, 
  {3.75, 0.4806905602919304}, {3.76, 0.48162817342466996}, 
  {3.7700000000000005, 0.48256263617727185}, {3.7800000000000002, 
   0.48349396231064723}, {3.79, 0.4844221655098079}, 
  {3.8, 0.485347259384304}, {3.8100000000000005, 0.4862692574695987}, 
  {3.8200000000000003, 0.48718817322619146}, {3.83, 0.4881040200417283}, 
  {3.84, 0.48901681123313867}, {3.8499999999999996, 0.48992656004630686}, 
  {3.8600000000000003, 0.4908332796560092}, {3.87, 0.4917369831695303}, 
  {3.88, 0.4926376836241904}, {3.8899999999999997, 0.49353539399355634}, 
  {3.9000000000000004, 0.4944301271818832}, {3.91, 0.49532189603019405}, 
  {3.92, 0.496210713316269}, {3.9299999999999997, 0.49709659175238996}, 
  {3.9400000000000004, 0.49797954399015754}, {3.95, 0.4988595826212143}, 
  {3.96, 0.4997367201749993}, {3.9699999999999998, 0.5006109691228106}, 
  {3.9800000000000004, 0.501482341877237}, {3.99, 0.5023508507950892}, 
  {4., 0.5032165081746944}, {4.01, 0.5040793262606595}, 
  {4.0200000000000005, 0.5049393172412656}, {4.03, 0.5057964932531747}, 
  {4.04, 0.5066508663785805}, {4.05, 0.5075024486483248}, 
  {4.0600000000000005, 0.5083512520431266}, {4.07, 0.509197288491641}, 
  {4.08, 0.5100405698736102}, {4.09, 0.5108811080204154}, 
  {4.1, 0.5117189147155701}, {4.11, 0.512554001695164}, 
  {4.12, 0.5133863806480217}, {4.13, 0.5142160632173656}, 
  {4.14, 0.515043061002556}, {4.15, 0.5158673855574276}, 
  {4.16, 0.516689048391242}, {4.17, 0.5175080609705468}, 
  {4.18, 0.5183244347188021}, {4.19, 0.5191381810170066}, 
  {4.2, 0.519949311206215}, {4.21, 0.5207578365851215}, 
  {4.22, 0.5215637684085144}, {4.23, 0.5223671178983507}, 
  {4.24, 0.523167896227265}, {4.25, 0.5239661145375631}, 
  {4.26, 0.5247617839254084}, {4.2700000000000005, 0.5255549154490762}, 
  {4.28, 0.5263455201331908}, {4.29, 0.5271336089558858}, 
  {4.3, 0.5279191928670727}, {4.3100000000000005, 0.5287022827710132}, 
  {4.32, 0.5294828895358362}, {4.33, 0.5302610239962653}, 
  {4.34, 0.5310366969447861}, {4.35, 0.5318099191392293}, 
  {4.36, 0.5325807012978159}, {4.37, 0.5333490541071796}, 
  {4.38, 0.5341149882075086}, {4.39, 0.5348785142165435}, 
  {4.4, 0.5356396427004749}, {4.41, 0.5363983841929217}, 
  {4.42, 0.537154749192617}, {4.43, 0.5379087481666774}, 
  {4.44, 0.5386603915281244}, {4.45, 0.539409689671205}, 
  {4.46, 0.5401566529407071}, {4.47, 0.5409012916499933}, 
  {4.48, 0.5416436160701311}, {4.49, 0.5423836364382799}, 
  {4.5, 0.5431213629497962}, {4.51, 0.5438568057642772}, 
  {4.52, 0.5445899750029406}, {4.53, 0.5453208807446563}, 
  {4.54, 0.5460495330304926}, {4.55, 0.5467759418670695}, 
  {4.56, 0.547500117210123}, {4.57, 0.5482220689896817}, 
  {4.58, 0.5489418070844088}, {4.59, 0.5496593413380202}, 
  {4.6, 0.5503746815487107}, {4.609999999999999, 0.5510878374741917}, 
  {4.62, 0.5517988188393796}, {4.63, 0.552507635309911}, 
  {4.64, 0.553214296526447}, {4.6499999999999995, 0.5539188120761807}, 
  {4.66, 0.5546211915044297}, {4.67, 0.5553214443178272}, 
  {4.68, 0.5560195799798169}, {4.6899999999999995, 0.5567156078978053}, 
  {4.7, 0.5574095374450081}, {4.71, 0.5581013779541744}, 
  {4.72, 0.5587911386967601}, {4.7299999999999995, 0.559478828911586}, 
  {4.74, 0.5601644577824603}, {4.75, 0.5608480344566469}, 
  {4.76, 0.5615295680286567}, {4.77, 0.562209067548034}, 
  {4.78, 0.5628865420088109}, {4.79, 0.5635620003688508}, 
  {4.8, 0.5642354515290084}, {4.81, 0.5649069043507136}, 
  {4.82, 0.565576367635034}, {4.83, 0.5662438501394953}, 
  {4.84, 0.5669093605797895}, {4.85, 0.5675729076010803}, 
  {4.86, 0.5682344998237188}, {4.87, 0.5688941457993333}, 
  {4.88, 0.5695518540396645}, {4.89, 0.5702076329999586}, 
  {4.8999999999999995, 0.5708614910839223}, {4.91, 0.5715134366452781}, 
  {4.92, 0.5721634779930844}, {4.93, 0.5728116233751632}, 
  {4.9399999999999995, 0.5734578809861963}, {4.95, 0.5741022589885989}, 
  {4.96, 0.5747447654610882}, {4.97, 0.5753854084588683}, 
  {4.9799999999999995, 0.5760241959694206}, {4.99, 0.5766611359342759}, 
  {5., 0.5772962362401621}, {5.01, 0.5779295047262805}, 
  {5.02, 0.5785609491647978}, {5.03, 0.5791905772968056}, 
  {5.04, 0.5798183967964201}, {5.05, 0.5804444152897998}, 
  {5.06, 0.5810686403499679}, {5.07, 0.5816910794968475}, 
  {5.08, 0.5823117402042692}, {5.09, 0.5829306298862589}, 
  {5.1, 0.5835477559121687}, {5.11, 0.5841631255911253}, 
  {5.12, 0.5847767461980595}, {5.13, 0.5853886249297373}, 
  {5.14, 0.5859987689602262}, {5.1499999999999995, 0.5866071853847643}, 
  {5.16, 0.5872138812769219}, {5.17, 0.5878188636430481}, 
  {5.18, 0.5884221394469566}, {5.1899999999999995, 0.5890237155875662}, 
  {5.2, 0.5896235989320031}, {5.21, 0.5902217963094518}, 
  {5.22, 0.5908183144506332}, {5.2299999999999995, 0.5914131600948789}, 
  {5.24, 0.5920063399047297}, {5.25, 0.5925978605069737}, 
  {5.26, 0.5931877284714222}, {5.27, 0.5937759503265312}, 
  {5.28, 0.5943625325452881}, {5.29, 0.5949474815829543}, 
  {5.3, 0.5955308038220295}, {5.31, 0.596112505617139}, 
  {5.32, 0.5966925932626665}, {5.33, 0.5972710730325268}, 
  {5.34, 0.597847951122537}, {5.35, 0.598423233737206}, 
  {5.36, 0.5989969269899476}, {5.37, 0.5995690369912126}, 
  {5.38, 0.6001395697757097}, {5.39, 0.6007085313901079}, 
  {5.3999999999999995, 0.6012759277722175}, {5.41, 0.6018417648801133}, 
  {5.42, 0.6024060486101934}, {5.43, 0.6029687848195255}, 
  {5.4399999999999995, 0.6035299793311815}, {5.45, 0.6040896379626233}, 
  {5.46, 0.6046477664289149}, {5.47, 0.6052043704787149}, 
  {5.4799999999999995, 0.6057594557828523}, {5.49, 0.6063130280118756}, 
  {5.5, 0.6068650927618187}, {5.51, 0.6074156556639743}, 
  {5.52, 0.6079647222301254}, {5.53, 0.6085122980102717}, 
  {5.54, 0.6090583884991254}, {5.55, 0.6096029991735641}, 
  {5.56, 0.6101461354614486}, {5.57, 0.6106878027998306}, 
  {5.58, 0.6112280065551268}, {5.59, 0.6117667520840655}, 
  {5.6, 0.612304044738071}, {5.61, 0.6128398898283969}, 
  {5.62, 0.6133742926180688}, {5.63, 0.6139072583695331}, 
  {5.64, 0.6144387923614367}, {5.6499999999999995, 0.6149688997771463}, 
  {5.66, 0.6154975858194263}, {5.67, 0.6160248556553825}, 
  {5.68, 0.6165507144385813}, {5.6899999999999995, 0.6170751672955248}, 
  {5.7, 0.6175982193713736}, {5.71, 0.6181198757280981}, 
  {5.72, 0.6186401414662548}, {5.7299999999999995, 0.6191590216169445}, 
  {5.74, 0.6196765212398532}, {5.75, 0.6201926453692472}, 
  {5.76, 0.6207073989894987}, {5.77, 0.6212207871103423}, 
  {5.78, 0.6217328147090377}, {5.79, 0.6222434867293352}, 
  {5.8, 0.6227528081303788}, {5.81, 0.6232607838504904}, 
  {5.82, 0.6237674188168469}, {5.83, 0.6242727179206895}, 
  {5.84, 0.6247766860882606}, {5.85, 0.6252793281701727}, 
  {5.86, 0.6257806490288758}, {5.87, 0.6262806535436312}, 
  {5.88, 0.6267793465772513}, {5.89, 0.627276732935016}, 
  {5.8999999999999995, 0.6277728174389168}, {5.91, 0.6282676049258598}, 
  {5.92, 0.6287611001788846}, {5.93, 0.6292533079939702}, 
  {5.9399999999999995, 0.6297442332134366}, {5.95, 0.6302338804825425}, 
  {5.96, 0.6307222546934597}, {5.97, 0.6312093605457321}, 
  {5.9799999999999995, 0.6316952027362461}, {5.99, 0.6321797861089138}, 
  {6., 0.6326631152803017}, {6.01, 0.6331451949761799}, 
  {6.02, 0.6336260300092178}, {6.03, 0.6341056249706867}, 
  {6.04, 0.6345839845520374}, {6.05, 0.6350611134603525}, 
  {6.06, 0.6355370163910194}, {6.07, 0.6360116979480779}, 
  {6.08, 0.6364851628094925}, {6.09, 0.6369574155693485}, 
  {6.1, 0.6374284609272891}, {6.11, 0.6378983034612205}, 
  {6.12, 0.6383669477912974}, {6.13, 0.6388343984829916}, 
  {6.14, 0.6393006601684945}, {6.1499999999999995, 0.6397657374027332}, 
  {6.16, 0.6402296347341263}, {6.17, 0.6406923567363378}, 
  {6.18, 0.6411539079256272}, {6.1899999999999995, 0.6416142929029292}, 
  {6.2, 0.6420735161147917}, {6.21, 0.6425315820664252}, 
  {6.22, 0.6429884953677316}, {6.2299999999999995, 0.6434442603009956}, 
  {6.24, 0.6438988815087612}, {6.25, 0.6443523633669486}, 
  {6.26, 0.6448047103325933}, {6.27, 0.6452559268248734}, 
  {6.28, 0.6457060172312055}, {6.29, 0.64615498596892}, 
  {6.3, 0.6466028374522068}, {6.31, 0.6470495760062533}, 
  {6.32, 0.6474952059820254}, {6.33, 0.6479397317237385}, 
  {6.34, 0.6483831575472294}, {6.35, 0.6488254877471888}, 
  {6.36, 0.6492667265972614}, {6.37, 0.6497068783969695}, 
  {6.38, 0.6501459473703477}, {6.39, 0.6505839376954583}, 
  {6.3999999999999995, 0.6510208536107172}, {6.41, 0.6514566993515842}, 
  {6.42, 0.6518914790114678}, {6.43, 0.65232519680076}, 
  {6.4399999999999995, 0.6527578567868346}, {6.45, 0.6531894631013699}, 
  {6.46, 0.6536200198289492}, {6.47, 0.6540495310473631}, 
  {6.4799999999999995, 0.6544780007891546}, {6.49, 0.6549054330937736}, 
  {6.5, 0.6553318318187138}, {6.51, 0.6557572011193713}, 
  {6.52, 0.6561815448269499}, {6.53, 0.6566048668924083}, 
  {6.54, 0.6570271711872522}, {6.55, 0.6574484616221525}, 
  {6.56, 0.6578687420446414}, {6.57, 0.658288016301583}, 
  {6.58, 0.658706288083664}, {6.59, 0.6591235612392978}, 
  {6.6, 0.6595398396004839}, {6.61, 0.6599551267395327}, 
  {6.62, 0.6603694264506572}, {6.63, 0.660782742325992}, 
  {6.64, 0.6611950779996505}, {6.65, 0.6616064371177259}, 
  {6.66, 0.6620168233125696}, {6.67, 0.662426240080876}, 
  {6.68, 0.6628346909616596}, {6.6899999999999995, 0.6632421795191874}, 
  {6.7, 0.6636487091452636}, {6.71, 0.6640542832652159}, 
  {6.72, 0.6644589054654659}, {6.7299999999999995, 0.6648625788847653}, 
  {6.74, 0.6652653071103884}, {6.75, 0.6656670933854514}, 
  {6.76, 0.6660679410775288}, {6.77, 0.666467853306898}, 
  {6.78, 0.6668668334873473}, {6.79, 0.6672648847898586}, 
  {6.8, 0.6676620104121866}, {6.81, 0.668058213516332}, 
  {6.82, 0.6684534972604297}, {6.83, 0.6688478648465832}, 
  {6.84, 0.6692413191283322}, {6.85, 0.6696338633911125}, 
  {6.86, 0.6700255005530948}, {6.87, 0.6704162337435662}, 
  {6.88, 0.6708060658260138}, {6.89, 0.671194999793272}, 
  {6.9, 0.671583038516502}, {6.91, 0.6719701850360309}, 
  {6.92, 0.6723564421283186}, {6.93, 0.6727418126101554}, 
  {6.9399999999999995, 0.6731262994595113}, {6.95, 0.67350990543531}, 
  {6.96, 0.6738926333021027}, {6.97, 0.6742744858141236}, 
  {6.9799999999999995, 0.6746554655844363}, {6.99, 0.6750355756308011}, 
  {7., 0.6754148183833308}, {7.01, 0.6757931965987325}, 
  {7.02, 0.6761707128889043}, {7.03, 0.6765473701908036}, 
  {7.04, 0.6769231705514471}, {7.05, 0.6772981169738159}, 
  {7.06, 0.6776722120149827}, {7.07, 0.6780454580363084}, 
  {7.08, 0.6784178577169655}, {7.09, 0.6787894135572685}, 
  {7.1, 0.6791601279067834}, {7.11, 0.6795300035982166}, 
  {7.12, 0.679899042860427}, {7.13, 0.680267248064581}, 
  {7.14, 0.6806346219131285}, {7.15, 0.681001166689498}, 
  {7.16, 0.6813668846946825}, {7.17, 0.6817317785357488}, 
  {7.18, 0.6820958504188752}, {7.1899999999999995, 0.6824591030167824}, 
  {7.2, 0.6828215382498968}, {7.21, 0.683183158913721}, 
  {7.22, 0.6835439671178563}, {7.2299999999999995, 0.6839039652909946}, 
  {7.24, 0.6842631557129835}, {7.25, 0.6846215407379646}, 
  {7.26, 0.684979122635724}, {7.27, 0.6853359037143036}, 
  {7.28, 0.6856918862000896}, {7.29, 0.6860470727631878}, 
  {7.3, 0.6864014652340984}, {7.31, 0.6867550660304289}, 
  {7.32, 0.6871078776164836}, {7.33, 0.6874599022744405}, 
  {7.34, 0.6878111418309913}, {7.35, 0.6881615991154888}, 
  {7.36, 0.6885112761556798}, {7.37, 0.6888601751471128}, 
  {7.38, 0.6892082985499428}, {7.39, 0.6895556483896712}, 
  {7.4, 0.689902227332027}, {7.41, 0.6902480371620072}, 
  {7.42, 0.6905930804429659}, {7.43, 0.6909373594404542}, 
  {7.4399999999999995, 0.6912808763620433}, {7.45, 0.6916236335063104}, 
  {7.46, 0.6919656329679356}, {7.47, 0.6923068774948433}, 
  {7.4799999999999995, 0.692647368794951}, {7.49, 0.6929871096904776}, 
  {7.5, 0.6933261021658268}, {7.51, 0.693664348357629}, 
  {7.52, 0.6940018509739048}, {7.53, 0.6943386120782407}, 
  {7.54, 0.6946746341575363}, {7.55, 0.6950099191527102}, 
  {7.56, 0.6953444697639952}, {7.57, 0.695678288038664}, 
  {7.58, 0.6960113765039182}, {7.59, 0.6963437372701264}, 
  {7.6, 0.6966753727639343}, {7.61, 0.6970062857564017}, 
  {7.62, 0.6973364780342308}, {7.63, 0.6976659519569921}, 
  {7.64, 0.6979947102100823}, {7.65, 0.6983227548610103}, 
  {7.66, 0.6986500885836904}, {7.67, 0.698976713264301}, 
  {7.68, 0.6993026319082674}, {7.6899999999999995, 0.6996278464242778}, 
  {7.7, 0.6999523591664456}, {7.71, 0.700276172902818}, 
  {7.72, 0.7005992895191184}, {7.7299999999999995, 0.7009217120771609}, 
  {7.74, 0.701243442353757}, {7.75, 0.7015644828911718}, 
  {7.76, 0.7018848362504286}, {7.77, 0.7022045048032624}, 
  {7.78, 0.7025234909768869}, {7.79, 0.7028417968795111}, 
  {7.8, 0.703159425185504}, {7.81, 0.7034763784514553}, 
  {7.82, 0.7037926584821435}, {7.83, 0.7041082684172579}, 
  {7.84, 0.7044232102891783}, {7.85, 0.7047374865092024}, 
  {7.86, 0.7050510995027253}, {7.87, 0.7053640516919586}, 
  {7.88, 0.70567634536269}, {7.89, 0.7059879832895604}, 
  {7.9, 0.7062989673379434}, {7.91, 0.7066093000576075}, 
  {7.92, 0.706918983904643}, {7.93, 0.7072280212544229}, 
  {7.9399999999999995, 0.7075364145296135}, {7.95, 0.7078441657399708}, 
  {7.96, 0.7081512776771888}, {7.97, 0.7084577526620706}, 
  {7.9799999999999995, 0.7087635928560303}, {7.99, 0.7090688005860102}, 
  {8., 0.7093733780152434}, {8.01, 0.7096773278960882}, 
  {8.02, 0.7099806518253899}, {8.030000000000001, 0.7102833526441827}, 
  {8.040000000000001, 0.7105854328460737}, {8.05, 0.7108868937261832}, 
  {8.06, 0.7111877385787011}, {8.07, 0.711487969105292}, 
  {8.08, 0.7117875874141646}, {8.09, 0.7120865957140268}, 
  {8.1, 0.712384996631954}, {8.110000000000001, 0.7126827916617913}, 
  {8.120000000000001, 0.7129799837230166}, {8.13, 0.7132765742471747}, 
  {8.14, 0.7135725656307841}, {8.15, 0.7138679604722711}, 
  {8.16, 0.7141627596392937}, {8.17, 0.7144569662491449}, 
  {8.18, 0.7147505816933517}, {8.19, 0.7150436088991228}, 
  {8.200000000000001, 0.7153360485372104}, {8.21, 0.715627903487075}, 
  {8.22, 0.7159191754776657}, {8.23, 0.7162098661665368}, 
  {8.24, 0.7164999780979997}, {8.25, 0.7167895126826807}, 
  {8.26, 0.7170784716672642}, {8.27, 0.7173668568671019}, 
  {8.280000000000001, 0.7176546706659792}, {8.290000000000001, 
   0.7179419142048573}, {8.3, 0.718228589883438}, {8.31, 0.7185146988922497}, 
  {8.32, 0.7188002432758367}, {8.33, 0.7190852241019456}, 
  {8.34, 0.7193696443628141}, {8.35, 0.7196535045150085}, 
  {8.360000000000001, 0.7199368061992573}, {8.370000000000001, 
   0.720219551534683}, {8.38, 0.7205017416945338}, 
  {8.39, 0.7207833784368631}, {8.4, 0.7210644634287746}, 
  {8.41, 0.7213449982873499}, {8.42, 0.7216249839457305}, 
  {8.43, 0.7219044221319564}, {8.440000000000001, 0.7221833135918132}, 
  {8.450000000000001, 0.722461661401212}, {8.46, 0.7227394653409647}, 
  {8.47, 0.7230167282168622}, {8.48, 0.7232934490184562}, 
  {8.49, 0.7235696320885836}, {8.5, 0.7238452767323906}, 
  {8.51, 0.7241203843568655}, {8.52, 0.7243949572784913}, 
  {8.53, 0.7246689954317844}, {8.54, 0.7249425007339596}, 
  {8.55, 0.725215475406003}, {8.56, 0.7254879185275058}, 
  {8.57, 0.7257598325231811}, {8.58, 0.7260312179751054}, 
  {8.59, 0.7263020766986301}, {8.6, 0.7265724094177131}, 
  {8.61, 0.7268422177839966}, {8.62, 0.7271115017974807}, 
  {8.63, 0.7273802638192137}, {8.64, 0.7276485041566048}, 
  {8.65, 0.7279162241320591}, {8.66, 0.7281834241221077}, 
  {8.67, 0.7284501062622439}, {8.68, 0.7287162715274462}, 
  {8.69, 0.7289819195466407}, {8.7, 0.7292470534903259}, 
  {8.709999999999999, 0.7295116726654669}, {8.72, 0.7297757781816472}, 
  {8.73, 0.7300393723417073}, {8.74, 0.7303024549510155}, 
  {8.75, 0.7305650272428466}, {8.76, 0.7308270904377423}, 
  {8.77, 0.7310886458053574}, {8.78, 0.7313496945862425}, 
  {8.79, 0.7316102370168664}, {8.8, 0.7318702747361385}, 
  {8.81, 0.7321298074384686}, {8.82, 0.7323888380342396}, 
  {8.83, 0.7326473659559269}, {8.84, 0.7329053929352085}, 
  {8.85, 0.7331629214968416}, {8.86, 0.7334199508877646}, 
  {8.87, 0.7336764819665405}, {8.88, 0.733932516148343}, 
  {8.89, 0.7341880554668023}, {8.9, 0.7344430999291944}, 
  {8.91, 0.7346976515582355}, {8.92, 0.73495170993192}, 
  {8.93, 0.7352052783317049}, {8.94, 0.7354583561973413}, 
  {8.95, 0.735710946348263}, {8.959999999999999, 0.7359630481150816}, 
  {8.97, 0.7362146638261038}, {8.98, 0.7364657938596793}, 
  {8.99, 0.7367164408096869}, {9., 0.7369666050071828}, 
  {9.01, 0.7372162877836672}, {9.02, 0.7374654905870557}, 
  {9.03, 0.7377142144468962}, {9.04, 0.7379624613240594}, 
  {9.05, 0.7382102314440999}, {9.06, 0.7384575265314197}, 
  {9.07, 0.7387043497074046}, {9.08, 0.7389506997569697}, 
  {9.09, 0.7391965788265225}, {9.1, 0.7394419906995608}, 
  {9.11, 0.7396869327640161}, {9.12, 0.7399314096255694}, 
  {9.13, 0.7401754219972645}, {9.14, 0.7404189702210715}, 
  {9.15, 0.7406620580004528}, {9.16, 0.740904684731504}, 
  {9.17, 0.7411468533609877}, {9.18, 0.7413885653368197}, 
  {9.19, 0.7416298216485302}, {9.2, 0.741870623525756}, 
  {9.21, 0.7421109735732898}, {9.22, 0.7423508736901567}, 
  {9.23, 0.742590323658078}, {9.24, 0.7428293287812266}, 
  {9.25, 0.7430678854725556}, {9.26, 0.7433059995382791}, 
  {9.27, 0.7435436713276431}, {9.28, 0.7437809030307108}, 
  {9.29, 0.7440176954551134}, {9.3, 0.7442540516931331}, 
  {9.31, 0.7444899714828352}, {9.32, 0.74472545721801}, 
  {9.33, 0.7449605125293601}, {9.34, 0.7451951364491833}, 
  {9.35, 0.7454293333867099}, {9.36, 0.7456631033419399}, 
  {9.37, 0.7458964481920702}, {9.38, 0.7461293677915819}, 
  {9.39, 0.7463618682522792}, {9.4, 0.7465939474641345}, 
  {9.41, 0.746825609690859}, {9.42, 0.7470568557328079}, 
  {9.43, 0.7472876855754294}, {9.44, 0.7475181035988498}, 
  {9.45, 0.7477481106907362}, {9.46, 0.7479777061671484}, 
  {9.47, 0.7482068956305739}, {9.48, 0.7484356772620231}, 
  {9.49, 0.7486640535644256}, {9.5, 0.7488920287287328}, 
  {9.51, 0.7491195999173215}, {9.52, 0.7493467728199903}, 
  {9.53, 0.7495735474803951}, {9.54, 0.7497999230690766}, 
  {9.55, 0.7500259034859482}, {9.56, 0.7502514914376661}, 
  {9.57, 0.7504766857309733}, {9.58, 0.7507014870207058}, 
  {9.59, 0.7509259005746571}, {9.6, 0.7511499237734824}, 
  {9.61, 0.7513735590036958}, {9.62, 0.7515968104708008}, 
  {9.63, 0.7518196757300757}, {9.64, 0.752042157080723}, 
  {9.65, 0.752264257054776}, {9.66, 0.7524859727127478}, 
  {9.67, 0.7527073100500274}, {9.68, 0.7529282694740687}, 
  {9.69, 0.7531488470849581}, {9.7, 0.7533690500131343}, 
  {9.71, 0.7535888759884983}, {9.72, 0.7538083261460997}, 
  {9.73, 0.7540274028433487}, {9.74, 0.7542461032280698}, 
  {9.75, 0.7544644325098488}, {9.76, 0.7546823886805214}, 
  {9.77, 0.7548999733407982}, {9.78, 0.7551171882660128}, 
  {9.79, 0.7553340327576734}, {9.8, 0.7555505056516267}, 
  {9.81, 0.7557666106440593}, {9.82, 0.7559823464252986}, 
  {9.83, 0.7561977144796401}, {9.84, 0.7564127155055758}, 
  {9.85, 0.7566273496486247}, {9.86, 0.7568416159483604}, 
  {9.87, 0.7570555142592639}, {9.88, 0.7572690459783189}, 
  {9.89, 0.7574822155875154}, {9.9, 0.7576950200018473}, 
  {9.91, 0.7579074547975324}, {9.92, 0.758119527134113}, 
  {9.93, 0.7583312343922444}, {9.94, 0.7585425761062652}, 
  {9.95, 0.75875355390599}, {9.96, 0.7589641670347191}, 
  {9.97, 0.7591744146193378}, {9.98, 0.75938429904636}, 
  {9.99, 0.7595938205486163}, {10., 0.7598029788350686}, 
  {10.01, 0.7600117695983499}}, {{0.01, 3.650603079495543*^-137}, {0.02, 
 6.042022078324064*^-69}, {0.03, 3.317326402560797*^-46}, {0.04, 
 7.773044498987551*^-35}, {0.05, 5.157900062542853*^-28}, 
 {0.060000000000000005, 1.8213529044534152*^-23}, {0.06999999999999999, 
 3.227819424889677*^-20}, {0.08, 8.816487111649147*^-18}, {0.09, 
 6.922496344610594*^-16}, {0.09999999999999999, 2.2711010683240965*^-14}, 
 {0.11, 3.9498317950312265*^-13}, {0.12, 4.267731135455219*^-12}, {0.13, 
 3.1974022640149934*^-11}, {0.14, 1.796613320915126*^-10}, 
 {0.15000000000000002, 8.019691108671904*^-10}, {0.16, 
 2.969256996564822*^-9}, {0.17, 9.42446578531138*^-9}, {0.18000000000000002, 
 2.6310637287246756*^-8}, {0.19, 6.592829158020886*^-8}, {0.2, 
 1.5070172753900654*^-7}, {0.21000000000000002, 3.1839756930608453*^-7}, 
 {0.22, 6.284768726875497*^-7}, {0.23, 1.1693079336472861*^-6}, 
 {0.24000000000000002, 2.065848768776468*^-6}, {0.25, 
 3.4873423562089973*^-6}, {0.26, 5.65455768740137*^-6}, {0.27, 
 8.846148896145648*^-6}, {0.28, 0.000013403780514896257}, 
 {0.29000000000000004, 0.000019735764411004723}, {0.3, 
 0.000028319059145162073}, {0.31, 0.000039699583945444646}, {0.32, 
 0.00005449088911519817}, {0.33, 0.00007337129771308494}, {0.34, 
 0.00009707968781012524}, {0.35000000000000003, 0.00012641012074692226}, 
 {0.36000000000000004, 0.00016220554024831197}, {0.37, 
 0.0002053507725104144}, {0.38, 0.00025676505132164864}, {0.39, 
 0.0003173942777855584}, {0.4, 0.00038820320392676637}, {0.41000000000000003, 
 0.0004701677056767964}, {0.42000000000000004, 0.0005642672853409849}, {0.43, 
 0.0006714779181177975}, {0.44, 0.0007927653326726326}, {0.45, 
 0.0009290787929210389}, {0.46, 0.0010813454275333512}, {0.47000000000000003, 
 0.0012504651354927052}, {0.48000000000000004, 0.0014373060804075339}, {0.49, 
 0.0016427007731573717}, {0.5, 0.0018674427317079893}, {0.51, 
 0.0021122836983812608}, {0.52, 0.0023779313882871748}, {0.53, 
 0.0026650477377846296}, {0.54, 0.002974247618498777}, {0.55, 
 0.003306097980358205}, {0.56, 0.003661117386112641}, {0.5700000000000001, 
 0.0040397758996573475}, {0.5800000000000001, 0.004442495291050372}, {0.59, 
 0.004869649522211051}, {0.6, 0.005321565478800583}, {0.61, 
 0.005798523915595569}, {0.62, 0.006300760584679015}, {0.63, 
 0.0068284675179114025}, {0.64, 0.007381794437343684}, {0.65, 
 0.00796085026944313}, {0.66, 0.008565704741180666}, {0.67, 
 0.009196390038145342}, {0.68, 0.009852902506882186}, {0.6900000000000001, 
 0.01053520438558037}, {0.7000000000000001, 0.011243225549054962}, 
 {0.7100000000000001, 0.01197686525566371}, {0.72, 0.012735993885375102}, 
 {0.73, 0.013520454659655718}, {0.74, 0.014330065335176053}, {0.75, 
 0.015164619864546577}, {0.76, 0.01602389001839593}, {0.77, 
 0.0169076269640959}, {0.78, 0.01781556279732859}, {0.79, 
 0.018747412023488143}, {0.8, 0.019702872986617114}, {0.81, 
 0.020681629244204514}, {0.8200000000000001, 0.021683350886724045}, 
 {0.8300000000000001, 0.022707695801274123}, {0.8400000000000001, 
 0.023754310879101185}, {0.85, 0.024822833167151576}, {0.86, 
 0.025912890964108915}, {0.87, 0.027024104861639694}, {0.88, 
 0.028156088731793566}, {0.89, 0.029308450661692083}, {0.9, 
 0.030480793836792357}, {0.91, 0.03167271737413743}, {0.92, 
 0.03288381710710226}, {0.93, 0.03411368632322024}, {0.9400000000000001, 
 0.03536191645672934}, {0.9500000000000001, 0.03662809773751547}, 
 {0.9600000000000001, 0.03791181979815179}, {0.97, 0.0392126722407423}, 
 {0.98, 0.04053024516527592}, {0.99, 0.04186412966118346}, {1., 
 0.04321391826377226}, {1.01, 0.04457920537718311}, {1.02, 
 0.04595958766548347}, {1.03, 0.047354664413471505}, {1.04, 
 0.0487640378587251}, {1.05, 0.0501873134963849}, {1.06, 
 0.05162410035811404}, {1.07, 0.053074011266628036}, {1.08, 
 0.05453666306714023}, {1.09, 0.056011676837015224}, {1.1, 
 0.05749867807487582}, {1.11, 0.05899729687035442}, {1.12, 
 0.06050716805563322}, {1.1300000000000001, 0.062027931339865484}, 
 {1.1400000000000001, 0.06355923142752237}, {1.1500000000000001, 
 0.06510071812166242}, {1.1600000000000001, 0.0666520464130725}, {1.17, 
 0.06821287655618552}, {1.18, 0.06978287413263408}, {1.19, 
 0.07136171010325772}, {1.2, 0.07294906084933912}, {1.21, 
 0.07454460820380558}, {1.22, 0.07614803947309194}, {1.23, 
 0.07775904745032607}, {1.24, 0.07937733042046083}, {1.25, 
 0.08100259215794314}, {1.26, 0.08263454191747785}, {1.27, 
 0.08427289441841274}, {1.28, 0.0859173698232417}, {1.29, 
 0.08756769371069381}, {1.3, 0.08922359704384894}, {1.31, 
 0.09088481613369628}, {1.32, 0.09255109259852455}, {1.33, 
 0.09422217331951233}, {1.34, 0.09589781039286216}, {1.35, 
 0.09757776107880296}, {1.36, 0.09926178774776417}, {1.37, 
 0.10094965782400532}, {1.3800000000000001, 0.10264114372696931}, 
 {1.3900000000000001, 0.10433602281060693}, {1.4000000000000001, 
 0.10603407730090814}, {1.4100000000000001, 0.10773509423185594}, {1.42, 
 0.10943886538000884}, {1.43, 0.11114518719790019}, {1.44, 
 0.11285386074643217}, {1.45, 0.11456469162642965}, {1.46, 
 0.11627748990950793}, {1.47, 0.11799207006839513}, {1.48, 
 0.11970825090684457}, {1.49, 0.12142585548925774}, {1.5, 
 0.12314471107013317}, {1.51, 0.12486464902344571}, {1.52, 
 0.12658550477205488}, {1.53, 0.12830711771723027}, {1.54, 
 0.1300293311683787}, {1.55, 0.13175199227304826}, {1.56, 
 0.13347495194727957}, {1.57, 0.1351980648063674}, {1.58, 
 0.13692118909609333}, {1.59, 0.13864418662448036}, {1.6, 
 0.14036692269412018}, {1.61, 0.1420892660351158}, {1.62, 
 0.14381108873868007}, {1.6300000000000001, 0.14553226619142634}, 
 {1.6400000000000001, 0.14725267701038255}, {1.6500000000000001, 
 0.14897220297875818}, {1.6600000000000001, 0.15069072898248959}, 
 {1.6700000000000002, 0.15240814294758614}, {1.68, 0.15412433577829682}, 
 {1.69, 0.15583920129611445}, {1.7, 0.15755263617963228}, {1.71, 
 0.15926453990526565}, {1.72, 0.1609748146888479}, {1.73, 
 0.16268336542811088}, {1.74, 0.1643900996460544}, {1.75, 
 0.1660949274352107}, {1.76, 0.16779776140280764}, {1.77, 
 0.16949851661683116}, {1.78, 0.17119711055298825}, {1.79, 
 0.17289346304257036}, {1.8, 0.17458749622121383}, {1.81, 
 0.17627913447855628}, {1.82, 0.17796830440878353}, {1.83, 
 0.1796549347620632}, {1.84, 0.1813389563968599}, {1.85, 0.1830203022331244}, 
 {1.86, 0.18469890720635093}, {1.87, 0.18637470822249524}, 
 {1.8800000000000001, 0.18804764411374406}, {1.8900000000000001, 
 0.18971765559512968}, {1.9000000000000001, 0.19138468522197766}, 
 {1.9100000000000001, 0.19304867734818118}, {1.9200000000000002, 
 0.19470957808529038}, {1.93, 0.19636733526240713}, {1.94, 
 0.19802189838687614}, {1.95, 0.19967321860575876}, {1.96, 
 0.20132124866808251}, {1.97, 0.20296594288785252}, {1.98, 
 0.20460725710781488}, {1.99, 0.20624514866396138}, {2., 
 0.20787957635076193}, {2.01, 0.20951050038711663}, {2.02, 
 0.21113788238301318}, {2.03, 0.21276168530687917}, {2.04, 
 0.21438187345361892}, {2.05, 0.21599841241332055}, {2.0599999999999996, 
 0.21761126904062542}, {2.07, 0.21922041142474533}, {2.0799999999999996, 
 0.2208258088601173}, {2.09, 0.2224274318176857}, {2.0999999999999996, 
 0.22402525191679812}, {2.11, 0.22561924189770607}, {2.1199999999999997, 
 0.22720937559465718}, {2.13, 0.22879562790957034}, {2.1399999999999997, 
 0.2303779747862804}, {2.15, 0.2319563931853433}, {2.1599999999999997, 
 0.23353086105939014}, {2.17, 0.23510135732902013}, {2.1799999999999997, 
 0.23666786185922076}, {2.19, 0.2382303554363069}, {2.1999999999999997, 
 0.23978881974536634}, {2.21, 0.24134323734820334}, {2.2199999999999998, 
 0.24289359166176944}, {2.23, 0.2444398669370723}, {2.2399999999999998, 
 0.2459820482385518}, {2.25, 0.2475201214239156}, {2.26, 
 0.24905407312442304}, {2.27, 0.25058389072560944}, {2.28, 
 0.2521095623484408}, {2.29, 0.25363107683089087}, {2.3, 
 0.25514842370993085}, {2.31, 0.25666159320392373}, {2.32, 
 0.2581705761954148}, {2.3299999999999996, 0.2596753642143093}, {2.34, 
 0.2611759494214303}, {2.3499999999999996, 0.26267232459244644}, {2.36, 
 0.2641644831021651}, {2.3699999999999997, 0.2656524189091798}, {2.38, 
 0.26713612654086627}, {2.3899999999999997, 0.2686156010787186}, {2.4, 
 0.27009083814401985}, {2.4099999999999997, 0.2715618338838371}, {2.42, 
 0.2730285849573366}, {2.4299999999999997, 0.27449108852241105}, {2.44, 
 0.27594934222261147}, {2.4499999999999997, 0.27740334417437784}, {2.46, 
 0.27885309295456284}, {2.4699999999999998, 0.2802985875882398}, {2.48, 
 0.28173982753679117}, {2.4899999999999998, 0.28317681268627015}, {2.5, 
 0.2846095433360293}, {2.51, 0.28603802018761054}, {2.52, 
 0.28746224433389134}, {2.53, 0.2888822172484801}, {2.54, 
 0.2902979407753571}, {2.55, 0.29170941711875276}, {2.56, 
 0.2931166488332618}, {2.57, 0.29451963881418386}, {2.5799999999999996, 
 0.2959183902880889}, {2.59, 0.2973129068036011}, {2.5999999999999996, 
 0.29870319222239466}, {2.61, 0.3000892507104013}, {2.6199999999999997, 
 0.30147108672921896}, {2.63, 0.3028487050277221}, {2.6399999999999997, 
 0.30422211063386656}, {2.65, 0.30559130884668473}, {2.6599999999999997, 
 0.3069563052284678}, {2.67, 0.30831710559713}, {2.6799999999999997, 
 0.3096737160187511}, {2.69, 0.311026142800293}, {2.6999999999999997, 
 0.31237439248248716}, {2.71, 0.31371847183288737}, {2.7199999999999998, 
 0.3150583878390863}, {2.73, 0.3163941477020908}, {2.7399999999999998, 
 0.317725758829852}, {2.75, 0.31905322883094867}, {2.76, 0.3203765655084173}, 
 {2.77, 0.3216957768537295}, {2.78, 0.3230108710409092}, {2.79, 
 0.32432185642079003}, {2.8, 0.32562874151540755}, {2.81, 
 0.32693153501252403}, {2.82, 0.32823024576028326}, {2.8299999999999996, 
 0.3295248827619908}, {2.84, 0.33081545517101957}, {2.8499999999999996, 
 0.3321019722858344}, {2.86, 0.3333844435451363}, {2.8699999999999997, 
 0.3346628785231219}, {2.88, 0.3359372869248547}, {2.8899999999999997, 
 0.33720767858174827}, {2.9, 0.3384740634471564}, {2.9099999999999997, 
 0.339736451592068}, {2.92, 0.3409948532009067}, {2.9299999999999997, 
 0.3422492785674289}, {2.94, 0.34349973809072276}, {2.9499999999999997, 
 0.3447462422713004}, {2.96, 0.3459888017072873}, {2.9699999999999998, 
 0.34722742709070004}, {2.98, 0.34846212920381714}, {2.9899999999999998, 
 0.3496929189156349}, {3., 0.350919807178411}, {3.01, 0.35214280502429}, 
 {3.02, 0.3533619235620127}, {3.03, 0.35457717397370375}, {3.04, 
 0.3557885675117385}, {3.05, 0.3569961154956858}, {3.06, 0.358199829309326}, 
 {3.07, 0.359399720397741}, {3.08, 0.36059580026447713}, {3.09, 
 0.36178808046877564}, {3.0999999999999996, 0.36297657262287364}, {3.11, 
 0.3641612883893698}, {3.1199999999999997, 0.36534223947865585}, {3.13, 
 0.36651943764641204}, {3.1399999999999997, 0.3676928946911639}, {3.15, 
 0.36886262245190043}, {3.1599999999999997, 0.370028632805751}, {3.17, 
 0.3711909376657211}, {3.1799999999999997, 0.3723495489784838}, {3.19, 
 0.37350447872222775}, {3.1999999999999997, 0.3746557389045578}, {3.21, 
 0.37580334156045}, {3.2199999999999998, 0.3769472987502573}, {3.23, 
 0.37808762255776673}, {3.2399999999999998, 0.37922432508830445}, {3.25, 
 0.38035741846689086}, {3.26, 0.3814869148364415}, {3.27, 
 0.3826128263560143}, {3.28, 0.38373516519910256}, {3.29, 
 0.3848539435519713}, {3.3, 0.3859691736120362}, {3.31, 0.38708086758628596}, 
 {3.32, 0.38818903768974405}, {3.33, 0.389293696143972}, {3.34, 
 0.3903948551756108}, {3.3499999999999996, 0.39149252701496146}, {3.36, 
 0.3925867238946025}, {3.3699999999999997, 0.3936774580480441}, {3.38, 
 0.3947647417084186}, {3.3899999999999997, 0.3958485871072045}, {3.4, 
 0.3969290064729867}, {3.4099999999999997, 0.39800601203024766}, {3.42, 
 0.3990796159981936}, {3.4299999999999997, 0.4001498305896104}, {3.44, 
 0.4012166680097524}, {3.4499999999999997, 0.4022801404552604}, {3.46, 
 0.4033402601131096}, {3.4699999999999998, 0.4043970391595872}, {3.48, 
 0.40545048975929776}, {3.4899999999999998, 0.406500624064196}, {3.5, 
 0.4075474542126483}, {3.51, 0.40859099232851803}, {3.52, 
 0.4096312505202791}, {3.53, 0.4106682408801538}, {3.54, 0.411701975483275}, 
 {3.55, 0.4127324663868732}, {3.56, 0.4137597256294869}, {3.57, 
 0.41478376523019517}, {3.58, 0.41580459718787427}, {3.59, 
 0.41682223348047465}, {3.5999999999999996, 0.4178366860643209}, {3.61, 
 0.41884796687343095}, {3.6199999999999997, 0.41985608781885764}, {3.63, 
 0.4208610607880486}, {3.6399999999999997, 0.42186289764422685}, {3.65, 
 0.4228616102257902}, {3.6599999999999997, 0.42385721034572854}, {3.67, 
 0.4248497097910606}, {3.6799999999999997, 0.42583912032228777}, {3.69, 
 0.426825453672865}, {3.6999999999999997, 0.42780872154868976}, {3.71, 
 0.42878893562760617}, {3.7199999999999998, 0.4297661075589266}, {3.73, 
 0.4307402489629686}, {3.7399999999999998, 0.43171137143060656}, {3.75, 
 0.43267948652284005}, {3.76, 0.4336446057703751}, {3.77, 
 0.43460674067322147}, {3.78, 0.43556590270030277}, {3.79, 
 0.436522103289081}, {3.8, 0.437475353845194}, {3.81, 0.4384256657421065}, 
 {3.82, 0.43937305032077373}, {3.83, 0.4403175188893173}, {3.84, 
 0.44125908272271325}, {3.8499999999999996, 0.44219775306249265}, {3.86, 
 0.443133541116453}, {3.8699999999999997, 0.4440664580583812}, {3.88, 
 0.44499651502778775}, {3.8899999999999997, 0.4459237231296519}, {3.9, 
 0.44684809343417675}, {3.9099999999999997, 0.4477696369765552}, {3.92, 
 0.44868836475674573}, {3.9299999999999997, 0.4496042877392579}, {3.94, 
 0.45051741685294755}, {3.9499999999999997, 0.4514277629908213}, {3.96, 
 0.45233533700985035}, {3.9699999999999998, 0.45324014973079263}, {3.98, 
 0.4541422119380243}, {3.9899999999999998, 0.45504153437937894}, {4., 
 0.45593812776599624}, {4.01, 0.4568320027721771}, {4.02, 
 0.4577231700352481}, {4.03, 0.45861164015543265}, {4.04, 0.45949742369573}, 
 {4.05, 0.46038053118180167}, {4.06, 0.4612609731018647}, {4.07, 
 0.4621387599065924}, {4.08, 0.4630139020090206}, {4.09, 0.463886409784462}, 
 {4.1, 0.4647562935704266}, {4.109999999999999, 0.46562356366654717}, {4.12, 
 0.46648823033451287}, {4.13, 0.4673503037980067}, {4.14, 
 0.4682097942426507}, {4.1499999999999995, 0.4690667118159557}, {4.16, 
 0.4699210666272767}, {4.17, 0.4707728687477734}, {4.18, 
 0.47162212821037747}, {4.1899999999999995, 0.4724688550097627}, {4.2, 
 0.4733130591023221}, {4.21, 0.4741547504061479}, {4.22, 
 0.47499393880101887}, {4.2299999999999995, 0.47583063412838944}, {4.24, 
 0.47666484619138555}, {4.25, 0.477496584754803}, {4.26, 
 0.47832585954511214}, {4.27, 0.47915268025046454}, {4.28, 
 0.4799770565207053}, {4.29, 0.4807989979673886}, {4.3, 0.48161851416379675}, 
 {4.31, 0.48243561464496393}, {4.32, 0.4832503089077029}, {4.33, 
 0.4840626064106346}, {4.34, 0.484872516574223}, {4.35, 0.4856800487808113}, 
 {4.36, 0.48648521237466286}, {4.37, 0.48728801666200383}, {4.38, 
 0.4880884709110705}, {4.39, 0.48888658435215837}, {4.3999999999999995, 
 0.48968236617767474}, {4.41, 0.4904758255421935}, {4.42, 
 0.49126697156251337}, {4.43, 0.4920558133177185}, {4.4399999999999995, 
 0.4928423598492417}, {4.45, 0.4936266201609295}, {4.46, 
 0.49440860321911095}, {4.47, 0.49518831795266754}, {4.4799999999999995, 
 0.4959657732531064}, {4.49, 0.4967409779746348}, {4.5, 0.4975139409342371}, 
 {4.51, 0.4982846709117548}, {4.52, 0.49905317664996685}, {4.53, 
 0.49981946685467316}, {4.54, 0.5005835501947796}, {4.55, 
 0.5013454353023851}, {4.56, 0.5021051307728699}, {4.57, 0.5028626451649867}, 
 {4.58, 0.5036179870009518}, {4.59, 0.5043711647665398}, {4.6, 
 0.5051221869111778}, {4.61, 0.5058710618480433}, {4.62, 0.5066177979541616}, 
 {4.63, 0.5073624035705059}, {4.64, 0.508104887002098}, {4.6499999999999995, 
 0.5088452565181111}, {4.66, 0.5095835203519727}, {4.67, 0.5103196867014704}, 
 {4.68, 0.5110537637288569}, {4.6899999999999995, 0.511785759560958}, {4.7, 
 0.5125156822892802}, {4.71, 0.5132435399701207}, {4.72, 0.5139693406246769}, 
 {4.7299999999999995, 0.5146930922391584}, {4.74, 0.5154148027648991}, {4.75, 
 0.5161344801184701}, {4.76, 0.5168521321817936}, {4.77, 0.5175677668022586}, 
 {4.78, 0.5182813917928355}, {4.79, 0.5189930149321932}, {4.8, 
 0.5197026439648156}, {4.81, 0.5204102866011202}, {4.82, 0.5211159505175763}, 
 {4.83, 0.5218196433568236}, {4.84, 0.5225213727277924}, {4.85, 
 0.5232211462058243}, {4.86, 0.5239189713327922}, {4.87, 0.5246148556172221}, 
 {4.88, 0.525308806534415}, {4.89, 0.5260008315265693}, {4.8999999999999995, 
 0.526690938002903}, {4.91, 0.5273791333397779}, {4.92, 0.5280654248808218}, 
 {4.93, 0.5287498199370536}, {4.9399999999999995, 0.5294323257870073}, {4.95, 
 0.5301129496768556}, {4.96, 0.5307916988205366}, {4.97, 0.5314685803998769}, 
 {4.9799999999999995, 0.5321436015647187}, {4.99, 0.5328167694330447}, {5., 
 0.5334880910911033}, {5.01, 0.5341575735935359}, {5.02, 0.5348252239635024}, 
 {5.03, 0.5354910491928074}, {5.04, 0.5361550562420272}, {5.05, 
 0.5368172520406356}, {5.06, 0.5374776434871316}, {5.07, 0.5381362374491655}, 
 {5.08, 0.5387930407636656}, {5.09, 0.5394480602369659}, {5.1, 
 0.5401013026449323}, {5.11, 0.5407527747330896}, {5.12, 0.5414024832167487}, 
 {5.13, 0.5420504347811332}, {5.14, 0.5426966360815072}, {5.1499999999999995, 
 0.5433410937433005}, {5.16, 0.5439838143622373}, {5.17, 0.5446248045044612}, 
 {5.18, 0.5452640707066633}, {5.1899999999999995, 0.5459016194762079}, {5.2, 
 0.546537457291259}, {5.21, 0.5471715906009074}, {5.22, 0.5478040258252957}, 
 {5.2299999999999995, 0.5484347693557458}, {5.24, 0.5490638275548837}, {5.25, 
 0.5496912067567653}, {5.26, 0.5503169132670029}, {5.27, 0.5509409533628903}, 
 {5.28, 0.5515633332935272}, {5.29, 0.5521840592799452}, {5.3, 
 0.5528031375152322}, {5.31, 0.5534205741646573}, {5.32, 0.5540363753657948}, 
 {5.33, 0.5546505472286486}, {5.34, 0.5552630958357758}, {5.35, 
 0.5558740272424114}, {5.36, 0.55648334747659}, {5.37, 0.5570910625392702}, 
 {5.38, 0.5576971784044573}, {5.39, 0.5583017010193255}, {5.3999999999999995, 
 0.5589046363043405}, {5.41, 0.5595059901533814}, {5.42, 0.5601057684338623}, 
 {5.43, 0.5607039769868539}, {5.4399999999999995, 0.5613006216272046}, {5.45, 
 0.5618957081436612}, {5.46, 0.562489242298989}, {5.47, 0.5630812298300929}, 
 {5.4799999999999995, 0.5636716764481359}, {5.49, 0.56426058783866}, {5.5, 
 0.5648479696617035}, {5.51, 0.5654338275519217}, {5.52, 0.5660181671187041}, 
 {5.53, 0.566600993946293}, {5.54, 0.5671823135939004}, {5.55, 
 0.5677621315958263}, {5.56, 0.5683404534615755}, {5.57, 0.5689172846759735}, 
 {5.58, 0.5694926306992831}, {5.59, 0.5700664969673209}, {5.6, 
 0.5706388888915718}, {5.61, 0.5712098118593041}, {5.62, 0.5717792712336851}, 
 {5.63, 0.5723472723538944}, {5.64, 0.5729138205352383}, {5.6499999999999995, 
 0.573478921069263}, {5.66, 0.5740425792238681}, {5.67, 0.5746048002434188}, 
 {5.68, 0.5751655893488583}, {5.6899999999999995, 0.5757249517378203}, {5.7, 
 0.5762828925847395}, {5.71, 0.5768394170409631}, {5.72, 0.5773945302348614}, 
 {5.7299999999999995, 0.5779482372719384}, {5.74, 0.578500543234941}, {5.75, 
 0.5790514531839684}, {5.76, 0.5796009721565818}, {5.77, 0.5801491051679118}, 
 {5.78, 0.5806958572107678}, {5.79, 0.5812412332557443}, {5.8, 
 0.5817852382513297}, {5.81, 0.5823278771240116}, {5.82, 0.5828691547783843}, 
 {5.83, 0.5834090760972542}, {5.84, 0.583947645941746}, {5.85, 
 0.5844848691514065}, {5.86, 0.585020750544311}, {5.87, 0.5855552949171661}, 
 {5.88, 0.5860885070454144}, {5.89, 0.5866203916833372}, {5.8999999999999995, 
 0.5871509535641584}, {5.91, 0.5876801974001458}, {5.92, 0.588208127882714}, 
 {5.93, 0.588734749682526}, {5.9399999999999995, 0.589260067449594}, {5.95, 
 0.5897840858133804}, {5.96, 0.590306809382898}, {5.97, 0.5908282427468103}, 
 {5.9799999999999995, 0.5913483904735304}, {5.99, 0.5918672571113202}, {6., 
 0.592384847188389}, {6.01, 0.5929011652129919}, {6.02, 0.5934162156735271}, 
 {6.03, 0.5939300030386333}, {6.04, 0.5944425317572866}, {6.05, 
 0.5949538062588969}, {6.06, 0.5954638309534037}, {6.07, 0.5959726102313718}, 
 {6.08, 0.5964801484640864}, {6.09, 0.5969864500036474}, {6.1, 
 0.597491519183064}, {6.11, 0.5979953603163488}, {6.12, 0.5984979776986101}, 
 {6.13, 0.5989993756061457}, {6.14, 0.5994995582965353}, {6.15, 
 0.5999985300087325}, {6.16, 0.6004962949631556}, {6.17, 0.6009928573617802}, 
 {6.18, 0.6014882213882294}, {6.1899999999999995, 0.6019823912078636}, {6.2, 
 0.6024753709678708}, {6.21, 0.6029671647973569}, {6.22, 0.6034577768074332}, 
 {6.2299999999999995, 0.603947211091306}, {6.24, 0.6044354717243652}, {6.25, 
 0.6049225627642709}, {6.26, 0.605408488251042}, {6.27, 0.6058932522071421}, 
 {6.28, 0.6063768586375671}, {6.29, 0.60685931152993}, {6.3, 
 0.607340614854548}, {6.31, 0.6078207725645268}, {6.32, 0.6082997885958461}, 
 {6.33, 0.6087776668674432}, {6.34, 0.6092544112812981}, {6.35, 
 0.6097300257225163}, {6.36, 0.6102045140594126}, {6.37, 0.6106778801435935}, 
 {6.38, 0.6111501278100396}, {6.39, 0.6116212608771882}, {6.4, 
 0.6120912831470138}, {6.41, 0.6125601984051104}, {6.42, 0.6130280104207718}, 
 {6.43, 0.6134947229470717}, {6.4399999999999995, 0.6139603397209442}, {6.45, 
 0.6144248644632632}, {6.46, 0.6148883008789212}, {6.47, 0.6153506526569087}, 
 {6.4799999999999995, 0.6158119234703924}, {6.49, 0.6162721169767931}, {6.5, 
 0.6167312368178629}, {6.51, 0.6171892866197636}, {6.52, 0.6176462699931422}, 
 {6.53, 0.6181021905332081}, {6.54, 0.6185570518198094}, {6.55, 
 0.6190108574175073}, {6.56, 0.6194636108756532}, {6.57, 0.6199153157284618}, 
 {6.58, 0.6203659754950873}, {6.59, 0.6208155936796961}, {6.6, 
 0.6212641737715415}, {6.61, 0.621711719245037}, {6.62, 0.6221582335598284}, 
 {6.63, 0.622603720160868}, {6.64, 0.6230481824784855}, {6.65, 
 0.6234916239284607}, {6.66, 0.6239340479120946}, {6.67, 0.6243754578162811}, 
 {6.68, 0.6248158570135771}, {6.6899999999999995, 0.6252552488622733}, {6.7, 
 0.6256936367064647}, {6.71, 0.6261310238761194}, {6.72, 0.6265674136871486}, 
 {6.7299999999999995, 0.6270028094414757}, {6.74, 0.6274372144271044}, {6.75, 
 0.6278706319181874}, {6.76, 0.6283030651750942}, {6.77, 0.6287345174444786}, 
 {6.78, 0.6291649919593465}, {6.79, 0.6295944919391218}, {6.8, 
 0.6300230205897136}, {6.81, 0.6304505811035824}, {6.82, 0.6308771766598057}, 
 {6.83, 0.6313028104241436}, {6.84, 0.6317274855491042}, {6.85, 
 0.6321512051740077}, {6.86, 0.632573972425052}, {6.87, 0.6329957904153758}, 
 {6.88, 0.6334166622451232}, {6.89, 0.6338365910015065}, {6.9, 
 0.63425557975887}, {6.91, 0.6346736315787526}, {6.92, 0.6350907495099496}, 
 {6.93, 0.6355069365885763}, {6.9399999999999995, 0.6359221958381286}, {6.95, 
 0.636336530269545}, {6.96, 0.6367499428812677}, {6.97, 0.6371624366593037}, 
 {6.9799999999999995, 0.637574014577285}, {6.99, 0.6379846795965293}, {7., 
 0.6383944346660991}, {7.01, 0.6388032827228626}, {7.02, 0.6392112266915515}, 
 {7.03, 0.6396182694848213}, {7.04, 0.640024414003309}, {7.05, 
 0.6404296631356922}, {7.06, 0.6408340197587468}, {7.07, 0.6412374867374042}, 
 {7.08, 0.6416400669248102}, {7.09, 0.6420417631623807}, {7.1, 
 0.6424425782798594}, {7.11, 0.6428425150953737}, {7.12, 0.6432415764154917}, 
 {7.13, 0.6436397650352776}, {7.14, 0.6440370837383474}, {7.15, 
 0.6444335352969247}, {7.16, 0.644829122471895}, {7.17, 0.6452238480128614}, 
 {7.18, 0.6456177146581982}, {7.1899999999999995, 0.6460107251351058}, {7.2, 
 0.6464028821596643}, {7.21, 0.6467941884368871}, {7.22, 0.647184646660774}, 
 {7.2299999999999995, 0.6475742595143654}, {7.24, 0.6479630296697935}, {7.25, 
 0.6483509597883358}, {7.26, 0.6487380525204672}, {7.27, 0.649124310505912}, 
 {7.28, 0.6495097363736951}, {7.29, 0.6498943327421938}, {7.3, 
 0.6502781022191891}, {7.31, 0.6506610474019162}, {7.32, 0.6510431708771152}, 
 {7.33, 0.6514244752210814}, {7.34, 0.6518049629997156}, {7.35, 
 0.6521846367685736}, {7.36, 0.6525634990729161}, {7.37, 0.6529415524477572}, 
 {7.38, 0.6533187994179144}, {7.39, 0.6536952424980567}, {7.4, 
 0.654070884192753}, {7.41, 0.6544457269965213}, {7.42, 0.6548197733938753}, 
 {7.43, 0.6551930258593731}, {7.4399999999999995, 0.6555654868576645}, {7.45, 
 0.6559371588435379}, {7.46, 0.6563080442619674}, {7.47, 0.6566781455481601}, 
 {7.4799999999999995, 0.6570474651276014}, {7.49, 0.6574160054161026}, {7.5, 
 0.6577837688198456}, {7.51, 0.6581507577354296}, {7.52, 0.6585169745499163}, 
 {7.53, 0.6588824216408748}, {7.54, 0.6592471013764274}, {7.55, 
 0.6596110161152933}, {7.56, 0.6599741682068343}, {7.57, 0.6603365599910984}, 
 {7.58, 0.6606981937988639}, {7.59, 0.6610590719516835}, {7.6, 
 0.661419196761928}, {7.61, 0.6617785705328292}, {7.62, 0.6621371955585236}, 
 {7.63, 0.6624950741240949}, {7.64, 0.6628522085056169}, {7.65, 
 0.6632086009701958}, {7.66, 0.6635642537760132}, {7.67, 0.6639191691723667}, 
 {7.68, 0.664273349399713}, {7.6899999999999995, 0.664626796689709}, {7.7, 
 0.664979513265253}, {7.71, 0.665331501340526}, {7.72, 0.6656827631210327}, 
 {7.7299999999999995, 0.6660333008036425}, {7.74, 0.6663831165766291}, {7.75, 
 0.6667322126197116}, {7.76, 0.6670805911040942}, {7.77, 0.6674282541925065}, 
 {7.78, 0.6677752040392425}, {7.79, 0.6681214427902004}, {7.8, 
 0.6684669725829219}, {7.81, 0.668811795546631}, {7.82, 0.6691559138022731}, 
 {7.83, 0.6694993294625535}, {7.84, 0.6698420446319757}, {7.85, 
 0.6701840614068796}, {7.86, 0.6705253818754797}, {7.87, 0.6708660081179029}, 
 {7.88, 0.671205942206226}, {7.89, 0.671545186204513}, {7.9, 
 0.6718837421688527}, {7.91, 0.6722216121473954}, {7.92, 0.6725587981803899}, 
 {7.93, 0.6728953023002198}, {7.94, 0.6732311265314407}, {7.95, 
 0.6735662728908154}, {7.96, 0.673900743387351}, {7.97, 0.674234540022334}, 
 {7.9799999999999995, 0.6745676647893664}, {7.99, 0.6749001196744011}, {8., 
 0.6752319066557773}, {8.01, 0.6755630277042551}, {8.02, 0.6758934847830516}, 
 {8.03, 0.6762232798478741}, {8.04, 0.6765524148469563}, {8.05, 
 0.6768808917210914}, {8.06, 0.6772087124036671}, {8.07, 0.677535878820699}, 
 {8.08, 0.6778623928908654}, {8.09, 0.67818825652554}, {8.1, 
 0.678513471628826}, {8.11, 0.6788380400975892}, {8.12, 0.6791619638214913}, 
 {8.13, 0.6794852446830231}, {8.14, 0.6798078845575362}, {8.15, 
 0.6801298853132773}, {8.16, 0.6804512488114197}, {8.17, 0.6807719769060955}, 
 {8.18, 0.6810920714444282}, {8.19, 0.6814115342665644}, {8.2, 
 0.6817303672057059}, {8.209999999999999, 0.6820485720881407}, {8.22, 
 0.6823661507332756}, {8.23, 0.6826831049536658}, {8.24, 0.6829994365550479}, 
 {8.25, 0.6833151473363698}, {8.26, 0.6836302390898216}, {8.27, 
 0.6839447136008668}, {8.28, 0.6842585726482722}, {8.29, 0.6845718180041384}, 
 {8.3, 0.6848844514339304}, {8.31, 0.6851964746965071}, {8.32, 
 0.6855078895441515}, {8.33, 0.6858186977226004}, {8.34, 0.6861289009710736}, 
 {8.35, 0.6864385010223042}, {8.36, 0.6867474996025668}, {8.37, 
 0.6870558984317072}, {8.38, 0.6873636992231716}, {8.39, 0.6876709036840348}, 
 {8.4, 0.6879775135150291}, {8.41, 0.6882835304105731}, {8.42, 
 0.6885889560588}, {8.43, 0.6888937921415852}, {8.44, 0.6891980403345753}, 
 {8.45, 0.6895017023072155}, {8.459999999999999, 0.6898047797227774}, {8.47, 
 0.690107274238387}, {8.48, 0.6904091875050516}, {8.49, 0.6907105211676879}, 
 {8.5, 0.6910112768651486}, {8.51, 0.6913114562302499}, {8.52, 
 0.6916110608897982}, {8.53, 0.6919100924646171}, {8.54, 0.6922085525695739}, 
 {8.55, 0.6925064428136063}, {8.56, 0.6928037647997486}, {8.57, 
 0.6931005201251582}, {8.58, 0.6933967103811415}, {8.59, 0.6936923371531801}, 
 {8.6, 0.6939874020209565}, {8.61, 0.6942819065583801}, {8.62, 
 0.6945758523336123}, {8.63, 0.6948692409090925}, {8.64, 0.6951620738415631}, 
 {8.65, 0.695454352682095}, {8.66, 0.6957460789761122}, {8.67, 
 0.6960372542634174}, {8.68, 0.6963278800782164}, {8.69, 0.6966179579491428}, 
 {8.7, 0.6969074893992827}, {8.71, 0.6971964759461993}, {8.72, 
 0.6974849191019565}, {8.73, 0.6977728203731445}, {8.74, 0.6980601812609024}, 
 {8.75, 0.6983470032609429}, {8.76, 0.6986332878635761}, {8.77, 
 0.6989190365537334}, {8.78, 0.6992042508109905}, {8.79, 0.6994889321095911}, 
 {8.8, 0.6997730819184708}, {8.81, 0.7000567017012795}, {8.82, 
 0.7003397929164054}, {8.83, 0.7006223570169969}, {8.84, 0.7009043954509869}, 
 {8.85, 0.7011859096611142}, {8.86, 0.7014669010849468}, {8.87, 
 0.7017473711549049}, {8.88, 0.7020273212982824}, {8.89, 0.7023067529372695}, 
 {8.9, 0.7025856674889757}, {8.91, 0.7028640663654506}, {8.92, 
 0.703141950973707}, {8.93, 0.7034193227157419}, {8.94, 0.7036961829885591}, 
 {8.95, 0.70397253318419}, {8.96, 0.7042483746897159}, {8.97, 
 0.7045237088872889}, {8.98, 0.7047985371541535}, {8.99, 0.7050728608626678}, 
 {9., 0.7053466813803246}, {9.01, 0.7056200000697721}, {9.02, 
 0.7058928182888354}, {9.03, 0.7061651373905369}, {9.04, 0.706436958723117}, 
 {9.05, 0.7067082836300548}, {9.06, 0.7069791134500886}, {9.07, 
 0.7072494495172361}, {9.08, 0.7075192931608152}, {9.09, 0.7077886457054635}, 
 {9.1, 0.7080575084711588}, {9.11, 0.7083258827732388}, {9.12, 
 0.7085937699224217}, {9.13, 0.708861171224825}, {9.14, 0.7091280879819856}, 
 {9.15, 0.7093945214908798}, {9.16, 0.7096604730439422}, {9.17, 
 0.7099259439290855}, {9.18, 0.7101909354297193}, {9.19, 0.7104554488247701}, 
 {9.2, 0.7107194853886994}, {9.21, 0.710983046391524}, {9.22, 
 0.7112461330988333}, {9.23, 0.7115087467718098}, {9.24, 0.7117708886672464}, 
 {9.25, 0.7120325600375661}, {9.26, 0.7122937621308402}, {9.27, 
 0.7125544961908062}, {9.28, 0.7128147634568872}, {9.29, 0.7130745651642093}, 
 {9.3, 0.7133339025436203}, {9.31, 0.7135927768217073}, {9.32, 
 0.7138511892208156}, {9.33, 0.7141091409590656}, {9.34, 0.7143666332503712}, 
 {9.35, 0.7146236673044575}, {9.36, 0.7148802443268781}, {9.37, 
 0.7151363655190334}, {9.38, 0.7153920320781871}, {9.39, 0.7156472451974849}, 
 {9.4, 0.7159020060659701}, {9.41, 0.7161563158686025}, {9.42, 
 0.7164101757862744}, {9.43, 0.7166635869958285}, {9.44, 0.7169165506700741}, 
 {9.45, 0.7171690679778043}, {9.46, 0.7174211400838133}, {9.47, 
 0.7176727681489122}, {9.48, 0.7179239533299465}, {9.49, 0.7181746967798119}, 
 {9.5, 0.718424999647472}, {9.51, 0.7186748630779728}, {9.52, 
 0.7189242882124609}, {9.53, 0.7191732761881989}, {9.54, 0.7194218281385815}, 
 {9.55, 0.7196699451931515}, {9.56, 0.7199176284776165}, {9.57, 
 0.7201648791138642}, {9.58, 0.7204116982199783}, {9.59, 0.7206580869102547}, 
 {9.6, 0.7209040462952164}, {9.61, 0.7211495774816303}, {9.62, 
 0.7213946815725218}, {9.63, 0.7216393596671906}, {9.64, 0.7218836128612259}, 
 {9.65, 0.7221274422465221}, {9.66, 0.722370848911294}, {9.67, 
 0.7226138339400915}, {9.68, 0.7228563984138153}, {9.69, 0.7230985434097316}, 
 {9.7, 0.7233402700014872}, {9.71, 0.7235815792591243}, {9.72, 
 0.7238224722490952}, {9.73, 0.7240629500342777}, {9.74, 0.7243030136739886}, 
 {9.75, 0.7245426642239996}, {9.76, 0.7247819027365509}, {9.77, 
 0.725020730260366}, {9.78, 0.7252591478406661}, {9.79, 0.7254971565191848}, 
 {9.8, 0.7257347573341814}, {9.81, 0.7259719513204559}, {9.82, 
 0.726208739509363}, {9.83, 0.726445122928826}, {9.84, 0.726681102603351}, 
 {9.85, 0.72691667955404}, {9.86, 0.7271518547986064}, {9.87, 
 0.7273866293513872}, {9.88, 0.7276210042233575}, {9.89, 0.7278549804221439}, 
 {9.9, 0.7280885589520383}, {9.91, 0.7283217408140112}, {9.92, 
 0.7285545270057255}, {9.93, 0.7287869185215498}, {9.94, 0.729018916352571}, 
 {9.95, 0.7292505214866088}, {9.96, 0.7294817349082284}, {9.97, 
 0.729712557598753}, {9.98, 0.7299429905362779}, {9.99, 0.730173034695683}, 
 {10., 0.7304026910486456}, {10.01, 0.7306319605636541}}}


==> Figures/LZ_damping7.dat <==
(* Created with the Wolfram Language : www.wolfram.com *)
{{{0.01, -1.}, {0.060000000000000005, -0.9999999999914645}, 
  {0.11, -0.9999987430462546}, {0.16000000000000003, -0.9998910182217696}, 
  {0.21000000000000002, -0.998871465429318}, {0.26, -0.9952441372234256}, 
  {0.31000000000000005, -0.9873984788306419}, {0.36000000000000004, 
   -0.9745280122292498}, {0.41000000000000003, -0.956633298226552}, 
  {0.46, -0.9342323657857955}, {0.51, -0.9080808246690331}, 
  {0.56, -0.8789856638887336}, {0.6100000000000001, -0.847703921053816}, 
  {0.66, -0.8148978148029509}, {0.7100000000000001, -0.7811222692399822}, 
  {0.76, -0.7468289904558902}, {0.81, -0.7123778225226398}, 
  {0.8600000000000001, -0.6780503706223041}, {0.91, -0.6440633911824329}, 
  {0.9600000000000001, -0.6105808438294192}, {1.01, -0.5777242352339736}, 
  {1.06, -0.5455812488106855}, {1.11, -0.514212816676461}, 
  {1.1600000000000001, -0.48365884760917033}, 
  {1.2100000000000002, -0.45394283008532665}, {1.26, -0.4250755113322173}, 
  {1.31, -0.39705782654156196}, {1.36, -0.3698832243218273}, 
  {1.4100000000000001, -0.3435395084794335}, {1.4600000000000002, 
   -0.31801029359818656}, {1.51, -0.29327615287597464}, 
  {1.56, -0.2693155210426882}, {1.61, -0.2461054024994852}, 
  {1.6600000000000001, -0.22362192462051178}, 
  {1.7100000000000002, -0.20184076800361284}, {1.76, -0.1807374989594418}, 
  {1.81, -0.16028782436228473}, {1.86, -0.14046778488214662}, 
  {1.9100000000000001, -0.12125389935845254}, 
  {1.9600000000000002, -0.10262327048650832}, {2.01, -0.08455365992950381}, 
  {2.06, -0.06702353933097427}, {2.11, -0.050012122397962266}, 
  {2.1599999999999997, -0.03349938218459447}, {2.21, -0.017466056874973268}, 
  {2.26, -0.0018936467000663093}, {2.31, 0.013235595908323239}, 
  {2.36, 0.027938681249353836}, {2.41, 0.04223190103515262}, 
  {2.46, 0.05613084976164351}, {2.51, 0.06965044792700481}, 
  {2.56, 0.08280496643349733}, {2.61, 0.0956080516505915}, 
  {2.66, 0.1080727507315895}, {2.71, 0.12021153686772457}, 
  {2.76, 0.13203633423740824}, {2.81, 0.1435585424673702}, 
  {2.86, 0.15478906046972285}, {2.91, 0.1657383095567686}, 
  {2.96, 0.17641625576542808}, {3.01, 0.18683243134705418}, 
  {3.06, 0.19699595539722026}, {3.11, 0.20691555361486635}, 
  {3.16, 0.2165995771916922}, {3.21, 0.22605602084154364}, 
  {3.26, 0.2352925399862844}, {3.31, 0.2443164671196567}, 
  {3.36, 0.25313482737429727}, {3.41, 0.2617543533196114}, 
  {3.46, 0.2701814990198992}, {3.51, 0.278422453383103}, 
  {3.56, 0.28648315283098347}, {3.61, 0.29436929332154804}, 
  {3.66, 0.3020863417542303}, {3.71, 0.30963954678775063}, 
  {3.76, 0.3170339490998326}, {3.81, 0.32427439111704714}, 
  {3.86, 0.3313655262420654}, {3.91, 0.33831182760454626}, 
  {3.96, 0.34511759636077977}, {4.01, 0.3517869695661031}, 
  {4.06, 0.3583239276429826}, {4.11, 0.3647323014665511}, 
  {4.16, 0.3710157790883031}, {4.21, 0.3771779121176}, 
  {4.26, 0.38322212177959636}, {4.31, 0.3891517046672246}, 
  {4.36, 0.39496983820391307}, {4.41, 0.4006795858328107}, 
  {4.46, 0.40628390194741404}, {4.51, 0.41178563657767087}, 
  {4.56, 0.41718753984484347}, {4.61, 0.42249226619766667}, 
  {4.66, 0.42770237844163117}, {4.71, 0.43282035157254883}, 
  {4.76, 0.4378485764249218}, {4.8100000000000005, 0.4427893631450439}, 
  {4.86, 0.4476449444981905}, {4.91, 0.4524174790187261}, 
  {4.96, 0.4571090540114511}, {5.01, 0.46172168841203964}, 
  {5.0600000000000005, 0.46625733551396986}, {5.11, 0.4707178855689347}, 
  {5.16, 0.47510516826731686}, {5.21, 0.47942095510494553}, 
  {5.26, 0.4836669616420026}, {5.3100000000000005, 0.4878448496596106}, 
  {5.36, 0.49195622921932936}, {5.41, 0.4960026606304968}, 
  {5.46, 0.49998565633007175}, {5.51, 0.5039066826793765}, 
  {5.5600000000000005, 0.5077671616819031}, {5.61, 0.5115684726261052}, 
  {5.66, 0.515311953656894}, {5.71, 0.5189989032793447}, 
  {5.76, 0.522630581797938}, {5.8100000000000005, 0.5262082126944694}, 
  {5.86, 0.5297329839476053}, {5.91, 0.5332060492968917}, 
  {5.96, 0.5366285294538795}, {6.01, 0.5400015132628824}, 
  {6.0600000000000005, 0.5433260588137605}, {6.11, 0.5466031945089844}, 
  {6.16, 0.5498339200871241}, {6.21, 0.5530192076047957}, 
  {6.26, 0.5561600023789868}, {6.3100000000000005, 0.5592572238915898}, 
  {6.36, 0.562311766657875}, {6.41, 0.5653245010605443}, 
  {6.46, 0.5682962741509285}, {6.51, 0.571227910418808}, 
  {6.5600000000000005, 0.5741202125322615}, {6.61, 0.5769739620488816}, 
  {6.66, 0.5797899200996246}, {6.71, 0.5825688280465016}, 
  {6.76, 0.5853114081152562}, {6.8100000000000005, 0.5880183640041226}, 
  {6.86, 0.5906903814696962}, {6.91, 0.5933281288909105}, 
  {6.96, 0.595932257812051}, {7.01, 0.5985034034657073}, 
  {7.0600000000000005, 0.6010421852765113}, {7.11, 0.6035492073464708}, 
  {7.16, 0.6060250589226746}, {7.21, 0.6084703148481008}, 
  {7.26, 0.6108855359962324}, {7.3100000000000005, 0.6132712696901488}, 
  {7.36, 0.6156280501067268}, {7.41, 0.6179563986665664}, 
  {7.46, 0.6202568244102136}, {7.51, 0.6225298243612407}, 
  {7.5600000000000005, 0.6247758838767079}, {7.61, 0.6269954769855131}, 
  {7.66, 0.6291890667151105}, {7.71, 0.6313571054070608}, 
  {7.76, 0.6335000350218474}, {7.8100000000000005, 0.6356182874333864}, 
  {7.86, 0.6377122847136243}, {7.91, 0.6397824394076128}, 
  {7.96, 0.6418291547994279}, {8.01, 0.6438528251692792}, 
  {8.06, 0.6458538360421524}, {8.11, 0.6478325644283027}, 
  {8.16, 0.6497893790559082}, {8.21, 0.651724640596175}, 
  {8.26, 0.6536387018811838}, {8.31, 0.655531908114739}, 
  {8.36, 0.6574045970764855}, {8.41, 0.6592570993195397}, 
  {8.46, 0.6610897383618712}, {8.51, 0.6629028308716656}, 
  {8.56, 0.6646966868468844}, {8.61, 0.6664716097892338}, 
  {8.66, 0.6682278968727411}, {8.71, 0.6699658391071348}, 
  {8.76, 0.6716857214962102}, {8.81, 0.6733878231913599}, 
  {8.86, 0.6750724176404395}, {8.91, 0.6767397727321323}, 
  {8.96, 0.6783901509359687}, {9.01, 0.6800238094381545}, 
  {9.06, 0.6816410002733504}, {9.11, 0.6832419704525419}, 
  {9.16, 0.6848269620871363}, {9.21, 0.6863962125094139}, 
  {9.26, 0.6879499543894543}, {9.31, 0.6894884158486643}, 
  {9.36, 0.6910118205700138}, {9.41, 0.6925203879050941}, 
  {9.46, 0.6940143329781048}, {9.51, 0.6954938667868695}, 
  {9.56, 0.6969591963009794}, {9.610000000000001, 0.6984105245571584}, 
  {9.66, 0.6998480507519418}, {9.71, 0.7012719703317565}, 
  {9.76, 0.7026824750804841}, {9.81, 0.7040797532045922}, 
  {9.860000000000001, 0.7054639894159085}, {9.91, 0.7068353650121164}, 
  {9.96, 0.7081940579550421}}, {{0.01, -0.9692395299022392}, 
  {0.05, -0.9940843959478001}, {0.1, -0.9970542962434172}, 
  {0.15000000000000002, -0.9979243868183231}, {0.2, -0.9972176354012975}, 
  {0.25, -0.9955387128930975}, {0.3, -0.9878979688520693}, 
  {0.35000000000000003, -0.9774949546422459}, {0.4, -0.9601423051886143}, 
  {0.45, -0.9374820407682065}, {0.5, -0.9141331348005043}, 
  {0.55, -0.8856023800522826}, {0.6000000000000001, -0.852538522798443}, 
  {0.6500000000000001, -0.8212368541155184}, {0.7000000000000001, 
   -0.7872508198195778}, {0.7500000000000001, -0.7533488849249449}, 
  {0.8, -0.7196288669169654}, {0.8500000000000001, -0.685702498415103}, 
  {0.9000000000000001, -0.6521092146071225}, {0.9500000000000001, 
   -0.6178935392588161}, {1., -0.58361209407588}, 
  {1.05, -0.5506386143683107}, {1.1, -0.5188829347927754}, 
  {1.1500000000000001, -0.49125328341148}, {1.2000000000000002, 
   -0.45864119831577455}, {1.2500000000000002, -0.43021918401228193}, 
  {1.3, -0.40200133086972556}, {1.35, -0.3766163890651973}, 
  {1.4000000000000001, -0.3481324636497724}, {1.4500000000000002, 
   -0.3258097525372188}, {1.5000000000000002, -0.2972589081960236}, 
  {1.55, -0.27467174255899346}, {1.6, -0.25333523584309425}, 
  {1.6500000000000001, -0.2266366397899027}, {1.7000000000000002, 
   -0.20444349071481976}, {1.7500000000000002, -0.18354082174009487}, 
  {1.8, -0.1665583906589686}, {1.85, -0.1462081953046683}, 
  {1.9000000000000001, -0.12208952659711637}, 
  {1.9500000000000002, -0.10350899557854844}, {2., -0.08675463865324587}, 
  {2.05, -0.06890895334927186}, {2.1, -0.052719517224136}, 
  {2.15, -0.039096486988753}, {2.1999999999999997, -0.01770231019639821}, 
  {2.25, -0.007145860596260823}, {2.3, 0.009677092582772433}, 
  {2.35, 0.02792796724615243}, {2.4, 0.041413517084639584}, 
  {2.45, 0.05419836233297387}, {2.5, 0.06686781054290464}, 
  {2.55, 0.0806922899142418}, {2.6, 0.09513720900266912}, 
  {2.65, 0.10812272382127419}, {2.7, 0.11617722992946478}, 
  {2.75, 0.13153634886822607}, {2.8, 0.13993478992826439}, 
  {2.85, 0.14956430643115348}, {2.9, 0.16045300378299543}, 
  {2.95, 0.17170364703224855}, {3., 0.18529839773499018}, 
  {3.05, 0.19428663531167858}, {3.1, 0.20662869450149768}, 
  {3.15, 0.21610273970459662}, {3.2, 0.22102100447512255}, 
  {3.25, 0.23338615801118748}, {3.3, 0.2411453558388933}, 
  {3.35, 0.2525128566321575}, {3.4, 0.2604835209200865}, 
  {3.45, 0.27170025710931234}, {3.5, 0.2758059613610914}, 
  {3.55, 0.2836624689319095}, {3.6, 0.2915378956885518}, 
  {3.65, 0.2991633103054296}, {3.7, 0.3090951285714267}, 
  {3.75, 0.3163841589724639}, {3.8, 0.32302623471854564}, 
  {3.85, 0.33106345079747057}, {3.9, 0.33839267009188495}, 
  {3.95, 0.3414015337366346}, {4., 0.35175961363366837}, 
  {4.05, 0.35837600202820713}, {4.1, 0.3633071629582719}, 
  {4.15, 0.3695954513235887}, {4.2, 0.37340729275390666}, 
  {4.25, 0.3840244185065615}, {4.3, 0.38964005351286757}, 
  {4.35, 0.3919648837093917}, {4.4, 0.39933440422819944}, 
  {4.45, 0.40478731828713627}, {4.5, 0.41315524134632475}, 
  {4.55, 0.41785836382306596}, {4.6, 0.4243012732687212}, 
  {4.65, 0.4254364964602079}, {4.7, 0.4305892511966479}, 
  {4.75, 0.4378854356740755}, {4.8, 0.44359407753279095}, 
  {4.8500000000000005, 0.4474736274557053}, {4.9, 0.44960483001560597}, 
  {4.95, 0.4581579699989931}, {5., 0.4595202110715087}, 
  {5.05, 0.46302159877600996}, {5.1000000000000005, 0.4691622087542326}, 
  {5.15, 0.47255189791865043}, {5.2, 0.48056105938767363}, 
  {5.25, 0.4816389386301165}, {5.3, 0.48806052066840916}, 
  {5.3500000000000005, 0.4892385580245165}, {5.4, 0.49529261621435156}, 
  {5.45, 0.4971900901711143}, {5.5, 0.5040524102739538}, 
  {5.55, 0.5063757023128516}, {5.6000000000000005, 0.511904620354109}, 
  {5.65, 0.5173837995376228}, {5.7, 0.5167476357260651}, 
  {5.75, 0.5229892364837667}, {5.8, 0.5258638698796181}, 
  {5.8500000000000005, 0.5265984370932653}, {5.9, 0.5329306436917869}, 
  {5.95, 0.537743357348625}, {6., 0.5385557820569079}, 
  {6.05, 0.5427252049916395}, {6.1000000000000005, 0.5459419501719451}, 
  {6.15, 0.5493233861698701}, {6.2, 0.550074513049189}, 
  {6.25, 0.5533999956105883}, {6.3, 0.5602724999865039}, 
  {6.3500000000000005, 0.561604428005678}, {6.4, 0.566593580189585}, 
  {6.45, 0.5705387407798301}, {6.5, 0.5692056364670287}, 
  {6.55, 0.5760115026802239}, {6.6000000000000005, 0.5779341455953763}, 
  {6.65, 0.5790397080706512}, {6.7, 0.5843463310694932}, 
  {6.75, 0.5847703022794941}, {6.8, 0.5896935424600604}, 
  {6.8500000000000005, 0.5921776602481601}, {6.9, 0.5916967399341753}, 
  {6.95, 0.5952785906782438}, {7., 0.5977817374979442}, 
  {7.05, 0.5997651793731575}, {7.1000000000000005, 0.6036444469579642}, 
  {7.15, 0.6053354451635309}, {7.2, 0.6088694939930561}, 
  {7.25, 0.6114781015905957}, {7.3, 0.6111628513928885}, 
  {7.3500000000000005, 0.6145055615579563}, {7.4, 0.6151135377282976}, 
  {7.45, 0.6226217458634338}, {7.5, 0.6238765975934667}, 
  {7.55, 0.625519217819028}, {7.6000000000000005, 0.627691479434531}, 
  {7.65, 0.6301284820634445}, {7.7, 0.6296813055626287}, 
  {7.75, 0.6344691126910633}, {7.8, 0.6359663627585063}, 
  {7.8500000000000005, 0.6345150248215811}, {7.9, 0.6395733376922916}, 
  {7.95, 0.641687638416261}, {8., 0.6411910240545883}, 
  {8.05, 0.6469451500500712}, {8.100000000000001, 0.6489170872840156}, 
  {8.15, 0.6495073889447401}, {8.200000000000001, 0.6508273883307273}, 
  {8.250000000000002, 0.6511800047675818}, {8.3, 0.6533548290168774}, 
  {8.350000000000001, 0.6542183719025286}, {8.4, 0.6617517866078303}, 
  {8.450000000000001, 0.658821067247942}, {8.500000000000002, 
   0.6597223784298527}, {8.55, 0.6633456977295074}, 
  {8.600000000000001, 0.6678884913128899}, {8.65, 0.6673463051868015}, 
  {8.700000000000001, 0.6682260321969423}, {8.750000000000002, 
   0.6700634265101422}, {8.8, 0.6739843741989273}, 
  {8.850000000000001, 0.6748327556586502}, {8.9, 0.6778845825585044}, 
  {8.950000000000001, 0.6761068851347484}, {9.000000000000002, 
   0.6773228348529036}, {9.05, 0.681845223294499}, 
  {9.100000000000001, 0.6851742522648742}, {9.15, 0.6824538122688566}, 
  {9.200000000000001, 0.6852071560135558}, {9.250000000000002, 
   0.688683893710302}, {9.3, 0.6897341839056125}, 
  {9.350000000000001, 0.6895231672975459}, {9.4, 0.6922533711906441}, 
  {9.450000000000001, 0.693270145268817}, {9.500000000000002, 
   0.6970476689914675}, {9.55, 0.696648854336299}, 
  {9.600000000000001, 0.6972813216161631}, {9.650000000000002, 
   0.6995921754901097}, {9.700000000000001, 0.7038236646687672}, 
  {9.750000000000002, 0.7014622577571918}, {9.8, 0.7039701499094237}, 
  {9.850000000000001, 0.7034967524781969}, {9.900000000000002, 
   0.7090767992317558}, {9.950000000000001, 0.7101924746427634}, 
  {10.000000000000002, 0.7113646434297625}}, {{0.01, -0.7305797463283953}, 
  {0.05, -0.9394882588194596}, {0.1, -0.9693712068880093}, 
  {0.15000000000000002, -0.9794518368370947}, {0.2, -0.9844851272976392}, 
  {0.25, -0.9837421615039817}, {0.3, -0.978788426760305}, 
  {0.35000000000000003, -0.9698140289864408}, {0.4, -0.9532007173695434}, 
  {0.45, -0.9321783746375663}, {0.5, -0.9091163198796821}, 
  {0.55, -0.8814869084751012}, {0.6000000000000001, -0.8499938019478629}, 
  {0.6500000000000001, -0.817872110215953}, {0.7000000000000001, 
   -0.7832827464470693}, {0.7500000000000001, -0.7505262698930142}, 
  {0.8, -0.7168981849768382}, {0.8500000000000001, -0.683643817720816}, 
  {0.9000000000000001, -0.6496114059087865}, {0.9500000000000001, 
   -0.6155761701930385}, {1., -0.5823247707879089}, 
  {1.05, -0.550068658313333}, {1.1, -0.5186963813515792}, 
  {1.1500000000000001, -0.4884674091850023}, {1.2000000000000002, 
   -0.45945737631976796}, {1.2500000000000002, -0.42815791962879973}, 
  {1.3, -0.4002389057256138}, {1.35, -0.37637872417961216}, 
  {1.4000000000000001, -0.3491873862736206}, {1.4500000000000002, 
   -0.3227534576551611}, {1.5000000000000002, -0.29678909181905894}, 
  {1.55, -0.2740525976290575}, {1.6, -0.2519295951193368}, 
  {1.6500000000000001, -0.22474814875215765}, 
  {1.7000000000000002, -0.20314685269015925}, 
  {1.7500000000000002, -0.18209706953098753}, {1.8, -0.16561843499993145}, 
  {1.85, -0.14425843506125788}, {1.9000000000000001, -0.12268901717043812}, 
  {1.9500000000000002, -0.10453305562617039}, {2., -0.08734061587630565}, 
  {2.05, -0.0680975135244708}, {2.1, -0.051602266619844676}, 
  {2.15, -0.037852476351030236}, {2.1999999999999997, -0.018504300224564854}, 
  {2.25, -0.006621456839580939}, {2.3, 0.010713870106789399}, 
  {2.35, 0.026634264052705366}, {2.4, 0.04067360416155445}, 
  {2.45, 0.05429921246664504}, {2.5, 0.06614239388408469}, 
  {2.55, 0.08086218833445463}, {2.6, 0.09434892760291468}, 
  {2.65, 0.10814693244695688}, {2.7, 0.11673219931188439}, 
  {2.75, 0.13065063353029222}, {2.8, 0.1395151992262763}, 
  {2.85, 0.15017519674289825}, {2.9, 0.1615661605486148}, 
  {2.95, 0.17293699095707488}, {3., 0.1861526030724803}, 
  {3.05, 0.19380465845334602}, {3.1, 0.20729263173097157}, 
  {3.15, 0.21520427392851074}, {3.2, 0.22170137154747582}, 
  {3.25, 0.2331067946742297}, {3.3, 0.2408803012422609}, 
  {3.35, 0.25198013195165947}, {3.4, 0.2610007490284708}, 
  {3.45, 0.2712389411561599}, {3.5, 0.27649285295285}, 
  {3.55, 0.28460696590737644}, {3.6, 0.2918487810479883}, 
  {3.65, 0.29943046683813923}, {3.7, 0.3093606204319325}, 
  {3.75, 0.3163977651447861}, {3.8, 0.3230656160794112}, 
  {3.85, 0.33125250536444784}, {3.9, 0.33756957865523973}, 
  {3.95, 0.34219382232598017}, {4., 0.35136275900386615}, 
  {4.05, 0.35822487874757936}, {4.1, 0.3634549256467055}, 
  {4.15, 0.3696846362652118}, {4.2, 0.3737173796610502}, 
  {4.25, 0.3842447251163708}, {4.3, 0.38919082759217016}, 
  {4.35, 0.39223240973950696}, {4.4, 0.3993474420335758}, 
  {4.45, 0.4045589938611253}, {4.5, 0.41333202870674046}, 
  {4.55, 0.4178345368674621}, {4.6, 0.4241229453818499}, 
  {4.65, 0.4256494065223027}, {4.7, 0.43032897031656403}, 
  {4.75, 0.4374607446887951}, {4.8, 0.4439080180733303}, 
  {4.8500000000000005, 0.44741929764068955}, {4.9, 0.4498744324517255}, 
  {4.95, 0.457858104801967}, {5., 0.45960157424857334}, 
  {5.05, 0.4628557770169396}, {5.1000000000000005, 0.46946135353572027}, 
  {5.15, 0.47251675541072724}, {5.2, 0.4807442180077673}, 
  {5.25, 0.48186183254391834}, {5.3, 0.4881878610073387}, 
  {5.3500000000000005, 0.48985178801073165}, {5.4, 0.49506966059189583}, 
  {5.45, 0.4972340410633374}, {5.5, 0.5038085545414327}, 
  {5.55, 0.5065399993363296}, {5.6000000000000005, 0.5113979209132599}, 
  {5.65, 0.5172365937344726}, {5.7, 0.5169436257000424}, 
  {5.75, 0.5229704045591285}, {5.8, 0.525920485722703}, 
  {5.8500000000000005, 0.5266818938261195}, {5.9, 0.5325639474268752}, 
  {5.95, 0.5379732788054585}, {6., 0.5383746310310868}, 
  {6.05, 0.5427846634173219}, {6.1000000000000005, 0.5458386128129606}, 
  {6.15, 0.5492807612990039}, {6.2, 0.5500611580632453}, 
  {6.25, 0.5540491093958505}, {6.3, 0.5603990840602905}, 
  {6.3500000000000005, 0.5617064307693665}, {6.4, 0.5664149684763508}, 
  {6.45, 0.5705832488960542}, {6.5, 0.5690090643828088}, 
  {6.55, 0.5757892197705514}, {6.6000000000000005, 0.5775233135113105}, 
  {6.65, 0.5790521329287225}, {6.7, 0.5845517682808471}, 
  {6.75, 0.5847553299392072}, {6.8, 0.5895110815515819}, 
  {6.8500000000000005, 0.5921650532268907}, {6.9, 0.5919405586045091}, 
  {6.95, 0.5953268897717003}, {7., 0.5977703272120639}, 
  {7.05, 0.6001754037747982}, {7.1000000000000005, 0.603472141111251}, 
  {7.15, 0.6054188396294001}, {7.2, 0.6089336639232905}, 
  {7.25, 0.6111908858502973}, {7.3, 0.6111555052817259}, 
  {7.3500000000000005, 0.6147820304256738}, {7.4, 0.6150515032398267}, 
  {7.45, 0.6225500493328331}, {7.5, 0.6237302318823589}, 
  {7.55, 0.6257011753332303}, {7.6000000000000005, 0.6275219974898925}, 
  {7.65, 0.6301035014848608}, {7.7, 0.6297572810170724}, 
  {7.75, 0.6343461217765107}, {7.8, 0.6361308863032016}, 
  {7.8500000000000005, 0.6345538916669201}, {7.9, 0.6396657545992923}, 
  {7.95, 0.6417227991342628}, {8., 0.6413581560315843}, 
  {8.05, 0.6472298835804648}, {8.100000000000001, 0.648685801761542}, 
  {8.15, 0.6495533960398091}, {8.200000000000001, 0.6508965485460763}, 
  {8.250000000000002, 0.6512558043987944}, {8.3, 0.6534496695029918}, 
  {8.350000000000001, 0.6541328405496343}, {8.4, 0.6617564071936426}, 
  {8.450000000000001, 0.6589137791631837}, {8.500000000000002, 
   0.6601049449414891}, {8.55, 0.6633250920006046}, 
  {8.600000000000001, 0.667939773259431}, {8.65, 0.667399940755543}, 
  {8.700000000000001, 0.6681653542014867}, {8.750000000000002, 
   0.6701324266013735}, {8.8, 0.6740140818568328}, 
  {8.850000000000001, 0.6747309248481683}, {8.9, 0.6778890306146507}, 
  {8.950000000000001, 0.676202983050551}, {9.000000000000002, 
   0.6774295899113808}, {9.05, 0.6818848209661198}, 
  {9.100000000000001, 0.685306407701597}, {9.15, 0.6824771228210821}, 
  {9.200000000000001, 0.6852847773242273}, {9.250000000000002, 
   0.6885110029597109}, {9.3, 0.6897301531856042}, 
  {9.350000000000001, 0.6895778183431956}, {9.4, 0.692494982122906}, 
  {9.450000000000001, 0.6932538879738165}, {9.500000000000002, 
   0.6970359817765357}, {9.55, 0.6966690359263884}, 
  {9.600000000000001, 0.6971864406182443}, {9.650000000000002, 
   0.6996889558861009}, {9.700000000000001, 0.7037570884596618}, 
  {9.750000000000002, 0.7015737631473524}, {9.8, 0.7039719766964705}, 
  {9.850000000000001, 0.7034568971213927}, {9.900000000000002, 
   0.7090490452481528}, {9.950000000000001, 0.7101028232207262}, 
  {10.000000000000002, 0.7111297930142009}}, {{0.01, -0.04244633506983379}, 
  {0.05, -0.533976167088985}, {0.1, -0.7312685796202756}, 
  {0.15000000000000002, -0.8123944114959728}, {0.2, -0.8559906367658795}, 
  {0.25, -0.8813502993558278}, {0.3, -0.8943327510260717}, 
  {0.35000000000000003, -0.8973509000873399}, {0.4, -0.8918587882828782}, 
  {0.45, -0.8794575899635075}, {0.5, -0.862237819311846}, 
  {0.55, -0.8398669633130376}, {0.6000000000000001, -0.8135905766820772}, 
  {0.6500000000000001, -0.7864143844867648}, {0.7000000000000001, 
   -0.7569108510708148}, {0.7500000000000001, -0.72509850307378}, 
  {0.8, -0.6934625201678077}, {0.8500000000000001, -0.6624374902382308}, 
  {0.9000000000000001, -0.6306264089059879}, {0.9500000000000001, 
   -0.5970476260070963}, {1., -0.5670047301679957}, 
  {1.05, -0.536005461701152}, {1.1, -0.5048521478883071}, 
  {1.1500000000000001, -0.4771851626868068}, {1.2000000000000002, 
   -0.44739789092496024}, {1.2500000000000002, -0.4183899457416455}, 
  {1.3, -0.3911907522339213}, {1.35, -0.36603229476258353}, 
  {1.4000000000000001, -0.33990396869412726}, 
  {1.4500000000000002, -0.3139406788174214}, {1.5000000000000002, 
   -0.2906981209062303}, {1.55, -0.26514497169970297}, 
  {1.6, -0.24251836489004402}, {1.6500000000000001, -0.22197694002370882}, 
  {1.7000000000000002, -0.20063415232396833}, 
  {1.7500000000000002, -0.17974560942476206}, {1.8, -0.15898832825985992}, 
  {1.85, -0.14037869318488014}, {1.9000000000000001, -0.11859287369324707}, 
  {1.9500000000000002, -0.10058821588107579}, {2., -0.08312341243086763}, 
  {2.05, -0.06503249869658015}, {2.1, -0.04906558363319753}, 
  {2.15, -0.033628589551705335}, {2.1999999999999997, -0.01714890424635353}, 
  {2.25, -0.002782232595493118}, {2.3, 0.014399072693205438}, 
  {2.35, 0.027840075344020294}, {2.4, 0.04167678297306493}, 
  {2.45, 0.05641543722705942}, {2.5, 0.06852114773502009}, 
  {2.55, 0.08280703227031176}, {2.6, 0.09501945274455685}, 
  {2.65, 0.1079905088663924}, {2.7, 0.12035390566731505}, 
  {2.75, 0.13217221217343714}, {2.8, 0.14230344288153662}, 
  {2.85, 0.1551596282408528}, {2.9, 0.16637826733420663}, 
  {2.95, 0.17690023079984368}, {3., 0.1861529137209851}, 
  {3.05, 0.19671673055496372}, {3.1, 0.2070326201916581}, 
  {3.15, 0.2166861025911283}, {3.2, 0.22616458289291239}, 
  {3.25, 0.23575048842102128}, {3.3, 0.2445720761569698}, 
  {3.35, 0.25329712140529526}, {3.4, 0.2621488130099409}, 
  {3.45, 0.26965243532654515}, {3.5, 0.27673772817322717}, 
  {3.55, 0.28555216576596143}, {3.6, 0.2929378424247269}, 
  {3.65, 0.30166870135687074}, {3.7, 0.3104472776684222}, 
  {3.75, 0.3175455813170518}, {3.8, 0.3252181286052625}, 
  {3.85, 0.3319894752823496}, {3.9, 0.339083595110628}, 
  {3.95, 0.3436365079537169}, {4., 0.35268779945741496}, 
  {4.05, 0.35797235040585856}, {4.1, 0.3655466266043446}, 
  {4.15, 0.37068003143232764}, {4.2, 0.37583340704891527}, 
  {4.25, 0.38240507900810583}, {4.3, 0.39036802303900864}, 
  {4.35, 0.3950980896375334}, {4.4, 0.3997680307408651}, 
  {4.45, 0.40672707416180226}, {4.5, 0.41152757656605543}, 
  {4.55, 0.41856028437047527}, {4.6, 0.4222921374832471}, 
  {4.65, 0.4260465847127746}, {4.7, 0.4327972648539869}, 
  {4.75, 0.4387970960961643}, {4.8, 0.4420592056910676}, 
  {4.8500000000000005, 0.4479252823699161}, {4.9, 0.452224916360696}, 
  {4.95, 0.45863559087124256}, {5., 0.46170575599225466}, 
  {5.05, 0.46526322236478673}, {5.1000000000000005, 0.46911619705452534}, 
  {5.15, 0.4750248236242587}, {5.2, 0.4801566868352194}, 
  {5.25, 0.48369341419776357}, {5.3, 0.4872970841299736}, 
  {5.3500000000000005, 0.490225538050403}, {5.4, 0.4963312407955501}, 
  {5.45, 0.4986077301509963}, {5.5, 0.5046253754409188}, 
  {5.55, 0.506824382111852}, {5.6000000000000005, 0.511841961646752}, 
  {5.65, 0.5168554190495661}, {5.7, 0.5175492336277578}, 
  {5.75, 0.5226749123956025}, {5.8, 0.527013309587753}, 
  {5.8500000000000005, 0.5275415922925544}, {5.9, 0.5337043457539747}, 
  {5.95, 0.5366011913876094}, {6., 0.539739985328648}, 
  {6.05, 0.5424428778832395}, {6.1000000000000005, 0.5459145762050176}, 
  {6.15, 0.5499037691399736}, {6.2, 0.5513694906394272}, 
  {6.25, 0.5542704857327808}, {6.3, 0.5604945266401682}, 
  {6.3500000000000005, 0.5610676791457803}, {6.4, 0.565477304134597}, 
  {6.45, 0.5690656602089823}, {6.5, 0.5702344014696706}, 
  {6.55, 0.5760069622870136}, {6.6000000000000005, 0.5777545323385065}, 
  {6.65, 0.5792343048145797}, {6.7, 0.5833843242695272}, 
  {6.75, 0.5858101529757002}, {6.8, 0.5888730199202972}, 
  {6.8500000000000005, 0.5921111382656087}, {6.9, 0.5919034531829152}, 
  {6.95, 0.595297389233805}, {7., 0.5977526634849218}, 
  {7.05, 0.5997364921622449}, {7.1000000000000005, 0.6039524183630046}, 
  {7.15, 0.6056862473714367}, {7.2, 0.6091710326081583}, 
  {7.25, 0.6115303831879876}, {7.3, 0.6125498548079699}, 
  {7.3500000000000005, 0.6149545218139016}, {7.4, 0.6161777487693046}, 
  {7.45, 0.62212357201105}, {7.5, 0.6240765165604845}, 
  {7.55, 0.6255104087874378}, {7.6000000000000005, 0.6273526149730257}, 
  {7.65, 0.6294840745282974}, {7.7, 0.6309349702006586}, 
  {7.75, 0.6338309182988227}, {7.8, 0.635557897353894}, 
  {7.8500000000000005, 0.635995712695243}, {7.9, 0.6392828172686041}, 
  {7.95, 0.6417137542499668}, {8., 0.64172593807273}, 
  {8.05, 0.6471911751569565}, {8.100000000000001, 0.648915846137809}, 
  {8.15, 0.6497957524104987}, {8.200000000000001, 0.6514324240953537}, 
  {8.250000000000002, 0.6522814448127622}, {8.3, 0.6540400821469302}, 
  {8.350000000000001, 0.6554195420249294}, {8.4, 0.6612309740714063}, 
  {8.450000000000001, 0.6595613100159815}, {8.500000000000002, 
   0.6604822814249289}, {8.55, 0.6637349761878225}, 
  {8.600000000000001, 0.6678017122731422}, {8.65, 0.6674195581226668}, 
  {8.700000000000001, 0.6689636135405834}, {8.750000000000002, 
   0.6709073881063938}, {8.8, 0.6736642240911243}, 
  {8.850000000000001, 0.6747125838843903}, {8.9, 0.6777495302507343}, 
  {8.950000000000001, 0.6771704386592031}, {9.000000000000002, 
   0.6783426434807039}, {9.05, 0.6821814247035946}, 
  {9.100000000000001, 0.6847410574578604}, {9.15, 0.6831448432205217}, 
  {9.200000000000001, 0.6856440334581412}, {9.250000000000002, 
   0.6888534091391034}, {9.3, 0.690171755741762}, 
  {9.350000000000001, 0.6901552492430713}, {9.4, 0.6921097355699828}, 
  {9.450000000000001, 0.6936936751672469}, {9.500000000000002, 
   0.6964917447818426}, {9.55, 0.6969787949022619}, 
  {9.600000000000001, 0.6978602688471321}, {9.650000000000002, 
   0.7001556566788977}, {9.700000000000001, 0.7032145163165451}, 
  {9.750000000000002, 0.701692755939656}, {9.8, 0.7042290026928214}, 
  {9.850000000000001, 0.7038290312842098}, {9.900000000000002, 
   0.7086918522257312}, {9.950000000000001, 0.7100263263444092}, 
  {10.000000000000002, 0.7111807496998597}}, {{0.01, 0.0002805483454650022}, 
  {0.05, -0.04311858631296023}, {0.1, -0.20865972981212066}, 
  {0.15000000000000002, -0.3537972681748156}, {0.2, -0.46110257631762097}, 
  {0.25, -0.5399525581100991}, {0.3, -0.5974494209600548}, 
  {0.35000000000000003, -0.6378370961197388}, {0.4, -0.6642250722913413}, 
  {0.45, -0.6788545016455193}, {0.5, -0.6838985243722898}, 
  {0.55, -0.68128417050652}, {0.6000000000000001, -0.6726572968250532}, 
  {0.6500000000000001, -0.6591354632891137}, {0.7000000000000001, 
   -0.6420257973464787}, {0.7500000000000001, -0.6222617979504257}, 
  {0.8, -0.600008004974713}, {0.8500000000000001, -0.5769316864035491}, 
  {0.9000000000000001, -0.5523204321275091}, {0.9500000000000001, 
   -0.5271876405535254}, {1., -0.5019495657886022}, 
  {1.05, -0.4761969931767421}, {1.1, -0.4504529194146052}, 
  {1.1500000000000001, -0.4254529587903259}, {1.2000000000000002, 
   -0.4002118165871545}, {1.2500000000000002, -0.3749457006208035}, 
  {1.3, -0.35063756959752324}, {1.35, -0.32688732474320176}, 
  {1.4000000000000001, -0.3035276732758291}, {1.4500000000000002, 
   -0.280887038511426}, {1.5000000000000002, -0.25913187580245406}, 
  {1.55, -0.2376755379722381}, {1.6, -0.21639254110816053}, 
  {1.6500000000000001, -0.19583584534861295}, 
  {1.7000000000000002, -0.17563130548054234}, 
  {1.7500000000000002, -0.155632564439585}, {1.8, -0.13647313013579415}, 
  {1.85, -0.11915236596195133}, {1.9000000000000001, -0.10021803019328922}, 
  {1.9500000000000002, -0.0836862379697202}, {2., -0.06658174402107266}, 
  {2.05, -0.05045283726940795}, {2.1, -0.03374565934719452}, 
  {2.15, -0.01842501757240249}, {2.1999999999999997, -0.00222739051741712}, 
  {2.25, 0.011647975039718296}, {2.3, 0.0273617153398932}, 
  {2.35, 0.0401682716855306}, {2.4, 0.054518731778641805}, 
  {2.45, 0.06750712675094185}, {2.5, 0.08124549950411525}, 
  {2.55, 0.0934029589641179}, {2.6, 0.10665048936434153}, 
  {2.65, 0.11849558720429873}, {2.7, 0.12870515466247454}, 
  {2.75, 0.13997512697029496}, {2.8, 0.15161189841606576}, 
  {2.85, 0.1630766548759198}, {2.9, 0.17406625585822838}, 
  {2.95, 0.18427369396578797}, {3., 0.19364002132015698}, 
  {3.05, 0.20422620205347947}, {3.1, 0.2133856269979722}, 
  {3.15, 0.22328368808656393}, {3.2, 0.23276735963992903}, 
  {3.25, 0.2418565952690118}, {3.3, 0.25066335011274016}, 
  {3.35, 0.25927161555076356}, {3.4, 0.2664560362892251}, 
  {3.45, 0.27574995780947026}, {3.5, 0.2833254412049236}, 
  {3.55, 0.2908050304713875}, {3.6, 0.299632947999881}, 
  {3.65, 0.30711805278879756}, {3.7, 0.3133130443983152}, 
  {3.75, 0.32035972533198986}, {3.8, 0.3275189489718515}, 
  {3.85, 0.33489557166433803}, {3.9, 0.3418139493798833}, 
  {3.95, 0.34885110492811744}, {4., 0.3550523630904616}, 
  {4.05, 0.36204093536907045}, {4.1, 0.36739220951680857}, 
  {4.15, 0.37395984423649326}, {4.2, 0.3805631195305472}, 
  {4.25, 0.3869192353086709}, {4.3, 0.3914785527902468}, 
  {4.35, 0.3972189644027475}, {4.4, 0.40360977908691537}, 
  {4.45, 0.4086431359375984}, {4.5, 0.41484571201856746}, 
  {4.55, 0.4189913447636819}, {4.6, 0.42518441421077546}, 
  {4.65, 0.43027011834686985}, {4.7, 0.43454674133217325}, 
  {4.75, 0.4393552494552825}, {4.8, 0.4457217117578254}, 
  {4.8500000000000005, 0.44927720955524164}, {4.9, 0.4539460136795765}, 
  {4.95, 0.4587863527586378}, {5., 0.4635443472317097}, 
  {5.05, 0.4684119080895181}, {5.1000000000000005, 0.47309797467964015}, 
  {5.15, 0.4764010369194414}, {5.2, 0.48083333773323694}, 
  {5.25, 0.4847777417448076}, {5.3, 0.4898515812488766}, 
  {5.3500000000000005, 0.4936593523461198}, {5.4, 0.498064317216438}, 
  {5.45, 0.5021843463576537}, {5.5, 0.5056025554113412}, 
  {5.55, 0.5089146103112145}, {5.6000000000000005, 0.5124368624660024}, 
  {5.65, 0.5162886089965981}, {5.7, 0.5197103568549792}, 
  {5.75, 0.5247439229044335}, {5.8, 0.5271552564861816}, 
  {5.8500000000000005, 0.5313619075689341}, {5.9, 0.5344637373199419}, 
  {5.95, 0.5382536515978629}, {6., 0.5414326253188297}, 
  {6.05, 0.5441484856766147}, {6.1000000000000005, 0.5485555158115017}, 
  {6.15, 0.5517689694365685}, {6.2, 0.5549285681567769}, 
  {6.25, 0.5572546235808286}, {6.3, 0.5599274398605729}, 
  {6.3500000000000005, 0.5630699622262022}, {6.4, 0.5665887123650541}, 
  {6.45, 0.568851850167973}, {6.5, 0.5728367530112987}, 
  {6.55, 0.5753585364976949}, {6.6000000000000005, 0.5786663408805235}, 
  {6.65, 0.5799563876713945}, {6.7, 0.5830447453243679}, 
  {6.75, 0.5863691900534649}, {6.8, 0.5884708871907901}, 
  {6.8500000000000005, 0.5919535941464943}, {6.9, 0.5936006264162159}, 
  {6.95, 0.5961477376903371}, {7., 0.5999844015211424}, 
  {7.05, 0.6018942029742805}, {7.1000000000000005, 0.6049014748877696}, 
  {7.15, 0.6076942515598568}, {7.2, 0.6090702979813915}, 
  {7.25, 0.612414810020397}, {7.3, 0.6138885580440875}, 
  {7.3500000000000005, 0.616775020963198}, {7.4, 0.6188365248273807}, 
  {7.45, 0.6207759294426437}, {7.5, 0.6238082279747585}, 
  {7.55, 0.6253339015585888}, {7.6000000000000005, 0.6286396407218432}, 
  {7.65, 0.6304970056324072}, {7.7, 0.6323168280575391}, 
  {7.75, 0.6340800086080923}, {7.8, 0.6359182703200343}, 
  {7.8500000000000005, 0.638746336461247}, {7.9, 0.6397616199088934}, 
  {7.95, 0.641888409053662}, {8., 0.6435534897882895}, 
  {8.05, 0.6468921728069216}, {8.100000000000001, 0.6491646965528322}, 
  {8.15, 0.6509899831109897}, {8.200000000000001, 0.6519329305256537}, 
  {8.250000000000002, 0.6547317122883544}, {8.3, 0.6561455842255445}, 
  {8.350000000000001, 0.6580194664766019}, {8.4, 0.6601930682672646}, 
  {8.450000000000001, 0.662042858095792}, {8.500000000000002, 
   0.6630162641441902}, {8.55, 0.6652488213299328}, 
  {8.600000000000001, 0.6677368254703039}, {8.65, 0.667950168516954}, 
  {8.700000000000001, 0.6698088451276348}, {8.750000000000002, 
   0.6716676391011618}, {8.8, 0.6733815204268978}, 
  {8.850000000000001, 0.6755326078191008}, {8.9, 0.6774193812970107}, 
  {8.950000000000001, 0.6793781533475322}, {9.000000000000002, 
   0.6807678730538257}, {9.05, 0.6827168321673753}, 
  {9.100000000000001, 0.6837611979396305}, {9.15, 0.6849041467066653}, 
  {9.200000000000001, 0.6862159425515004}, {9.250000000000002, 
   0.6889527633856094}, {9.3, 0.6905801489977699}, 
  {9.350000000000001, 0.6908589213644329}, {9.4, 0.6923430800648172}, 
  {9.450000000000001, 0.6948480253275457}, {9.500000000000002, 
   0.6956752150424869}, {9.55, 0.6972505198475505}, 
  {9.600000000000001, 0.6990945811528346}, {9.650000000000002, 
   0.7005691842099855}, {9.700000000000001, 0.7017333614722082}, 
  {9.750000000000002, 0.7023938427309695}, {9.8, 0.7049633608007567}, 
  {9.850000000000001, 0.7049073934919045}, {9.900000000000002, 
   0.7077430833848718}, {9.950000000000001, 0.7096596482143194}, 
  {10.000000000000002, 0.7111252109635887}}, {{0.01, 0.0002833323931014891}, 
  {0.05, -0.0015887103454414713}, {0.1, -0.04353206927680058}, 
  {0.15000000000000002, -0.12517168879653165}, {0.2, -0.21289787188137782}, 
  {0.25, -0.29297720117625803}, {0.3, -0.36146524147279396}, 
  {0.35000000000000003, -0.4170882442397919}, {0.4, -0.46022185657829573}, 
  {0.45, -0.4916677322685073}, {0.5, -0.5129642037014172}, 
  {0.55, -0.5254070584773286}, {0.6000000000000001, -0.5304750012454527}, 
  {0.6500000000000001, -0.529425915964794}, {0.7000000000000001, 
   -0.523698659732484}, {0.7500000000000001, -0.5137469414559831}, 
  {0.8, -0.5009259406245037}, {0.8500000000000001, -0.48586936634233524}, 
  {0.9000000000000001, -0.4687036003295478}, {0.9500000000000001, 
   -0.45021676407171685}, {1., -0.4305019324414157}, 
  {1.05, -0.4103727185793076}, {1.1, -0.38960321354685773}, 
  {1.1500000000000001, -0.3685370274336725}, {1.2000000000000002, 
   -0.34734322183771876}, {1.2500000000000002, -0.32626408134830287}, 
  {1.3, -0.30530444524454087}, {1.35, -0.28432287918792754}, 
  {1.4000000000000001, -0.2637388961880555}, {1.4500000000000002, 
   -0.243700606971445}, {1.5000000000000002, -0.22358518812676118}, 
  {1.55, -0.20415274277959874}, {1.6, -0.18475031896624594}, 
  {1.6500000000000001, -0.16607236558649385}, 
  {1.7000000000000002, -0.14776726041225835}, 
  {1.7500000000000002, -0.12976049805776652}, {1.8, -0.11219899684081003}, 
  {1.85, -0.09497934027202319}, {1.9000000000000001, -0.07819972733885633}, 
  {1.9500000000000002, -0.061862162333488346}, {2., -0.04593909492228356}, 
  {2.05, -0.03042675119043776}, {2.1, -0.015277239453908993}, 
  {2.15, -0.0007312230100809985}, {2.1999999999999997, 0.013980690904692214}, 
  {2.25, 0.02827481747711912}, {2.3, 0.041945354914201004}, 
  {2.35, 0.05535234712862344}, {2.4, 0.06849731900376578}, 
  {2.45, 0.08100215562801914}, {2.5, 0.09328217643814354}, 
  {2.55, 0.10559432852576979}, {2.6, 0.11743745380356432}, 
  {2.65, 0.12907658228064947}, {2.7, 0.14090271608191487}, 
  {2.75, 0.15149064068597168}, {2.8, 0.16211606241868737}, 
  {2.85, 0.1726461587844566}, {2.9, 0.18301993382487258}, 
  {2.95, 0.19305017806520378}, {3., 0.20280647144051525}, 
  {3.05, 0.21222468078785692}, {3.1, 0.22155520125436984}, 
  {3.15, 0.23091276030808788}, {3.2, 0.23969765965788534}, 
  {3.25, 0.24849717771657384}, {3.3, 0.257182295541491}, 
  {3.35, 0.2653777301427881}, {3.4, 0.2736241189048851}, 
  {3.45, 0.28163447727044777}, {3.5, 0.28969049403572256}, 
  {3.55, 0.2972965134063209}, {3.6, 0.30489309041788154}, 
  {3.65, 0.31231850837482006}, {3.7, 0.3194996016866057}, 
  {3.75, 0.3260819394809041}, {3.8, 0.33325984872071623}, 
  {3.85, 0.3402395920933152}, {3.9, 0.3469739199801484}, 
  {3.95, 0.3535033655569506}, {4., 0.3598967480722162}, 
  {4.05, 0.3662580151845352}, {4.1, 0.3724742096177911}, 
  {4.15, 0.3786297423996901}, {4.2, 0.3848400959258881}, 
  {4.25, 0.39028597859671116}, {4.3, 0.3963599928312509}, 
  {4.35, 0.40165570938366973}, {4.4, 0.4066516818449926}, 
  {4.45, 0.41302139891512185}, {4.5, 0.4176534886729818}, 
  {4.55, 0.42388698304861605}, {4.6, 0.428315232327142}, 
  {4.65, 0.4330301010096005}, {4.7, 0.43899962309422325}, 
  {4.75, 0.4440414038763644}, {4.8, 0.447656497670002}, 
  {4.8500000000000005, 0.45295851509504603}, {4.9, 0.4574475560140134}, 
  {4.95, 0.4619972275854761}, {5., 0.466615362166267}, 
  {5.05, 0.47121062500517585}, {5.1000000000000005, 0.4748499783165062}, 
  {5.15, 0.4801303825272167}, {5.2, 0.48402061497329935}, 
  {5.25, 0.4880764644012416}, {5.3, 0.49183285801997745}, 
  {5.3500000000000005, 0.49580265006048163}, {5.4, 0.5002132711381765}, 
  {5.45, 0.5033427850755695}, {5.5, 0.5075462560126494}, 
  {5.55, 0.5113578714346088}, {5.6000000000000005, 0.5155088800830804}, 
  {5.65, 0.5192815125979641}, {5.7, 0.5227101656686899}, 
  {5.75, 0.5255879372237907}, {5.8, 0.5300055085186152}, 
  {5.8500000000000005, 0.5329111316841959}, {5.9, 0.536686565696151}, 
  {5.95, 0.539658166709779}, {6., 0.5431117354838206}, 
  {6.05, 0.5470564662498888}, {6.1000000000000005, 0.5492916706079329}, 
  {6.15, 0.5521130275629872}, {6.2, 0.5556835900265429}, 
  {6.25, 0.559003389193719}, {6.3, 0.562275168482845}, 
  {6.3500000000000005, 0.5653727886318612}, {6.4, 0.5678908472978843}, 
  {6.45, 0.5712991407575562}, {6.5, 0.5734123760745484}, 
  {6.55, 0.5762722289778344}, {6.6000000000000005, 0.5791296924914305}, 
  {6.65, 0.5825411174135995}, {6.7, 0.5855007193324908}, 
  {6.75, 0.5872893119702846}, {6.8, 0.5904982191279706}, 
  {6.8500000000000005, 0.592925644494302}, {6.9, 0.5957693220940767}, 
  {6.95, 0.5981181677605366}, {7., 0.6008138537032598}, 
  {7.05, 0.6033115635883526}, {7.1000000000000005, 0.605039881466914}, 
  {7.15, 0.6076934967935591}, {7.2, 0.6103984333328167}, 
  {7.25, 0.612546120379623}, {7.3, 0.6147173985124895}, 
  {7.3500000000000005, 0.6175293238161376}, {7.4, 0.619924598692877}, 
  {7.45, 0.6218531130374344}, {7.5, 0.6238481696429073}, 
  {7.55, 0.6264679822510315}, {7.6000000000000005, 0.6291246106318962}, 
  {7.65, 0.6308232676005568}, {7.7, 0.6326341969690531}, 
  {7.75, 0.6354517802563464}, {7.8, 0.6378519774313673}, 
  {7.8500000000000005, 0.6392300778397504}, {7.9, 0.6416775768043175}, 
  {7.95, 0.643383582623267}, {8., 0.6459372277498712}, 
  {8.05, 0.6468418728309099}, {8.100000000000001, 0.6491919183316595}, 
  {8.15, 0.6511026111369557}, {8.200000000000001, 0.6528102094970593}, 
  {8.250000000000002, 0.654896027377896}, {8.3, 0.6572134987180632}, 
  {8.350000000000001, 0.6587780578094509}, {8.4, 0.6603033322930711}, 
  {8.450000000000001, 0.6627209440865156}, {8.500000000000002, 
   0.664804268856488}, {8.55, 0.6663089735448916}, 
  {8.600000000000001, 0.6674580855943251}, {8.65, 0.6697227607403257}, 
  {8.700000000000001, 0.6707025030841337}, {8.750000000000002, 
   0.6722261858697635}, {8.8, 0.67390886310761}, 
  {8.850000000000001, 0.6768061563000622}, {8.9, 0.6774972425944126}, 
  {8.950000000000001, 0.6794664222176408}, {9.000000000000002, 
   0.6814023476264152}, {9.05, 0.6830334949818161}, 
  {9.100000000000001, 0.6838306754912719}, {9.15, 0.6864120324819705}, 
  {9.200000000000001, 0.6872061414641077}, {9.250000000000002, 
   0.6886823194363183}, {9.3, 0.6903279015933624}, 
  {9.350000000000001, 0.6916155063366091}, {9.4, 0.6932666782557781}, 
  {9.450000000000001, 0.6954658239647737}, {9.500000000000002, 
   0.6966899249869205}, {9.55, 0.6974615254018882}, 
  {9.600000000000001, 0.6991073598433957}, {9.650000000000002, 
   0.7005286408769239}, {9.700000000000001, 0.7018888138477233}, 
  {9.750000000000002, 0.7034595105193543}, {9.8, 0.7052811274982764}, 
  {9.850000000000001, 0.7064639913744571}, {9.900000000000002, 
   0.7074504734572865}, {9.950000000000001, 0.709032347872689}, 
  {10.000000000000002, 0.7107666932769069}}, {{0.01, -0.0005884207850091342}, 
  {0.05, -0.0002769207542986162}, {0.1, 0.00021174423575199023}, 
  {0.15000000000000002, 0.00013169449325828927}, 
  {0.2, -0.00039692831668872516}, {0.25, -0.0022819242391051244}, 
  {0.3, -0.0072833076405623125}, {0.35000000000000003, -0.01608143409366544}, 
  {0.4, -0.028062556426319957}, {0.45, -0.04230060002111165}, 
  {0.5, -0.05733717628466222}, {0.55, -0.07205854759048853}, 
  {0.6000000000000001, -0.08566409074136933}, 
  {0.6500000000000001, -0.09734160398128285}, 
  {0.7000000000000001, -0.1069860480539606}, {0.7500000000000001, 
   -0.11431159105751809}, {0.8, -0.11939471995986749}, 
  {0.8500000000000001, -0.12221917945936103}, 
  {0.9000000000000001, -0.12318176115135214}, 
  {0.9500000000000001, -0.12230124512183912}, {1., -0.11976127221847072}, 
  {1.05, -0.11575662222627922}, {1.1, -0.11046409034019188}, 
  {1.1500000000000001, -0.10414121118137624}, 
  {1.2000000000000002, -0.09684515488867597}, 
  {1.2500000000000002, -0.08879683521572215}, {1.3, -0.08006264679501389}, 
  {1.35, -0.07078294584711445}, {1.4000000000000001, -0.061000097794690025}, 
  {1.4500000000000002, -0.05092314091140441}, 
  {1.5000000000000002, -0.04049016193277019}, {1.55, -0.029834159820980394}, 
  {1.6, -0.019040661677331826}, {1.6500000000000001, -0.008220455695654489}, 
  {1.7000000000000002, 0.002714670094812733}, 
  {1.7500000000000002, 0.013826565703536124}, {1.8, 0.02487172729474618}, 
  {1.85, 0.035836852475370995}, {1.9000000000000001, 0.04676490780835547}, 
  {1.9500000000000002, 0.057697567218110646}, {2., 0.06844794641069164}, 
  {2.05, 0.07923778203682137}, {2.1, 0.08985848760248058}, 
  {2.15, 0.10029024543136564}, {2.1999999999999997, 0.11059574979549167}, 
  {2.25, 0.12088703162858544}, {2.3, 0.13096766167032164}, 
  {2.35, 0.1407952252064146}, {2.4, 0.15069351952955565}, 
  {2.45, 0.16020815706323094}, {2.5, 0.16972531889332237}, 
  {2.55, 0.1790211414282653}, {2.6, 0.18824818627964404}, 
  {2.65, 0.19725916552677353}, {2.7, 0.20613221435210374}, 
  {2.75, 0.21485613802284675}, {2.8, 0.22341414877210564}, 
  {2.85, 0.23183071435092728}, {2.9, 0.240099295049162}, 
  {2.95, 0.24832288694982735}, {3., 0.2562205631643689}, 
  {3.05, 0.26416136708966614}, {3.1, 0.27187571934415167}, 
  {3.15, 0.27945076885244097}, {3.2, 0.2868847443999154}, 
  {3.25, 0.29418758892824}, {3.3, 0.3012971519642591}, 
  {3.35, 0.30841671988484676}, {3.4, 0.3153693827096973}, 
  {3.45, 0.3221385472900888}, {3.5, 0.32886971590086034}, 
  {3.55, 0.335416394178341}, {3.6, 0.3418932552788366}, 
  {3.65, 0.3482267863689973}, {3.7, 0.3544508549307144}, 
  {3.75, 0.36060446811183033}, {3.8, 0.3666402221790841}, 
  {3.85, 0.3725443542777901}, {3.9, 0.3783833056543439}, 
  {3.95, 0.38411074641834075}, {4., 0.38973446887995844}, 
  {4.05, 0.395229512004306}, {4.1, 0.4007197695843074}, 
  {4.15, 0.40603525705010357}, {4.2, 0.41134294162032053}, 
  {4.25, 0.4164767898807752}, {4.3, 0.42160354680212764}, 
  {4.35, 0.4265776632319464}, {4.4, 0.4315645975644356}, 
  {4.45, 0.43641502924721054}, {4.5, 0.44119031151550203}, 
  {4.55, 0.44586948176342656}, {4.6, 0.45051206979102143}, 
  {4.65, 0.4550703273089314}, {4.7, 0.4595244135030308}, 
  {4.75, 0.46392652239242904}, {4.8, 0.4682608444742351}, 
  {4.8500000000000005, 0.47253642961872383}, {4.9, 0.47674833152476775}, 
  {4.95, 0.4809076159184955}, {5., 0.4849810567627153}, 
  {5.05, 0.4890075324200492}, {5.1000000000000005, 0.49296445564733127}, 
  {5.15, 0.49689139576882757}, {5.2, 0.5007387282723538}, 
  {5.25, 0.5045252541300047}, {5.3, 0.5083081515557372}, 
  {5.3500000000000005, 0.5119621351358659}, {5.4, 0.5156476575435338}, 
  {5.45, 0.5191750128044069}, {5.5, 0.5227472831252394}, 
  {5.55, 0.5261953447081913}, {5.6000000000000005, 0.529629229943566}, 
  {5.65, 0.5330622088746526}, {5.7, 0.536343083071241}, 
  {5.75, 0.539683360588465}, {5.8, 0.5428822174159137}, 
  {5.8500000000000005, 0.5461041620431897}, {5.9, 0.5492622163425184}, 
  {5.95, 0.5523779438342962}, {6., 0.5555064656408393}, 
  {6.05, 0.5584896274125705}, {6.1000000000000005, 0.5615214015707435}, 
  {6.15, 0.5644482398120383}, {6.2, 0.5673763693309658}, 
  {6.25, 0.5702486423320585}, {6.3, 0.5730888138679823}, 
  {6.3500000000000005, 0.5758953511606065}, {6.4, 0.5786744141849384}, 
  {6.45, 0.581417032957468}, {6.5, 0.5841148480126276}, 
  {6.55, 0.586780891654979}, {6.6000000000000005, 0.5894151294138481}, 
  {6.65, 0.5920244079526602}, {6.7, 0.594594826139218}, 
  {6.75, 0.5971277347584789}, {6.8, 0.59964114114313}, 
  {6.8500000000000005, 0.6021197295223302}, {6.9, 0.6045726333967392}, 
  {6.95, 0.6069993019917442}, {7., 0.6093792799183637}, 
  {7.05, 0.6117617271462286}, {7.1000000000000005, 0.6140842444202596}, 
  {7.15, 0.6164016635141613}, {7.2, 0.6186705242340881}, 
  {7.25, 0.6209182662187962}, {7.3, 0.6231757317249272}, 
  {7.3500000000000005, 0.6253503928384925}, {7.4, 0.6275287453287879}, 
  {7.45, 0.6297002929345926}, {7.5, 0.6318186944690203}, 
  {7.55, 0.6339343158556308}, {7.6000000000000005, 0.6359984950341457}, 
  {7.65, 0.6380549048661335}, {7.7, 0.6400926032035228}, 
  {7.75, 0.6421041581280592}, {7.8, 0.6441068941281296}, 
  {7.8500000000000005, 0.6460679492391245}, {7.9, 0.6480125342973335}, 
  {7.95, 0.6499815276072166}, {8., 0.6518498781685002}, 
  {8.05, 0.6537489551238331}, {8.100000000000001, 0.6556038187500591}, 
  {8.15, 0.6574491187909346}, {8.200000000000001, 0.6593134524872499}, 
  {8.250000000000002, 0.6610839739087347}, {8.3, 0.6628891582899034}, 
  {8.350000000000001, 0.664646556871876}, {8.4, 0.6663973414844558}, 
  {8.450000000000001, 0.6681661613431903}, {8.500000000000002, 
   0.6698683831116199}, {8.55, 0.6715762909035867}, 
  {8.600000000000001, 0.6732363861708985}, {8.65, 0.6748899488217394}, 
  {8.700000000000001, 0.6765736268763005}, {8.750000000000002, 
   0.6782068995671867}, {8.8, 0.6798013458977044}, 
  {8.850000000000001, 0.6814014238394838}, {8.9, 0.6829847383741512}, 
  {8.950000000000001, 0.6845482275688767}, {9.000000000000002, 
   0.6860972593562519}, {9.05, 0.687664732538633}, 
  {9.100000000000001, 0.6892033631945229}, {9.15, 0.690682811773406}, 
  {9.200000000000001, 0.6921773054284847}, {9.250000000000002, 
   0.6936566960230243}, {9.3, 0.695118230870454}, 
  {9.350000000000001, 0.6965806556982521}, {9.4, 0.6980207646632917}, 
  {9.450000000000001, 0.6994339979710641}, {9.500000000000002, 
   0.7008576793219252}, {9.55, 0.7022593368272796}, 
  {9.600000000000001, 0.7036530953270951}, {9.650000000000002, 
   0.7050196225506355}, {9.700000000000001, 0.706408096786338}, 
  {9.750000000000002, 0.7077519887075108}, {9.8, 0.7090695053567794}, 
  {9.850000000000001, 0.7103806112938518}, {9.900000000000002, 
   0.7117044295286266}, {9.950000000000001, 0.7130073188842787}, 
  {10.000000000000002, 0.7143100154473192}}, {{0.01, -0.0006068723152654663}, 
  {0.05, 0.0002905833042371565}, {0.1, -0.0002261147358602298}, 
  {0.15000000000000002, -0.0001646536399721857}, 
  {0.2, -0.00011857268821311355}, {0.25, 0.00012950503085374184}, 
  {0.3, -0.0002635821674108068}, {0.35000000000000003, 
   -0.0007585181771611145}, {0.4, -0.0017401532581519659}, 
  {0.45, -0.0031424582506447323}, {0.5, -0.005285677035563563}, 
  {0.55, -0.00770110515709492}, {0.6000000000000001, -0.010058372521339082}, 
  {0.6500000000000001, -0.012274470520060338}, 
  {0.7000000000000001, -0.014039177629453288}, 
  {0.7500000000000001, -0.015091651483565288}, {0.8, -0.015409208932866882}, 
  {0.8500000000000001, -0.014997084403321832}, 
  {0.9000000000000001, -0.013683135705177606}, 
  {0.9500000000000001, -0.0115512458634533}, {1., -0.008588826071505474}, 
  {1.05, -0.0049161165053003344}, {1.1, -0.0005220933095786475}, 
  {1.1500000000000001, 0.00438215672248657}, {1.2000000000000002, 
   0.009993766217956135}, {1.2500000000000002, 0.016172180577312477}, 
  {1.3, 0.022780499156064955}, {1.35, 0.02976515287202121}, 
  {1.4000000000000001, 0.03712535651983974}, {1.4500000000000002, 
   0.04474733107390739}, {1.5000000000000002, 0.052646650760821534}, 
  {1.55, 0.06080800115450016}, {1.6, 0.06908657018504309}, 
  {1.6500000000000001, 0.07750607056991551}, {1.7000000000000002, 
   0.08601861779953533}, {1.7500000000000002, 0.0946093993205364}, 
  {1.8, 0.10328545482281985}, {1.85, 0.11197455725285684}, 
  {1.9000000000000001, 0.12066853792878862}, {1.9500000000000002, 
   0.12936289811174295}, {2., 0.1380320996973917}, 
  {2.05, 0.14667234584343233}, {2.1, 0.15523258849625976}, 
  {2.15, 0.16376518185423458}, {2.1999999999999997, 0.17226773355599964}, 
  {2.25, 0.1806579121765594}, {2.3, 0.18894658709455286}, 
  {2.35, 0.19717013788953291}, {2.4, 0.20531020853320142}, 
  {2.45, 0.2133564695544281}, {2.5, 0.2213580153713618}, 
  {2.55, 0.2291926594987995}, {2.6, 0.23696306861506997}, 
  {2.65, 0.24459404928368159}, {2.7, 0.2521564886254269}, 
  {2.75, 0.2595750341736684}, {2.8, 0.26694016214906197}, 
  {2.85, 0.27415180002258455}, {2.9, 0.2813454075694578}, 
  {2.95, 0.28836214252892717}, {3., 0.2953077465619391}, 
  {3.05, 0.30203253678843334}, {3.1, 0.30877733073853025}, 
  {3.15, 0.31541334523853565}, {3.2, 0.32190768394749025}, 
  {3.25, 0.328340520057943}, {3.3, 0.3346553692108374}, 
  {3.35, 0.3408409993238759}, {3.4, 0.34700563295983167}, 
  {3.45, 0.35303963345949857}, {3.5, 0.35897517261536666}, 
  {3.55, 0.3648261963470598}, {3.6, 0.37059398750450323}, 
  {3.65, 0.37622151499747747}, {3.7, 0.3817799771908869}, 
  {3.75, 0.38728561646034}, {3.8, 0.39267671066253734}, 
  {3.85, 0.3980111923659397}, {3.9, 0.4032302012627042}, 
  {3.95, 0.40838415278206497}, {4., 0.4134801047785254}, 
  {4.05, 0.4184909822969084}, {4.1, 0.4234300624848672}, 
  {4.15, 0.4282659692776095}, {4.2, 0.4330632261245615}, 
  {4.25, 0.43776301356600406}, {4.3, 0.442382071848132}, 
  {4.35, 0.4469706222420441}, {4.4, 0.4515251239813013}, 
  {4.45, 0.4559712967017407}, {4.5, 0.46034096606467517}, 
  {4.55, 0.46464432145050344}, {4.6, 0.4688758192233204}, 
  {4.65, 0.4730410187150722}, {4.7, 0.4771509086347926}, 
  {4.75, 0.48117735054572275}, {4.8, 0.48522933252106615}, 
  {4.8500000000000005, 0.48917703417691094}, {4.9, 0.4930846345898711}, 
  {4.95, 0.49692481791623494}, {5., 0.500693400223279}, 
  {5.05, 0.5044349781413129}, {5.1000000000000005, 0.5081115589658194}, 
  {5.15, 0.5117240758904134}, {5.2, 0.5153145221642716}, 
  {5.25, 0.5188384886662876}, {5.3, 0.5223108580318007}, 
  {5.3500000000000005, 0.5257404338021632}, {5.4, 0.5291041171014802}, 
  {5.45, 0.5324352775671621}, {5.5, 0.5357717096936343}, 
  {5.55, 0.538994631111066}, {5.6000000000000005, 0.5422189136497053}, 
  {5.65, 0.5453884089019932}, {5.7, 0.5484952171538229}, 
  {5.75, 0.5515495267673547}, {5.8, 0.554616782585597}, 
  {5.8500000000000005, 0.5576188583651195}, {5.9, 0.5605984957252799}, 
  {5.95, 0.5635296900939695}, {6., 0.5664091474280479}, 
  {6.05, 0.5692768724769537}, {6.1000000000000005, 0.5720929725073531}, 
  {6.15, 0.5748811598254139}, {6.2, 0.5776071290890723}, 
  {6.25, 0.5803282395597477}, {6.3, 0.5830246420994938}, 
  {6.3500000000000005, 0.5856471795494888}, {6.4, 0.5882901722615923}, 
  {6.45, 0.5908779423374251}, {6.5, 0.5934297840603081}, 
  {6.55, 0.5959773639582817}, {6.6000000000000005, 0.5984611178913308}, 
  {6.65, 0.6009057208290428}, {6.7, 0.6033412796879972}, 
  {6.75, 0.6057615678054732}, {6.8, 0.6081093318663037}, 
  {6.8500000000000005, 0.6104615857408713}, {6.9, 0.6127866054229965}, 
  {6.95, 0.6151057105197747}, {7., 0.617371833765584}, 
  {7.05, 0.6196108804791318}, {7.1000000000000005, 0.62184116853406}, 
  {7.15, 0.6240206987431433}, {7.2, 0.6261863996727624}, 
  {7.25, 0.6283736184756081}, {7.3, 0.630496915374364}, 
  {7.3500000000000005, 0.6325854931838066}, {7.4, 0.6346730928824174}, 
  {7.45, 0.6367176280929513}, {7.5, 0.6387223326122581}, 
  {7.55, 0.6407426874958234}, {7.6000000000000005, 0.6427304311992961}, 
  {7.65, 0.6446920478118068}, {7.7, 0.6466571077166247}, 
  {7.75, 0.648562458853055}, {7.8, 0.6504503799013809}, 
  {7.8500000000000005, 0.6523413074537464}, {7.9, 0.6542117970636161}, 
  {7.95, 0.6560820684180496}, {8., 0.657886897964966}, 
  {8.05, 0.6597196522276134}, {8.100000000000001, 0.6614648135552343}, 
  {8.15, 0.6632366033961178}, {8.200000000000001, 0.6650262669821128}, 
  {8.250000000000002, 0.6667546627796316}, {8.3, 0.6684740927733649}, 
  {8.350000000000001, 0.6701400198598154}, {8.4, 0.6718229736180674}, 
  {8.450000000000001, 0.6735307537538756}, {8.500000000000002, 
   0.6751730521154355}, {8.55, 0.6767983184233104}, 
  {8.600000000000001, 0.6784287719811553}, {8.65, 0.6800308595803971}, 
  {8.700000000000001, 0.6815962112298111}, {8.750000000000002, 
   0.6831548636839229}, {8.8, 0.6847110364727983}, 
  {8.850000000000001, 0.6862794740672046}, {8.9, 0.6878138023930741}, 
  {8.950000000000001, 0.6893172754027109}, {9.000000000000002, 
   0.6908121662550942}, {9.05, 0.6922857581175086}, 
  {9.100000000000001, 0.6937382084728717}, {9.15, 0.6952156603237847}, 
  {9.200000000000001, 0.6966678280035699}, {9.250000000000002, 
   0.6980868060800707}, {9.3, 0.6995129238995791}, 
  {9.350000000000001, 0.700918870252416}, {9.4, 0.7022917488589422}, 
  {9.450000000000001, 0.7036542970501922}, {9.500000000000002, 
   0.7050590651519255}, {9.55, 0.7064028936112139}, 
  {9.600000000000001, 0.7077534699996126}, {9.650000000000002, 
   0.7090801448320186}, {9.700000000000001, 0.7103813137241918}, 
  {9.750000000000002, 0.711687636029494}, {9.8, 0.7129781629780252}, 
  {9.850000000000001, 0.7142501719112734}, {9.900000000000002, 
   0.7155336560639461}, {9.950000000000001, 0.7167796386552253}, 
  {10.000000000000002, 0.7180558400271186}}, {{0.01, -0.0005279869047197563}, 
  {0.05, 0.00031422416456127264}, {0.1, -0.00006567434537563123}, 
  {0.15000000000000002, -0.000190489206493638}, 
  {0.2, 0.00016141723428337605}, {0.25, -0.000150156922107647}, 
  {0.3, -0.00010331535680838684}, {0.35000000000000003, 
   0.000017057861286355363}, {0.4, 0.00034807608504121973}, 
  {0.45, 0.0007564438934415273}, {0.5, 0.0016541917000118392}, 
  {0.55, 0.0030032590330587735}, {0.6000000000000001, 0.00494552408103019}, 
  {0.6500000000000001, 0.007463214225262498}, 
  {0.7000000000000001, 0.010615093024807426}, 
  {0.7500000000000001, 0.014425248954191828}, {0.8, 0.01879890879989296}, 
  {0.8500000000000001, 0.023795998235609177}, 
  {0.9000000000000001, 0.02927782760294712}, {0.9500000000000001, 
   0.03531921042603184}, {1., 0.0416818581067291}, 
  {1.05, 0.0484418466750034}, {1.1, 0.05572783200919697}, 
  {1.1500000000000001, 0.06314208966410904}, {1.2000000000000002, 
   0.07089271710477221}, {1.2500000000000002, 0.0788343921766482}, 
  {1.3, 0.08691449520177678}, {1.35, 0.0951577769733298}, 
  {1.4000000000000001, 0.1033807337074573}, {1.4500000000000002, 
   0.11182931216113032}, {1.5000000000000002, 0.12042123361864256}, 
  {1.55, 0.12893108884367788}, {1.6, 0.13745487062775114}, 
  {1.6500000000000001, 0.1460097260167561}, {1.7000000000000002, 
   0.15450186139869884}, {1.7500000000000002, 0.16297897165342864}, 
  {1.8, 0.1714228765761595}, {1.85, 0.17974762024327018}, 
  {1.9000000000000001, 0.18808608825469375}, {1.9500000000000002, 
   0.19632860760570023}, {2., 0.2044455792432112}, 
  {2.05, 0.2125493583033907}, {2.1, 0.2205417290353652}, 
  {2.15, 0.22842211713184574}, {2.1999999999999997, 0.23615041543382764}, 
  {2.25, 0.24393786964085787}, {2.3, 0.25148352667247953}, 
  {2.35, 0.2589405092197715}, {2.4, 0.26632796760500554}, 
  {2.45, 0.273719914150375}, {2.5, 0.2809207557097717}, 
  {2.55, 0.2879848279264621}, {2.6, 0.29491488574923697}, 
  {2.65, 0.3018685645335078}, {2.7, 0.3085565954432388}, 
  {2.75, 0.3153039689083219}, {2.8, 0.3218607032782612}, 
  {2.85, 0.3283211163486719}, {2.9, 0.3347071187348114}, 
  {2.95, 0.3409749419969254}, {3., 0.3471457199946562}, 
  {3.05, 0.35321415014252777}, {3.1, 0.3591600777153664}, 
  {3.15, 0.3650712011263106}, {3.2, 0.3708672041075116}, 
  {3.25, 0.37657264941714674}, {3.3, 0.3821890325252441}, 
  {3.35, 0.3877178542165622}, {3.4, 0.39316061519242507}, 
  {3.45, 0.3984182620346936}, {3.5, 0.40370325397412815}, 
  {3.55, 0.4088746158552779}, {3.6, 0.41399078183373106}, 
  {3.65, 0.41902733267224324}, {3.7, 0.424026231042928}, 
  {3.75, 0.42890324809498587}, {3.8, 0.4337088322134502}, 
  {3.85, 0.43840873529852603}, {3.9, 0.44304243441044305}, 
  {3.95, 0.44767464219673103}, {4., 0.4522244931574989}, 
  {4.05, 0.45677637283034245}, {4.1, 0.46113047868963186}, 
  {4.15, 0.4654941671508727}, {4.2, 0.46973568960151685}, 
  {4.25, 0.47393727884935277}, {4.3, 0.47802653877922363}, 
  {4.35, 0.48206936553189683}, {4.4, 0.4861856253851956}, 
  {4.45, 0.49014409601229253}, {4.5, 0.49404624905778066}, 
  {4.55, 0.4978643968590005}, {4.6, 0.5016587828655403}, 
  {4.65, 0.5053956917593868}, {4.7, 0.5089942915527605}, 
  {4.75, 0.5127261058820848}, {4.8, 0.5163095810122939}, 
  {4.8500000000000005, 0.5198406702178772}, {4.9, 0.5232638962977101}, 
  {4.95, 0.5266998221043847}, {5., 0.5300668595364193}, 
  {5.05, 0.5334217929749723}, {5.1000000000000005, 0.5367112381938732}, 
  {5.15, 0.5399896151529257}, {5.2, 0.5432033771283652}, 
  {5.25, 0.546372792781098}, {5.3, 0.5494984343492603}, 
  {5.3500000000000005, 0.5525622708636757}, {5.4, 0.5556023289583185}, 
  {5.45, 0.5585882088165086}, {5.5, 0.5616063334419262}, 
  {5.55, 0.564608138548922}, {5.6000000000000005, 0.5674717202060982}, 
  {5.65, 0.5702685887598363}, {5.7, 0.5731592299573941}, 
  {5.75, 0.5759098901149556}, {5.8, 0.57868806677865}, 
  {5.8500000000000005, 0.5814070430166483}, {5.9, 0.5840900684128062}, 
  {5.95, 0.5866453077156745}, {6., 0.5893686037295146}, 
  {6.05, 0.5919175807182939}, {6.1000000000000005, 0.594397600484454}, 
  {6.15, 0.5969174134655595}, {6.2, 0.5994120860185591}, 
  {6.25, 0.6019697387959706}, {6.3, 0.6044006405960753}, 
  {6.3500000000000005, 0.6068031882254038}, {6.4, 0.6091133419459032}, 
  {6.45, 0.6114578758350833}, {6.5, 0.6137715577660947}, 
  {6.55, 0.6161340492092003}, {6.6000000000000005, 0.6183831508654285}, 
  {6.65, 0.6206399424150627}, {6.7, 0.6228554470235597}, 
  {6.75, 0.6250459669783436}, {6.8, 0.6272118978449761}, 
  {6.8500000000000005, 0.6293529667841159}, {6.9, 0.6314702523010595}, 
  {6.95, 0.6335641837459027}, {7., 0.6356351678629129}, 
  {7.05, 0.637627592512305}, {7.1000000000000005, 0.6396520420538193}, 
  {7.15, 0.6416327700628901}, {7.2, 0.6436161269114452}, 
  {7.25, 0.6455779603287539}, {7.3, 0.6475186650530131}, 
  {7.3500000000000005, 0.6494376370663368}, {7.4, 0.6514264698615208}, 
  {7.45, 0.6533060997756335}, {7.5, 0.6551659672036328}, 
  {7.55, 0.657006368860809}, {7.6000000000000005, 0.658827599684202}, 
  {7.65, 0.6606299543329378}, {7.7, 0.6624137205871785}, 
  {7.75, 0.6641791491978545}, {7.8, 0.6659252561132329}, 
  {7.8500000000000005, 0.6676543414378134}, {7.9, 0.6693654380991222}, 
  {7.95, 0.6710695087953014}, {8., 0.6727220267166972}, 
  {8.05, 0.6744011196175567}, {8.100000000000001, 0.6760465220424391}, 
  {8.15, 0.6776777303693835}, {8.200000000000001, 0.6792894876338863}, 
  {8.250000000000002, 0.6808455668139656}, {8.3, 0.6824258128262217}, 
  {8.350000000000001, 0.6839777932155316}, {8.4, 0.6855737256705987}, 
  {8.450000000000001, 0.6870898869179755}, {8.500000000000002, 
   0.6886094570947326}, {8.55, 0.6901439883724922}, 
  {8.600000000000001, 0.6915865285839784}, {8.65, 0.6930831661787747}, 
  {8.700000000000001, 0.6945841097740565}, {8.750000000000002, 
   0.6960337359722208}, {8.8, 0.6974700320319821}, 
  {8.850000000000001, 0.6988894058563152}, {8.9, 0.7002994385421281}, 
  {8.950000000000001, 0.7016966099189786}, {9.000000000000002, 
   0.7030811067453162}, {9.05, 0.7044531121594267}, 
  {9.100000000000001, 0.7058128112283487}, {9.15, 0.7071603915486339}, 
  {9.200000000000001, 0.7084810184466539}, {9.250000000000002, 
   0.7098098453428492}, {9.3, 0.711123709813152}, 
  {9.350000000000001, 0.7124243816369866}, {9.4, 0.7137150477936145}, 
  {9.450000000000001, 0.7149943064404907}, {9.500000000000002, 
   0.7162341746187947}, {9.55, 0.7174902518120184}, 
  {9.600000000000001, 0.718736194096081}, {9.650000000000002, 
   0.7199711987465947}, {9.700000000000001, 0.7211952496698738}, 
  {9.750000000000002, 0.7224119643289458}, {9.8, 0.7236138663859627}, 
  {9.850000000000001, 0.7248055761390443}, {9.900000000000002, 
   0.7259872381897758}, {9.950000000000001, 0.7271589738467412}, 
  {10.000000000000002, 0.7283208465211362}}, {{0.01, -0.0006408467124185127}, 
  {0.05, -0.0001560148019059383}, {0.1, -0.00023749594497670268}, 
  {0.15000000000000002, -0.00020103165632350038}, 
  {0.2, -0.00015942751482653946}, {0.25, 0.00009299897786401816}, 
  {0.3, 0.00013365513504523765}, {0.35000000000000003, 0.000260222768823088}, 
  {0.4, 0.0002443948779060897}, {0.45, 0.0008005008105189707}, 
  {0.5, 0.0018680016213985958}, {0.55, 0.0031475395810291384}, 
  {0.6000000000000001, 0.005148563007754913}, 
  {0.6500000000000001, 0.007764312601596182}, 
  {0.7000000000000001, 0.010955192616908523}, 
  {0.7500000000000001, 0.014887225589724565}, {0.8, 0.019374608961642233}, 
  {0.8500000000000001, 0.024547496613792522}, 
  {0.9000000000000001, 0.030147403810657208}, 
  {0.9500000000000001, 0.03626131551456103}, {1., 0.04281872070191157}, 
  {1.05, 0.04970019350274251}, {1.1, 0.05697847380722194}, 
  {1.1500000000000001, 0.06454955338195677}, {1.2000000000000002, 
   0.07243578698055543}, {1.2500000000000002, 0.08026756325900303}, 
  {1.3, 0.08850533829831973}, {1.35, 0.0969672842686185}, 
  {1.4000000000000001, 0.10546326887730173}, {1.4500000000000002, 
   0.11391965756169307}, {1.5000000000000002, 0.12244677896171269}, 
  {1.55, 0.1310688894576683}, {1.6, 0.1396524093340227}, 
  {1.6500000000000001, 0.14806910273020332}, {1.7000000000000002, 
   0.15681551090607423}, {1.7500000000000002, 0.1653703246666473}, 
  {1.8, 0.17383632077570702}, {1.85, 0.18217969991903013}, 
  {1.9000000000000001, 0.19060145546271312}, {1.9500000000000002, 
   0.19887770147489497}, {2., 0.20697924735707446}, 
  {2.05, 0.21509412272821873}, {2.1, 0.22322364020295068}, 
  {2.15, 0.23111792896608013}, {2.1999999999999997, 0.23894262496056154}, 
  {2.25, 0.2466906165041522}, {2.3, 0.25421033689204675}, 
  {2.35, 0.26180863879927607}, {2.4, 0.2692431889816116}, 
  {2.45, 0.2764512465134912}, {2.5, 0.28374817773337474}, 
  {2.55, 0.290855994334121}, {2.6, 0.29782861448203163}, 
  {2.65, 0.3047177632572364}, {2.7, 0.3115069384923573}, 
  {2.75, 0.31817243223798336}, {2.8, 0.3247619412493816}, 
  {2.85, 0.3310291914317942}, {2.9, 0.33757019070531524}, 
  {2.95, 0.3438767053977036}, {3., 0.3500266304037731}, 
  {3.05, 0.35613287579932446}, {3.1, 0.36209134794695047}, 
  {3.15, 0.36794394538585323}, {3.2, 0.37378790223010366}, 
  {3.25, 0.3794581088425729}, {3.3, 0.38501851766449}, 
  {3.35, 0.39055228077698745}, {3.4, 0.39606178134938214}, 
  {3.45, 0.40134859986316623}, {3.5, 0.4066925946593919}, 
  {3.55, 0.4118240468802816}, {3.6, 0.4169661073645672}, 
  {3.65, 0.42199880917915045}, {3.7, 0.4269410203250066}, 
  {3.75, 0.431819478740126}, {3.8, 0.4366080054704646}, 
  {3.85, 0.44134675648332156}, {3.9, 0.44599691274430153}, 
  {3.95, 0.4505832459979561}, {4., 0.45503344525265527}, 
  {4.05, 0.4595158209847978}, {4.1, 0.4639036475919286}, 
  {4.15, 0.4682162446719711}, {4.2, 0.4724656939809143}, 
  {4.25, 0.4766575552290691}, {4.3, 0.48078307804744097}, 
  {4.35, 0.4848447459808265}, {4.4, 0.4888503074294647}, 
  {4.45, 0.4927979149610157}, {4.5, 0.4966716628023825}, 
  {4.55, 0.5005256606657521}, {4.6, 0.5043135396972677}, 
  {4.65, 0.508024795976527}, {4.7, 0.5116991278033518}, 
  {4.75, 0.5153368019525595}, {4.8, 0.518925660900925}, 
  {4.8500000000000005, 0.5224319234977065}, {4.9, 0.5259027085137018}, 
  {4.95, 0.5293072781824094}, {5., 0.5326890069322309}, 
  {5.05, 0.5360293654899764}, {5.1000000000000005, 0.5393105774698925}, 
  {5.15, 0.5425511354818688}, {5.2, 0.545767066339574}, 
  {5.25, 0.5488952353056937}, {5.3, 0.5520391908945905}, 
  {5.3500000000000005, 0.5551075351513687}, {5.4, 0.558139332757878}, 
  {5.45, 0.5611326349107378}, {5.5, 0.5640915991212164}, 
  {5.55, 0.5670042797905914}, {5.6000000000000005, 0.5698713621257051}, 
  {5.65, 0.5727186095103699}, {5.7, 0.575524400672878}, 
  {5.75, 0.5782991317023171}, {5.8, 0.5810357334106704}, 
  {5.8500000000000005, 0.5837383985551376}, {5.9, 0.586415864430049}, 
  {5.95, 0.5890397600134963}, {6., 0.5916443871198058}, 
  {6.05, 0.5942128950310512}, {6.1000000000000005, 0.5967430540233802}, 
  {6.15, 0.599251882304016}, {6.2, 0.6017647905830753}, 
  {6.25, 0.6042146831856724}, {6.3, 0.6066354857900155}, 
  {6.3500000000000005, 0.609024785363007}, {6.4, 0.6113898228119153}, 
  {6.45, 0.6137346737925572}, {6.5, 0.6159929919814153}, 
  {6.55, 0.6183256089067879}, {6.6000000000000005, 0.620558065465938}, 
  {6.65, 0.6228236993939921}, {6.7, 0.6250004023141226}, 
  {6.75, 0.6271993865827078}, {6.8, 0.629362612884075}, 
  {6.8500000000000005, 0.63150931134653}, {6.9, 0.6336059663748623}, 
  {6.95, 0.6356865231170635}, {7., 0.637725627580461}, 
  {7.05, 0.6397224985178608}, {7.1000000000000005, 0.6417090163367328}, 
  {7.15, 0.6437762588666811}, {7.2, 0.6457746631868636}, 
  {7.25, 0.6477251298881102}, {7.3, 0.6496621715303597}, 
  {7.3500000000000005, 0.6515601752559439}, {7.4, 0.6534358439807617}, 
  {7.45, 0.6552557966311529}, {7.5, 0.6571428875107328}, 
  {7.55, 0.6589787925188387}, {7.6000000000000005, 0.6607681482240149}, 
  {7.65, 0.6625938255888917}, {7.7, 0.6643652572704151}, 
  {7.75, 0.6661232552117518}, {7.8, 0.6678738925739317}, 
  {7.8500000000000005, 0.6695989021740985}, {7.9, 0.6712943320759239}, 
  {7.95, 0.6729950271955812}, {8., 0.6746552463745767}, 
  {8.05, 0.6762716947740477}, {8.100000000000001, 0.6779127107538006}, 
  {8.15, 0.6795301873758112}, {8.200000000000001, 0.6811379589758165}, 
  {8.250000000000002, 0.6827291453061175}, {8.3, 0.6842789905291503}, 
  {8.350000000000001, 0.6858446340640789}, {8.4, 0.687382258282336}, 
  {8.450000000000001, 0.6888658752881153}, {8.500000000000002, 
   0.6904071249088545}, {8.55, 0.6919061837519369}, 
  {8.600000000000001, 0.6933490988758141}, {8.65, 0.6948294800211}, 
  {8.700000000000001, 0.6962658151145168}, {8.750000000000002, 
   0.6976801483811543}, {8.8, 0.6991727970276679}, 
  {8.850000000000001, 0.7005981850928853}, {8.9, 0.7020166771407417}, 
  {8.950000000000001, 0.7034121040090668}, {9.000000000000002, 
   0.7047534800523861}, {9.05, 0.706155619999741}, 
  {9.100000000000001, 0.7075028451934644}, {9.15, 0.708849663781635}, 
  {9.200000000000001, 0.7101629709745286}, {9.250000000000002, 
   0.7114562288612343}, {9.3, 0.712802216498589}, 
  {9.350000000000001, 0.714079353976295}, {9.4, 0.7153657840682351}, 
  {9.450000000000001, 0.7166350327622947}, {9.500000000000002, 
   0.7178937216122606}, {9.55, 0.7191353382899018}, 
  {9.600000000000001, 0.7203216372545572}, {9.650000000000002, 
   0.72158171104675}, {9.700000000000001, 0.7227887557600888}, 
  {9.750000000000002, 0.7240142739797467}, {9.8, 0.7252069660925937}, 
  {9.850000000000001, 0.7263897750137468}, {9.900000000000002, 
   0.7275607256359855}, {9.950000000000001, 0.7287242935221886}, 
  {10.000000000000002, 0.7298785204652589}}, {{0.01, -0.0005866433366569221}, 
  {0.05, -0.0003186397612251854}, {0.1, 0.0002111126693793813}, 
  {0.15000000000000002, 0.00019220046887784005}, 
  {0.2, 0.0001706544985443266}, {0.25, 0.00015765381815043133}, 
  {0.3, -0.0001062087018153076}, {0.35000000000000003, 
   5.493198810082032*^-6}, {0.4, 0.0005136743645754012}, 
  {0.45, 0.0008136104560000874}, {0.5, 0.001776138317785444}, 
  {0.55, 0.0031395610134228114}, {0.6000000000000001, 0.005155079222388093}, 
  {0.6500000000000001, 0.007887636062207886}, 
  {0.7000000000000001, 0.011138085760512124}, 
  {0.7500000000000001, 0.01506636576970758}, {0.8, 0.019580350694161967}, 
  {0.8500000000000001, 0.02477592393473825}, {0.9000000000000001, 
   0.03029720640782152}, {0.9500000000000001, 0.03653769542915147}, 
  {1., 0.04306628923925802}, {1.05, 0.049916220012907554}, 
  {1.1, 0.05743672158819918}, {1.1500000000000001, 0.06506293976222821}, 
  {1.2000000000000002, 0.07290784360952146}, {1.2500000000000002, 
   0.08089935060981893}, {1.3, 0.08917768902710928}, 
  {1.35, 0.09751686413616338}, {1.4000000000000001, 0.10599740320733979}, 
  {1.4500000000000002, 0.11453134364491088}, {1.5000000000000002, 
   0.12302858737252348}, {1.55, 0.13167551977223854}, 
  {1.6, 0.1403081110309829}, {1.6500000000000001, 0.14891512555277092}, 
  {1.7000000000000002, 0.15752774032055783}, {1.7500000000000002, 
   0.16596114695359607}, {1.8, 0.17446584051480554}, 
  {1.85, 0.1830252838978543}, {1.9000000000000001, 0.19138157297491004}, 
  {1.9500000000000002, 0.19950632891356004}, {2., 0.20786972985632216}, 
  {2.05, 0.21589113632032414}, {2.1, 0.22385835606418975}, 
  {2.15, 0.23193484718304802}, {2.1999999999999997, 0.2397816004741468}, 
  {2.25, 0.247509576566534}, {2.3, 0.25508397120100085}, 
  {2.35, 0.26266241594163003}, {2.4, 0.2700708511245828}, 
  {2.45, 0.27734080253542265}, {2.5, 0.28458330602793214}, 
  {2.55, 0.29169106714540716}, {2.6, 0.29869154362920786}, 
  {2.65, 0.3055724365799042}, {2.7, 0.31234837713880226}, 
  {2.75, 0.31904271755801294}, {2.8, 0.3256198491886668}, 
  {2.85, 0.3320987558659424}, {2.9, 0.338479382834334}, 
  {2.95, 0.34474963243438506}, {3., 0.3509117336174697}, 
  {3.05, 0.35699287183280676}, {3.1, 0.3628742874790926}, 
  {3.15, 0.3687897761770628}, {3.2, 0.37466177984260973}, 
  {3.25, 0.38035107439885574}, {3.3, 0.3859595755558892}, 
  {3.35, 0.3914013344020886}, {3.4, 0.39692502982833683}, 
  {3.45, 0.40224147812954697}, {3.5, 0.4075197702316177}, 
  {3.55, 0.41272897743171644}, {3.6, 0.4178251477565701}, 
  {3.65, 0.4228509410457389}, {3.7, 0.42780739778722965}, 
  {3.75, 0.432654981683965}, {3.8, 0.43744026707984107}, 
  {3.85, 0.44212225485806056}, {3.9, 0.4467657880475565}, 
  {3.95, 0.4514419884226268}, {4., 0.4559576865686766}, 
  {4.05, 0.46039741036209775}, {4.1, 0.4647198971421867}, 
  {4.15, 0.46904918409102947}, {4.2, 0.4733188975443073}, 
  {4.25, 0.4774375323198302}, {4.3, 0.48158283283175907}, 
  {4.35, 0.4856589474319757}, {4.4, 0.48966189784853636}, 
  {4.45, 0.4935569746135255}, {4.5, 0.49748629562403196}, 
  {4.55, 0.5013668595590915}, {4.6, 0.5051000505505936}, 
  {4.65, 0.508836833260955}, {4.7, 0.512425100147097}, 
  {4.75, 0.5160682893582728}, {4.8, 0.519608276971845}, 
  {4.8500000000000005, 0.5232188256712319}, {4.9, 0.5267084441691797}, 
  {4.95, 0.5301389044792476}, {5., 0.5334981567232308}, 
  {5.05, 0.5368091114502467}, {5.1000000000000005, 0.5401243126699924}, 
  {5.15, 0.5433185474612368}, {5.2, 0.5465722944337941}, 
  {5.25, 0.5496611498715169}, {5.3, 0.5527304807484849}, 
  {5.3500000000000005, 0.5558823809435413}, {5.4, 0.5589529226645709}, 
  {5.45, 0.5618562656709575}, {5.5, 0.5648749312982747}, 
  {5.55, 0.5678089465825333}, {5.6000000000000005, 0.5706173716222536}, 
  {5.65, 0.573450098525206}, {5.7, 0.5762472281000691}, 
  {5.75, 0.5789971777506535}, {5.8, 0.5817992801705215}, 
  {5.8500000000000005, 0.5844564555606108}, {5.9, 0.5871392831253933}, 
  {5.95, 0.5897917398993083}, {6., 0.5923889727520117}, 
  {6.05, 0.5949472456485214}, {6.1000000000000005, 0.5974782327014743}, 
  {6.15, 0.5999373079512497}, {6.2, 0.6024601034464042}, 
  {6.25, 0.6049155138895053}, {6.3, 0.607290584561539}, 
  {6.3500000000000005, 0.6097438166322794}, {6.4, 0.6120986976883231}, 
  {6.45, 0.6144396090480267}, {6.5, 0.6167329847747177}, 
  {6.55, 0.6189635691217387}, {6.6000000000000005, 0.6212820566937632}, 
  {6.65, 0.6234920579465864}, {6.7, 0.6257228023535218}, 
  {6.75, 0.6278874914883188}, {6.8, 0.6300406240278996}, 
  {6.8500000000000005, 0.6321492869687779}, {6.9, 0.6342683055705044}, 
  {6.95, 0.6363161496655115}, {7., 0.6384125637538491}, 
  {7.05, 0.6404336920201557}, {7.1000000000000005, 0.642453498163945}, 
  {7.15, 0.6444686081746582}, {7.2, 0.646438817238184}, 
  {7.25, 0.6483383033298938}, {7.3, 0.6503186540327649}, 
  {7.3500000000000005, 0.652193721088776}, {7.4, 0.6541241701916255}, 
  {7.45, 0.6559583258570036}, {7.5, 0.6577453171779759}, 
  {7.55, 0.6595917100375498}, {7.6000000000000005, 0.6614310860841175}, 
  {7.65, 0.6631508723809173}, {7.7, 0.6650041564833392}, 
  {7.75, 0.66672269567033}, {7.8, 0.6684250129371108}, 
  {7.8500000000000005, 0.6701408247666906}, {7.9, 0.6718600102185901}, 
  {7.95, 0.6735678194158423}, {8., 0.6752155387263095}, 
  {8.05, 0.6768764306705692}, {8.100000000000001, 0.6784800418403731}, 
  {8.15, 0.6801234779188606}, {8.200000000000001, 0.6817249467552893}, 
  {8.250000000000002, 0.6833419836359458}, {8.3, 0.6849115156122559}, 
  {8.350000000000001, 0.6864730781858983}, {8.4, 0.6879749912298485}, 
  {8.450000000000001, 0.689525488385329}, {8.500000000000002, 
   0.6910358268928148}, {8.55, 0.6925298958209667}, 
  {8.600000000000001, 0.6940088574638118}, {8.65, 0.6954646806491712}, 
  {8.700000000000001, 0.696947695771546}, {8.750000000000002, 
   0.6983846847905852}, {8.8, 0.6998153571438694}, 
  {8.850000000000001, 0.7011857873516475}, {8.9, 0.7026098676153161}, 
  {8.950000000000001, 0.7039807642026343}, {9.000000000000002, 
   0.7053495828033846}, {9.05, 0.7066646466843772}, 
  {9.100000000000001, 0.7080604099501208}, {9.15, 0.7094146652451333}, 
  {9.200000000000001, 0.7106916574030282}, {9.250000000000002, 
   0.7120152034874224}, {9.3, 0.7133659505450084}, 
  {9.350000000000001, 0.714584929880904}, {9.4, 0.7159077289393757}, 
  {9.450000000000001, 0.7171869182685909}, {9.500000000000002, 
   0.7184504398254119}, {9.55, 0.719709938751109}, 
  {9.600000000000001, 0.7209524721692908}, {9.650000000000002, 
   0.7221770425920098}, {9.700000000000001, 0.7233686347580953}, 
  {9.750000000000002, 0.7245744465822279}, {9.8, 0.7257575296543758}, 
  {9.850000000000001, 0.7269471172109917}, {9.900000000000002, 
   0.7281405558327502}, {9.950000000000001, 0.7292602960921961}, 
  {10.000000000000002, 0.7304327971473528}}, 
 {{0.01, 3.650603079495543*^-137}, {0.060000000000000005, 
   1.8213529044534152*^-23}, {0.11, 3.9498317950312265*^-13}, 
  {0.16000000000000003, 2.9692569965648323*^-9}, 
  {0.21000000000000002, 3.1839756930608453*^-7}, 
  {0.26, 5.65455768740137*^-6}, {0.31000000000000005, 
   0.00003969958394544471}, {0.36000000000000004, 0.00016220554024831197}, 
  {0.41000000000000003, 0.0004701677056767964}, 
  {0.46, 0.0010813454275333512}, {0.51, 0.0021122836983812608}, 
  {0.56, 0.003661117386112641}, {0.6100000000000001, 0.005798523915595574}, 
  {0.66, 0.008565704741180666}, {0.7100000000000001, 0.01197686525566371}, 
  {0.76, 0.01602389001839593}, {0.81, 0.020681629244204514}, 
  {0.8600000000000001, 0.025912890964108936}, {0.91, 0.03167271737413743}, 
  {0.9600000000000001, 0.03791181979815179}, {1.01, 0.04457920537718311}, 
  {1.06, 0.05162410035811404}, {1.11, 0.05899729687035442}, 
  {1.1600000000000001, 0.0666520464130725}, {1.2100000000000002, 
   0.07454460820380561}, {1.26, 0.08263454191747785}, 
  {1.31, 0.09088481613369628}, {1.36, 0.09926178774776417}, 
  {1.4100000000000001, 0.10773509423185594}, {1.4600000000000002, 
   0.11627748990950793}, {1.51, 0.12486464902344571}, 
  {1.56, 0.13347495194727957}, {1.61, 0.1420892660351158}, 
  {1.6600000000000001, 0.15069072898248959}, {1.7100000000000002, 
   0.15926453990526565}, {1.76, 0.16779776140280764}, 
  {1.81, 0.17627913447855628}, {1.86, 0.18469890720635093}, 
  {1.9100000000000001, 0.19304867734818118}, {1.9600000000000002, 
   0.2013212486680826}, {2.01, 0.20951050038711663}, 
  {2.06, 0.21761126904062553}, {2.11, 0.22561924189770607}, 
  {2.1599999999999997, 0.23353086105939014}, {2.21, 0.24134323734820334}, 
  {2.26, 0.24905407312442304}, {2.31, 0.25666159320392373}, 
  {2.36, 0.2641644831021651}, {2.41, 0.2715618338838371}, 
  {2.46, 0.27885309295456284}, {2.51, 0.28603802018761054}, 
  {2.56, 0.2931166488332618}, {2.61, 0.3000892507104013}, 
  {2.66, 0.30695630522846784}, {2.71, 0.31371847183288737}, 
  {2.76, 0.3203765655084173}, {2.81, 0.32693153501252403}, 
  {2.86, 0.3333844435451363}, {2.91, 0.3397364515920681}, 
  {2.96, 0.3459888017072873}, {3.01, 0.35214280502429}, 
  {3.06, 0.358199829309326}, {3.11, 0.3641612883893698}, 
  {3.16, 0.370028632805751}, {3.21, 0.37580334156045}, 
  {3.26, 0.3814869148364415}, {3.31, 0.38708086758628596}, 
  {3.36, 0.3925867238946025}, {3.41, 0.3980060120302477}, 
  {3.46, 0.4033402601131096}, {3.51, 0.40859099232851803}, 
  {3.56, 0.4137597256294869}, {3.61, 0.41884796687343095}, 
  {3.66, 0.4238572103457286}, {3.71, 0.42878893562760617}, 
  {3.76, 0.4336446057703751}, {3.81, 0.4384256657421065}, 
  {3.86, 0.443133541116453}, {3.91, 0.4477696369765552}, 
  {3.96, 0.45233533700985035}, {4.01, 0.4568320027721771}, 
  {4.06, 0.4612609731018647}, {4.11, 0.4656235636665473}, 
  {4.16, 0.4699210666272767}, {4.21, 0.4741547504061479}, 
  {4.26, 0.47832585954511214}, {4.31, 0.48243561464496393}, 
  {4.36, 0.48648521237466286}, {4.41, 0.4904758255421935}, 
  {4.46, 0.49440860321911095}, {4.51, 0.4982846709117548}, 
  {4.56, 0.5021051307728699}, {4.61, 0.5058710618480433}, 
  {4.66, 0.5095835203519727}, {4.71, 0.5132435399701207}, 
  {4.76, 0.5168521321817936}, {4.8100000000000005, 0.5204102866011203}, 
  {4.86, 0.5239189713327922}, {4.91, 0.5273791333397779}, 
  {4.96, 0.5307916988205366}, {5.01, 0.5341575735935359}, 
  {5.0600000000000005, 0.5374776434871317}, {5.11, 0.5407527747330896}, 
  {5.16, 0.5439838143622373}, {5.21, 0.5471715906009074}, 
  {5.26, 0.5503169132670029}, {5.3100000000000005, 0.5534205741646573}, 
  {5.36, 0.55648334747659}, {5.41, 0.5595059901533814}, 
  {5.46, 0.562489242298989}, {5.51, 0.5654338275519217}, 
  {5.5600000000000005, 0.5683404534615755}, {5.61, 0.5712098118593041}, 
  {5.66, 0.5740425792238681}, {5.71, 0.5768394170409631}, 
  {5.76, 0.5796009721565818}, {5.8100000000000005, 0.5823278771240116}, 
  {5.86, 0.585020750544311}, {5.91, 0.5876801974001458}, 
  {5.96, 0.590306809382898}, {6.01, 0.5929011652129919}, 
  {6.0600000000000005, 0.5954638309534037}, {6.11, 0.5979953603163488}, 
  {6.16, 0.6004962949631556}, {6.21, 0.6029671647973569}, 
  {6.26, 0.605408488251042}, {6.3100000000000005, 0.6078207725645268}, 
  {6.36, 0.6102045140594126}, {6.41, 0.6125601984051104}, 
  {6.46, 0.6148883008789212}, {6.51, 0.6171892866197636}, 
  {6.5600000000000005, 0.6194636108756532}, {6.61, 0.621711719245037}, 
  {6.66, 0.6239340479120946}, {6.71, 0.6261310238761194}, 
  {6.76, 0.6283030651750942}, {6.8100000000000005, 0.6304505811035824}, 
  {6.86, 0.632573972425052}, {6.91, 0.6346736315787526}, 
  {6.96, 0.6367499428812677}, {7.01, 0.6388032827228626}, 
  {7.0600000000000005, 0.6408340197587468}, {7.11, 0.6428425150953737}, 
  {7.16, 0.644829122471895}, {7.21, 0.6467941884368871}, 
  {7.26, 0.6487380525204672}, {7.3100000000000005, 0.6506610474019162}, 
  {7.36, 0.6525634990729161}, {7.41, 0.6544457269965213}, 
  {7.46, 0.6563080442619674}, {7.51, 0.6581507577354296}, 
  {7.5600000000000005, 0.6599741682068343}, {7.61, 0.6617785705328292}, 
  {7.66, 0.6635642537760132}, {7.71, 0.665331501340526}, 
  {7.76, 0.6670805911040942}, {7.8100000000000005, 0.668811795546631}, 
  {7.86, 0.6705253818754797}, {7.91, 0.6722216121473954}, 
  {7.96, 0.673900743387351}, {8.01, 0.6755630277042551}, 
  {8.06, 0.6772087124036671}, {8.11, 0.6788380400975892}, 
  {8.16, 0.6804512488114197}, {8.21, 0.6820485720881408}, 
  {8.26, 0.6836302390898216}, {8.31, 0.6851964746965071}, 
  {8.36, 0.6867474996025668}, {8.41, 0.6882835304105731}, 
  {8.46, 0.6898047797227774}, {8.51, 0.6913114562302499}, 
  {8.56, 0.6928037647997486}, {8.61, 0.6942819065583801}, 
  {8.66, 0.6957460789761122}, {8.71, 0.6971964759461993}, 
  {8.76, 0.6986332878635761}, {8.81, 0.7000567017012795}, 
  {8.86, 0.7014669010849468}, {8.91, 0.7028640663654506}, 
  {8.96, 0.7042483746897159}, {9.01, 0.7056200000697721}, 
  {9.06, 0.7069791134500886}, {9.11, 0.7083258827732388}, 
  {9.16, 0.7096604730439422}, {9.21, 0.710983046391524}, 
  {9.26, 0.7122937621308402}, {9.31, 0.7135927768217073}, 
  {9.36, 0.7148802443268781}, {9.41, 0.7161563158686025}, 
  {9.46, 0.7174211400838133}, {9.51, 0.7186748630779728}, 
  {9.56, 0.7199176284776165}, {9.610000000000001, 0.7211495774816304}, 
  {9.66, 0.722370848911294}, {9.71, 0.7235815792591243}, 
  {9.76, 0.7247819027365509}, {9.81, 0.7259719513204559}, 
  {9.860000000000001, 0.7271518547986066}, {9.91, 0.7283217408140112}, 
  {9.96, 0.7294817349082284}}}

